Graph Partitioning for Independent Sets

Computing maximum independent sets in graphs is an important problem in computer science. In this paper, we develop an evolutionary algorithm to tackle the problem. The core innovations of the algorithm are very natural combine operations based on graph partitioning and local search algorithms. More precisely, we employ a state-of-the-art graph partitioner to derive operations that enable us to quickly exchange whole blocks of given independent sets. To enhance newly computed offsprings we combine our operators with a local search algorithm. Our experimental evaluation indicates that we are able to outperform state-of-the-art algorithms on a variety of instances.

==> curves/buddha.csv <==
0.46 445016.7736620421 0.0
0.52 445016.7736620421 0.0
0.52 445016.7736620421 0.0
0.54 445016.7736620421 0.0
0.55 445016.7736620421 0.0
0.56 446102.10207597475 0.0
0.62 447150.2299838421 0.0
0.62 448079.79145923204 0.0
0.64 448948.73606399825 0.0
0.65 449842.29099109414 0.0
0.66 450568.81319732027 0.0
0.72 451284.94421988685 0.0
0.72 452008.0176584097 0.0
0.74 452743.63441309956 0.0
0.75 453419.6696720962 0.0
0.76 453986.09052028554 0.0
0.82 454511.17313225963 0.0
0.82 455058.33383265126 0.0
0.84 455602.62779567915 0.0
0.85 456117.2091512 0.0
0.86 456574.5718774253 0.0
0.92 456992.64459411544 0.0
0.92 457454.09586543514 0.0
0.94 457932.4059628402 0.0
0.95 458383.45296500885 0.0
0.96 458688.6167159455 0.0
1.02 459007.4168403607 0.0
1.02 459322.6514878896 0.0
1.04 459648.25269124133 0.0
1.05 459995.9165991437 0.0
1.06 460264.0999329305 0.0
1.09897 460264.0999329305 415919.5886544073
1.12 460541.3910117067 415919.5886544073
1.12 460828.43136742176 415919.5886544073
1.14 461093.52005755086 415919.5886544073
1.15 461353.0992417334 415919.5886544073
1.16 461565.11290260183 415919.5886544073
1.22 461791.8679218017 415919.5886544073
1.22 462010.0762732535 415919.5886544073
1.24 462238.46249541064 415919.5886544073
1.25 462484.7447487994 415919.5886544073
1.26 462652.1401872604 415919.5886544073
1.2724 462652.1401872604 415919.5886544073
1.28254 462652.1401872604 415919.5886544073
1.32 462815.99117840175 415919.5886544073
1.32 463029.77251181926 415919.5886544073
1.34 463230.08266783296 415919.5886544073
1.35 463420.60299391445 415919.5886544073
1.36 463580.8549486604 415919.5886544073
1.40909 463580.8549486604 415919.5886544073
1.42 463738.1535492203 415919.5886544073
1.42 463895.1285882212 415919.5886544073
1.44 464067.96594203275 415919.5886544073
1.45 464212.4017536432 415919.5886544073
1.46 464351.70894792513 415919.5886544073
1.52 464480.43747463665 415919.5886544073
1.52 464621.0121497208 415919.5886544073
1.54 464758.3808795178 415919.5886544073
1.55 464900.0041411103 415919.5886544073
1.56 465018.5632650647 415919.5886544073
1.62 465130.1151477739 415919.5886544073
1.62 465255.08671658346 415919.5886544073
1.64 465371.42693466344 415919.5886544073
1.65 465491.2025395933 415919.5886544073
1.66 465592.005098465 415919.5886544073
1.72 465684.1761245913 415919.5886544073
1.72 465789.54499566765 415919.5886544073
1.74 465897.2678910453 415919.5886544073
1.75 466006.015437188 415919.5886544073
1.76 466083.4732957462 415919.5886544073
1.82 466171.65288311586 415919.5886544073
1.82 466252.23084136104 415919.5886544073
1.84 466354.93350521405 415919.5886544073
1.85 466439.84171982657 415919.5886544073
1.86 466534.6701081857 415919.5886544073
1.92 466609.65864683705 415919.5886544073
1.92 466694.8400792302 415919.5886544073
1.94 466787.922826893 415919.5886544073
1.95 466874.23387197655 415919.5886544073
1.96 466944.1089392407 415919.5886544073
2.02 467015.3044765072 415919.5886544073
2.02 467095.08546836727 415919.5886544073
2.02885 467095.08546836727 425019.8277845019
2.04 467174.1494704635 425019.8277845019
2.05 467247.44074015506 425019.8277845019
2.06 467311.9302218403 425019.8277845019
2.09383 467311.9302218403 425019.8277845019
2.12 467381.5280996956 425019.8277845019
2.12 467459.1049209794 425019.8277845019
2.14 467528.9595432235 425019.8277845019
2.15 467607.45359356346 425019.8277845019
2.16 467666.95767959085 425019.8277845019
2.22 467736.9564789799 425019.8277845019
2.22 467800.9366413601 425019.8277845019
2.24 467867.98880890943 425019.8277845019
2.25 467937.26663656894 425019.8277845019
2.26 467993.5805273698 425019.8277845019
2.32 468060.37695907755 425019.8277845019
2.32 468126.1565525305 425019.8277845019
2.33599 468126.1565525305 425042.92129035963
2.34 468191.4064210404 425042.92129035963
2.35 468259.0795917896 425042.92129035963
2.36 468310.4066217725 425042.92129035963
2.42 468368.20363768225 425042.92129035963
2.42 468431.18201873463 425042.92129035963
2.44 468488.2250290169 425042.92129035963
2.45 468545.8847257437 425042.92129035963
2.46 468594.6191248363 425042.92129035963
2.52 468647.4169875487 425042.92129035963
2.52 468695.3999327828 425042.92129035963
2.54 468746.6375399515 425042.92129035963
2.55 468802.29209079547 425042.92129035963
2.56 468845.63592346484 425042.92129035963
2.62 468896.6328394761 425042.92129035963
2.62 468944.4168443643 425042.92129035963
2.64 468987.0490472737 425042.92129035963
2.65 469034.49338301807 425042.92129035963
2.66 469075.042661279 425042.92129035963
2.72 469115.63979221234 425042.92129035963
2.72 469159.42402331834 425042.92129035963
2.74 469208.2598137409 425042.92129035963
2.75 469253.90125885635 425042.92129035963
2.76 469300.2437926588 425042.92129035963
2.82 469343.84221816406 425042.92129035963
2.82 469387.62731511955 425042.92129035963
2.84 469434.86064667185 425042.92129035963
2.85 469479.7013641784 425042.92129035963
2.86 469514.25981175253 425042.92129035963
2.92 469560.457240607 425042.92129035963
2.92 469602.443065152 425042.92129035963
2.94 469643.4712369462 425042.92129035963
2.95 469677.10226371285 425042.92129035963
2.96 469714.85833272984 425042.92129035963
2.99347 469714.85833272984 434334.0043047292
3.02 469746.65645500337 434334.0043047292
3.02 469780.6444197685 434334.0043047292
3.04 469819.4692173266 434334.0043047292
3.05 469860.1061745143 434334.0043047292
3.06 469896.6633752174 434334.0043047292
3.12 469935.66177093936 434334.0043047292
3.12 469976.8475966052 434334.0043047292
3.14 470010.0697542103 434334.0043047292
3.15 470045.30166276876 434334.0043047292
3.16 470083.65666183416 434334.0043047292
3.22 470124.8538805425 434334.0043047292
3.22 470160.24131450575 434334.0043047292
3.24 470194.0650295233 434334.0043047292
3.25 470231.49920563656 434334.0043047292
3.26 470261.2650173139 434334.0043047292
3.26758 470261.2650173139 443772.2859199236
3.32 470297.26121076674 443772.2859199236
3.32 470333.8476797549 443772.2859199236
3.33 470369.47272479616 443772.2859199236
3.35 470408.9074067085 443772.2859199236
3.36 470447.86350854015 443772.2859199236
3.42 470483.860208338 443772.2859199236
3.42 470514.849726493 443772.2859199236
3.44 470546.07245126535 443772.2859199236
3.45 470579.70138698904 443772.2859199236
3.46 470608.26899995096 443772.2859199236
3.52 470641.06507463584 443772.2859199236
3.52 470682.24955718376 443772.2859199236
3.53 470715.0740111129 443772.2859199236
3.55 470748.1025745125 443772.2859199236
3.56 470780.6668734573 443772.2859199236
3.62 470809.2644722263 443772.2859199236
3.62 470844.2494077237 443772.2859199236
3.64 470882.2767266333 443772.2859199236
3.65 470920.9093866171 443772.2859199236
3.66 470954.07364729105 443772.2859199236
3.72 470983.4729779271 443772.2859199236
3.72 471017.4584363946 443772.2859199236
3.74 471049.88133553637 443772.2859199236
3.75 471081.50729733746 443772.2859199236
3.76 471109.87698801514 443772.2859199236
3.82 471141.07662252284 443772.2859199236
3.82 471168.8647367761 443772.2859199236
3.84 471202.8877623004 443772.2859199236
3.85 471235.31391861243 443772.2859199236
3.86 471261.48686545755 443772.2859199236
3.92 471287.0869355143 443772.2859199236
3.92 471315.4751468469 443772.2859199236
3.94 471344.09374429384 443772.2859199236
3.94 471377.51908209396 443772.2859199236
3.96 471400.0966338049 443772.2859199236
3.99852 471400.0966338049 443785.12212392077
4.02 471426.69719242986 443785.12212392077
4.02 471450.88745835813 443785.12212392077
4.04 471479.1053838945 443785.12212392077
4.05 471509.92699000763 443785.12212392077
4.06 471537.500132649 443785.12212392077
4.12 471564.9008708305 443785.12212392077
4.12 471594.48936989775 443785.12212392077
4.14 471623.50786004466 443785.12212392077
4.15 471654.32883189194 443785.12212392077
4.16 471681.9023566438 443785.12212392077
4.22 471714.5030275414 443785.12212392077
4.22 471739.0940769036 443785.12212392077
4.24 471768.71284359926 443785.12212392077
4.25 471801.5342796452 443785.12212392077
4.26 471824.71291570144 443785.12212392077
4.32 471851.31300116424 443785.12212392077
4.32 471877.3041501445 443785.12212392077
4.34 471911.5244490089 443785.12212392077
4.35 471936.74059288565 443785.12212392077
4.36 471955.7242109697 443785.12212392077
4.42 471980.7243554152 443785.12212392077
4.42 472008.71455415647 443785.12212392077
4.44 472035.5290472132 443785.12212392077
4.45 472058.74400455307 443785.12212392077
4.46 472085.1219295894 443785.12212392077
4.52 472106.5225789217 443785.12212392077
4.52 472129.3144164949 443785.12212392077
4.54 472153.32699507306 443785.12212392077
4.55 472181.1444772945 443785.12212392077
4.56 472202.5266059038 443785.12212392077
4.62 472223.9277266488 443785.12212392077
4.62 472248.3190042 443785.12212392077
4.64 472270.9309324796 443785.12212392077
4.64 472297.5465846598 443785.12212392077
4.66 472318.92914298084 443785.12212392077
4.67639 472318.92914298084 443786.40225054004
4.72 472340.13069301756 443786.40225054004
4.72 472361.7229643757 443786.40225054004
4.74 472385.53542233334 443786.40225054004
4.75 472411.5497702189 443786.40225054004
4.76 472429.53562825633 443786.40225054004
4.82 472450.73738467577 443786.40225054004
4.82 472476.1280302764 443786.40225054004
4.84 472497.33915174776 443786.40225054004
4.85 472516.949741143 443786.40225054004
4.86 472535.7355221581 443786.40225054004
4.92 472555.7372888351 443786.40225054004
4.92 472578.5280838621 443786.40225054004
4.94 472595.3370802237 443786.40225054004
4.95 472616.34829901584 443786.40225054004
4.96 472637.9319565723 443786.40225054004
5.02 472656.7337997471 443786.40225054004
5.02 472675.52601242287 443786.40225054004
5.04 472694.53653078876 443786.40225054004
5.05 472716.7480026328 443786.40225054004
5.06 472738.5311439917 443786.40225054004
5.12 472762.1333074802 443786.40225054004
5.12 472781.92550111876 443786.40225054004
5.13 472801.136575014 443786.40225054004
5.15 472818.14557370957 443786.40225054004
5.16 472837.7302870852 443786.40225054004
5.22 472860.3315553152 443786.40225054004
5.22 472876.7252986374 443786.40225054004
5.24 472897.9372902243 443786.40225054004
5.25 472914.3464208897 443786.40225054004
5.26 472931.53311778215 443786.40225054004
5.2728 472931.53311778215 453420.4595076546
5.32 472950.1337208979 453420.4595076546
5.32 472970.7258374009 453420.4595076546
5.34 472994.1382585409 453420.4595076546
5.35 473015.55036083807 453420.4595076546
5.36 473030.93906373356 453420.4595076546
5.42 473047.7399637574 453420.4595076546
5.42 473063.7339705337 453420.4595076546
5.44 473081.54293537943 453420.4595076546
5.45 473104.1546620602 453420.4595076546
5.46 473120.5429660821 453420.4595076546
5.52 473138.54405212466 453420.4595076546
5.52 473156.1377435045 453420.4595076546
5.54 473173.9468347774 453420.4595076546
5.55 473191.15540127805 453420.4595076546
5.56 473211.7405649441 453420.4595076546
5.62 473229.1417027504 453420.4595076546
5.63 473247.13532031723 453420.4595076546
5.64 473261.94312825636 453420.4595076546
5.65 473278.7515933406 453420.4595076546
5.66 473297.73742265365 453420.4595076546
5.72 473316.5385007084 453420.4595076546
5.73 473334.1321942535 453420.4595076546
5.74 473350.9413753673 453420.4595076546
5.75 473365.14883527375 453420.4595076546
5.76 473384.5339841255 453420.4595076546
5.82 473401.7348247644 453420.4595076546
5.83 473420.5278830421 453420.4595076546
5.84 473435.9364667185 453420.4595076546
5.85 473451.7451263455 453420.4595076546
5.86 473470.3305448866 453420.4595076546
5.92 473489.1313284157 453420.4595076546
5.93 473503.32616396056 453420.4595076546
5.94 473518.73493492824 453420.4595076546
5.95 473532.94292636827 453420.4595076546
5.96 473550.1291182755 453420.4595076546
6.02 473565.7295112961 453420.4595076546
6.03 473581.5238458214 453420.4595076546
6.04 473597.13275553664 453420.4595076546
6.05 473612.141379644 453420.4595076546
6.06 473628.5280361585 453420.4595076546
6.11113 473628.5280361585 453423.2005356507
6.12 473646.528322314 453423.2005356507
6.13 473667.12059793086 453423.2005356507
6.14 473679.92826417135 453423.2005356507
6.15 473694.93713391834 453423.2005356507
6.16 473707.3272765687 453423.2005356507
6.22 473724.3272165834 453423.2005356507
6.23 473740.1207730723 453423.2005356507
6.24 473755.330010264 453423.2005356507
6.25 473772.7401358162 453423.2005356507
6.26 473787.72854874213 453423.2005356507
6.32 473802.3285034265 453423.2005356507
6.32 473818.3219322316 453423.2005356507
6.34 473833.53123859677 453423.2005356507
6.35 473849.74044525175 453423.2005356507
6.36 473864.1294205704 453423.2005356507
6.42 473876.9295699513 453423.2005356507
6.43 473891.3235900351 453423.2005356507
6.44 473905.7323626866 453423.2005356507
6.45 473919.9402875252 453423.2005356507
6.46 473935.5282078496 453423.2005356507
6.52 473951.52842828055 453423.2005356507
6.53 473964.922994425 453423.2005356507
6.54 473980.3323618028 453423.2005356507
6.55 473994.140190443 453423.2005356507
6.56 474006.1309857697 453423.2005356507
6.62 474019.7310411954 453423.2005356507
6.63 474036.1242259322 453423.2005356507
6.64 474049.9325430624 453423.2005356507
6.65 474063.94048991374 453423.2005356507
6.66 474078.5294340131 453423.2005356507
6.72 474090.92966236145 453423.2005356507
6.73 474102.9246257029 453423.2005356507
6.74 474116.3326610112 453423.2005356507
6.74294 474116.3326610112 463280.7948156572
6.75 474128.9397908895 463280.7948156572
6.76 474141.3303081997 463280.7948156572
6.82 474154.7305210431 463280.7948156572
6.83 474170.1239608872 463280.7948156572
6.84 474182.33134253416 463280.7948156572
6.85 474193.9380280557 463280.7948156572
6.86 474205.12959152355 463280.7948156572
6.92 474217.72974909714 463280.7948156572
6.92 474236.3210274088 463280.7948156572
6.94 474250.1294341637 463280.7948156572
6.95 474265.93858565105 463280.7948156572
6.96 474278.7292903313 463280.7948156572
6.97151 474278.7292903313 463287.19597621774
7.02 474292.7296956356 463287.19597621774
7.03 474306.3230902988 463287.19597621774
7.04 474317.5300587906 463287.19597621774
7.05 474330.53742279735 463287.19597621774
7.06 474342.5287651664 463287.19597621774
7.12 474356.3289958644 463287.19597621774
7.13 474369.92226536653 463287.19597621774
7.14 474383.73092028213 463287.19597621774
7.15 474398.73932742566 463287.19597621774
7.16 474410.73087821144 463287.19597621774
7.22 474423.3311313674 463287.19597621774
7.23 474434.52567905217 463287.19597621774
7.24 474450.135198281 463287.19597621774
7.25 474463.3424563815 463287.19597621774
7.26 474474.7345699568 463287.19597621774
7.32 474488.7347982035 463287.19597621774
7.33 474499.7296710488 463287.19597621774
7.34 474512.9375019583 463287.19597621774
7.34 474522.54286093224 463287.19597621774
7.36 474531.93648155604 463287.19597621774
7.42 474544.1364439459 463287.19597621774
7.43 474557.53007479286 463287.19597621774
7.44 474570.5375722 463287.19597621774
7.45 474586.14620051836 463287.19597621774
7.46 474597.5387672096 463287.19597621774
7.50033 474597.5387672096 463319.1903962309
7.52 474612.93866142054 463319.1903962309
7.53 474626.5322382852 463319.1903962309
7.54 474636.73832660285 463319.1903962309
7.55 474647.34414837736 463319.1903962309
7.56 474659.7361214145 463319.1903962309
7.62 474670.7359067448 463319.1903962309
7.63 474682.1424895792 463319.1903962309
7.63 474696.7355706979 463319.1903962309
7.65 474709.3425696951 463319.1903962309
7.66 474720.93510058755 463319.1903962309
7.72 474733.1349601611 463319.1903962309
7.73 474744.92896135495 463319.1903962309
7.74 474757.93685055414 463319.1903962309
7.75 474772.3446844526 463319.1903962309
7.76 474783.13788136834 463319.1903962309
7.82 474796.3377072906 463319.1903962309
7.82 474806.53268144187 463319.1903962309
7.84 474819.14025792154 463319.1903962309
7.85 474830.3462463413 463319.1903962309
7.86 474842.13886392995 463319.1903962309
7.88336 474842.13886392995 463329.79160871595
7.93 474853.73861816374 463329.79160871595
7.93 474864.33352076035 463329.79160871595
7.94 474877.34117238235 463329.79160871595
7.95 474892.7492042199 463329.79160871595
7.96 474901.9436156509 463329.79160871595
8.03 474912.34348741197 463329.79160871595
8.03 474923.1384127238 463329.79160871595
8.04 474934.1448354644 463329.79160871595
8.05 474945.55048733746 463329.79160871595
8.06 474954.1454085284 463329.79160871595
8.13 474969.14493943535 463329.79160871595
8.13 474982.53857621824 463329.79160871595
8.14 474994.94585731934 463329.79160871595
8.16 475004.35067157086 463329.79160871595
8.16 475013.5455215541 463329.79160871595
8.23 475023.54509097314 463329.79160871595
8.23 475038.9372412389 463329.79160871595
8.24 475047.9425480119 463329.79160871595
8.26 475056.9472857867 463329.79160871595
8.26 475068.14107804873 463329.79160871595
8.33 475078.5407133811 463329.79160871595
8.33 475088.5353811319 463329.79160871595
8.34 475100.54242064635 463329.79160871595
8.36 475112.74887310306 463329.79160871595
8.36 475122.343613389 463329.79160871595
8.43 475131.54337994877 463329.79160871595
8.43 475140.13889964286 463329.79160871595
8.44 475154.5469457483 463329.79160871595
8.46 475166.353031919 463329.79160871595
8.46 475178.3464783095 463329.79160871595
8.53 475190.74625773175 463329.79160871595
8.53 475202.54035428533 463329.79160871595
8.54 475213.34633349016 463329.79160871595
8.56 475224.1519441283 463329.79160871595
8.56 475233.5468703414 463329.79160871595
8.63 475245.3465214285 463329.79160871595
8.64 475256.9526303454 463329.79160871595
8.64 475266.7479590166 463329.79160871595
8.66 475276.1528853884 463329.79160871595
8.66 475285.74779704964 463329.79160871595
8.73 475296.747351507 463329.79160871595
8.74 475306.15225775796 463329.79160871595
8.75 475316.7471744199 463329.79160871595
8.76 475327.9530293542 463329.79160871595
8.76 475337.3481305389 463329.79160871595
8.83 475346.34777740616 463329.79160871595
8.84 475355.7527346224 463329.79160871595
8.85 475364.54851863795 463329.79160871595
8.86 475372.352572793 463329.79160871595
8.86 475380.74818493635 463329.79160871595
8.93 475388.7478777999 463329.79160871595
8.94 475398.7530288341 463329.79160871595
8.95 475408.5482724094 463329.79160871595
8.96 475420.1542376032 463329.79160871595
8.96 475431.3483924669 463329.79160871595
9.04 475439.35245566117 463329.79160871595
9.04 475449.3523789512 463329.79160871595
9.05 475458.1481748844 463329.79160871595
9.06 475466.9526478485 463329.79160871595
9.06 475477.5469381902 463329.79160871595
9.14 475489.55298688693 463329.79160871595
9.14 475499.9528940062 463329.79160871595
9.15 475508.54891241697 463329.79160871595
9.16 475518.35398393596 463329.79160871595
9.16 475528.9482392964 463329.79160871595
9.24 475540.1537191321 463329.79160871595
9.24 475547.75371839636 463329.79160871595
9.25 475556.7496276844 463329.79160871595
9.26 475566.5546822009 463329.79160871595
9.26 475575.34989137854 463329.79160871595
9.34 475583.95401908085 463329.79160871595
9.34 475593.9540391497 463329.79160871595
9.35 475602.7500693148 463329.79160871595
9.36 475613.7556171937 463329.79160871595
9.36 475622.55088600743 463329.79160871595
9.44 475632.35562634765 463329.79160871595
9.44 475642.3556128088 463329.79160871595
9.45 475651.55153254984 463329.79160871595
9.46 475661.5564871991 463329.79160871595
9.46 475671.15137079597 463329.79160871595
9.53 475681.7564529794 463329.79160871595
9.54 475693.95630825486 463329.79160871595
9.56 475704.96153578855 463329.79160871595
9.56 475714.95609340124 463329.79160871595
9.56 475723.9526128474 463329.79160871595
9.64 475732.956984261 463329.79160871595
9.65 475741.95681319333 463329.79160871595
9.66 475752.56171186524 463329.79160871595
9.66 475760.7572702151 463329.79160871595
9.66 475769.75380514044 463329.79160871595
9.74 475778.35801083746 463329.79160871595
9.75 475786.35789916146 463329.79160871595
9.76 475796.7625255775 463329.79160871595
9.76 475806.7571010561 463329.79160871595
9.76 475816.35340129904 463329.79160871595
9.84 475825.7580373163 463329.79160871595
9.85 475837.75785469706 463329.79160871595
9.86 475845.9615675935 463329.79160871595
9.86 475853.95728214714 463329.79160871595
9.86 475861.35448647506 463329.79160871595
9.94 475869.7586289249 463329.79160871595
9.95 475877.15841058496 463329.79160871595
9.96 475887.56298800686 463329.79160871595
9.96 475897.1578137097 463329.79160871595
9.96 475904.5551146353 463329.79160871595
10.04 475913.55955258413 463329.79160871595
10.05 475920.3594662802 463329.79160871595
10.06 475929.36331360595 463329.79160871595
10.06 475936.95918255654 463329.79160871595
10.06 475943.5568364662 463329.79160871595
10.14 475952.36107182706 463329.79160871595
10.15 475960.96098439884 463329.79160871595
10.16 475969.9647481545 463329.79160871595
10.16 475978.5616192208 463329.79160871595
10.17 475987.5568863247 463329.79160871595
10.24 475995.5607632141 463329.79160871595
10.25 476001.5607702845 463329.79160871595
10.26 476009.16392272344 463329.79160871595
10.26 476015.56160245463 463329.79160871595
10.27 476021.9581994926 463329.79160871595
10.34 476030.16206958424 463329.79160871595
10.35 476038.16208911815 463329.79160871595
10.35 476046.7588378284 463329.79160871595
10.36 476055.76265384536 463329.79160871595
10.37 476061.3597916772 463329.79160871595
10.44 476069.76372053876 463329.79160871595
10.45 476077.56373960956 463329.79160871595
10.46 476085.3668532002 463329.79160871595
10.46 476094.16359690396 463329.79160871595
10.47 476103.3589569459 463329.79160871595
10.54 476111.96297174983 463329.79160871595
10.55 476119.56304778403 463329.79160871595
10.56 476125.5607748031 463329.79160871595
10.57 476134.1643411086 463329.79160871595
10.57 476142.95980726427 463329.79160871595
10.65 476151.9639290089 463329.79160871595
10.66 476159.1640433899 463329.79160871595
10.67 476166.1668548179 463329.79160871595
10.67 476174.1625589142 463329.79160871595
10.67 476182.35980046407 463329.79160871595
10.75 476189.7631518411 463329.79160871595
10.76 476197.36328851554 463329.79160871595
10.77 476203.3600063388 463329.79160871595
10.77 476211.15720251604 463329.79160871595
10.78 476218.96058724844 463329.79160871595
10.85 476226.5640161726 463329.79160871595
10.86 476233.9641368218 463329.79160871595
10.87 476243.3589912176 463329.79160871595
10.87 476250.15658985387 463329.79160871595
10.88 476257.35973211395 463329.79160871595
10.95 476264.16282842023 463329.79160871595
10.96 476270.9629649618 463329.79160871595
10.97 476279.9578650223 463329.79160871595
10.97 476285.7558729217 463329.79160871595
10.98 476293.5592505456 463329.79160871595
11.05 476301.36280519236 463329.79160871595
11.06 476309.36297925527 463329.79160871595
11.07 476313.3607413167 463329.79160871595
11.07 476319.5586588449 463329.79160871595
11.08 476329.36271284026 463329.79160871595
11.15 476335.7656239203 463329.79160871595
11.16 476343.5657085125 463329.79160871595
11.17 476351.5613370171 463329.79160871595
11.17 476357.95927885035 463329.79160871595
11.18 476363.5615693522 463329.79160871595
11.25 476370.9649381396 463329.79160871595
11.26 476378.964954349 463329.79160871595
11.27 476383.3625741847 463329.79160871595
11.27 476389.76051348675 463329.79160871595
11.28 476396.76339114807 463329.79160871595
11.35 476403.9666172537 463329.79160871595
11.36 476411.56653377117 463329.79160871595
11.37 476419.96203595714 463329.79160871595
11.37 476426.36003716517 463329.79160871595
11.38 476434.7634689117 463329.79160871595
11.45 476441.1663847357 463329.79160871595
11.46 476448.96627941413 463329.79160871595
11.47 476455.56273185194 463329.79160871595
11.47 476462.96044576785 463329.79160871595
11.48 476469.16296550934 463329.79160871595
11.56 476476.16617210035 463329.79160871595
11.56 476484.3659787793 463329.79160871595
11.57 476490.9624646842 463329.79160871595
11.57 476497.5604258914 463329.79160871595
11.58 476505.5636769361 463329.79160871595
11.66 476512.1667305718 463329.79160871595
11.66 476518.76655006007 463329.79160871595
11.67 476524.76338836824 463329.79160871595
11.67 476531.16142761626 463329.79160871595
11.68 476539.3646426137 463329.79160871595
11.76 476545.36744366586 463329.79160871595
11.76 476551.96726594644 463329.79160871595
11.77 476557.3655799914 463329.79160871595
11.78 476563.5678701471 463329.79160871595
11.78 476569.16510265257 463329.79160871595
11.86 476575.16790101497 463329.79160871595
11.86 476581.76767899946 463329.79160871595
11.88 476586.7694817301 463329.79160871595
11.88 476593.56601876096 463329.79160871595
11.88 476599.76425220387 463329.79160871595
11.96 476604.5665209833 463329.79160871595
11.96 476609.56634858873 463329.79160871595
11.98 476615.7685890349 463329.79160871595
11.98 476622.76494519005 463329.79160871595
11.98 476629.36302877957 463329.79160871595
12.06 476635.3659048841 463329.79160871595
12.06 476640.1658018239 463329.79160871595
12.08 476645.7678347219 463329.79160871595
12.08 476652.7641177426 463329.79160871595
12.08 476660.5617647101 463329.79160871595
12.16 476666.9648377132 463329.79160871595
12.16 476673.3647593703 463329.79160871595
12.18 476679.76127799 463329.79160871595
12.19 476686.7639481594 463329.79160871595
12.19 476692.7621206491 463329.79160871595
12.26 476700.165645606 463329.79160871595
12.26 476706.96556809003 463329.79160871595
12.28 476713.1622217344 463329.79160871595
12.29 476719.7647280748 463329.79160871595
12.29 476725.5630029542 463329.79160871595
12.36 476731.5658432038 463329.79160871595
12.36 476736.5657966995 463329.79160871595
12.38 476742.56254592264 463329.79160871595
12.39 476750.56547625473 463329.79160871595
12.39 476756.1638365637 463329.79160871595
12.46 476761.3663219823 463329.79160871595
12.46 476767.1663069758 463329.79160871595
12.48 476772.5681692786 463329.79160871595
12.48 476778.3651049004 463329.79160871595
12.49 476783.9634629528 463329.79160871595
12.56 476791.7671351839 463329.79160871595
12.56 476798.16712132207 463329.79160871595
12.59 476804.16922568297 463329.79160871595
12.59 476808.5669509251 463329.79160871595
12.59 476813.7654590746 463329.79160871595
12.66 476820.76864281186 463329.79160871595
12.66 476826.56860837346 463329.79160871595
12.69 476832.77075674623 463329.79160871595
12.7 476838.76769774815 463329.79160871595
12.7 476843.1664889887 463329.79160871595
12.76 476848.168746164 463329.79160871595
12.76 476853.7686988238 463329.79160871595
12.78 476860.7710449459 463329.79160871595
12.8 476865.36870756315 463329.79160871595
12.8 476870.5673118161 463329.79160871595
12.86 476876.7701105641 463329.79160871595
12.86 476881.5700921464 463329.79160871595
12.89 476888.37227409636 463329.79160871595
12.9 476893.3709048886 463329.79160871595
12.91 476900.5673129894 463329.79160871595
12.96 476907.1702671813 463329.79160871595
12.96 476912.97029844194 463329.79160871595
12.99 476916.77154479566 463329.79160871595
13.0 476922.5699784795 463329.79160871595
13.01 476926.9677724946 463329.79160871595
13.06 476933.17047203064 463329.79160871595
13.06 476939.97043739393 463329.79160871595
13.09 476945.57232572127 463329.79160871595
13.09 476949.57127407397 463329.79160871595
13.11 476955.3683930924 463329.79160871595
13.16 476961.9712195407 463329.79160871595
13.16 476966.97117730835 463329.79160871595
13.19 476971.9728653249 463329.79160871595
13.2 476976.3717602146 463329.79160871595
13.21 476980.96947735763 463329.79160871595
13.26 476987.1720465154 463329.79160871595
13.26 476994.1719316416 463329.79160871595
13.29 476999.37370672316 463329.79160871595
13.3 477004.57244217343 463329.79160871595
13.31 477010.56949487777 463329.79160871595
13.36 477015.9717346581 463329.79160871595
13.36 477022.17157312843 463329.79160871595
13.39 477028.17362620984 463329.79160871595
13.4 477032.9724952096 463329.79160871595
13.42 477037.5702473108 463329.79160871595
13.46 477042.3722502058 463329.79160871595
13.46 477050.17191948515 463329.79160871595
13.49 477054.7735011439 463329.79160871595
13.51 477058.77259389474 463329.79160871595
13.52 477063.5702725136 463329.79160871595
13.56 477070.1730041918 463329.79160871595
13.56 477075.37271833804 463329.79160871595
13.6 477081.17471007525 463329.79160871595
13.61 477086.37357430934 463329.79160871595
13.62 477090.3716835012 463329.79160871595
13.66 477096.9743292056 463329.79160871595
13.66 477103.5739387667 463329.79160871595
13.7 477110.1761718868 463329.79160871595
13.71 477115.57502194034 463329.79160871595
13.72 477120.17292471667 463329.79160871595
13.76 477125.9752301334 463329.79160871595
13.77 477130.97492599045 463329.79160871595
13.8 477136.7768396716 463329.79160871595
13.81 477141.7757791624 463329.79160871595
13.83 477145.7739924489 463329.79160871595
13.86 477151.3761830243 463329.79160871595
13.88 477156.975833026 463329.79160871595
13.9 477164.3781782865 463329.79160871595
13.91 477168.3764134538 463329.79160871595
13.91 477172.5755948274 463329.79160871595
13.96 477177.97769800696 463329.79160871595
13.97 477182.5774163218 463329.79160871595
14.0 477188.3791546887 463329.79160871595
14.01 477193.1781970618 463329.79160871595
14.04 477198.5758825202 463329.79160871595
14.06 477202.57745544787 463329.79160871595
14.08 477207.7771413934 463329.79160871595
14.1 477212.7786168386 463329.79160871595
14.11 477217.9775751 463329.79160871595
14.13 477222.575597771 463329.79160871595
14.16 477228.77803048294 463329.79160871595
14.18 477233.5777506649 463329.79160871595
14.2 477239.17939838517 463329.79160871595
14.2 477243.3785781471 463329.79160871595
14.24 477248.57635609957 463329.79160871595
14.26 477253.57829060376 463329.79160871595
14.28 477257.3780913862 463329.79160871595
14.3 477263.5798453705 463329.79160871595
14.31 477267.579096071 463329.79160871595
14.34 477270.77774346754 463329.79160871595
14.36 477275.5795763632 463329.79160871595
14.4 477280.98097719706 463329.79160871595
14.4 477286.5807399762 463329.79160871595
14.42 477290.3800552428 463329.79160871595
14.45 477294.3784081204 463329.79160871595
14.46 477300.580733904 463329.79160871595
14.5 477305.9821120386 463329.79160871595
14.5 477311.1818678201 463329.79160871595
14.52 477316.5809219839 463329.79160871595
14.55 477319.5797382118 463329.79160871595
14.56 477325.1817848158 463329.79160871595
14.6 477330.18148296315 463329.79160871595
14.61 477334.382598803 463329.79160871595
14.62 477339.1817319718 463329.79160871595
14.66 477344.18348377023 463329.79160871595
14.66 477348.38191628555 463329.79160871595
14.7 477353.5815784129 463329.79160871595
14.71 477357.5826645414 463329.79160871595
14.72 477362.58174907224 463329.79160871595
14.75 477365.38070528454 463329.79160871595
14.77 477370.182403008 463329.79160871595
14.8 477373.3821937581 463329.79160871595
14.81 477377.9834292624 463329.79160871595
14.82 477381.98267514695 463329.79160871595
14.85 477385.9812092088 463329.79160871595
14.87 477392.1833214365 463329.79160871595
14.9 477397.3830032142 463329.79160871595
14.91 477401.984248305 463329.79160871595
14.92 477406.78336754197 463329.79160871595
14.97 477410.9847437807 463329.79160871595
14.97 477414.18364211445 463329.79160871595
15.0 477418.9833162182 463329.79160871595
15.01 477425.1849345434 463329.79160871595
15.02 477430.3839630172 463329.79160871595
15.07 477434.1852352081 463329.79160871595
15.07 477438.5837647019 463329.79160871595
15.11 477442.38352581405 463329.79160871595
15.12 477446.7846373658 463329.79160871595
15.12 477450.98383159976 463329.79160871595
15.16 477454.18492165016 463329.79160871595
15.17 477458.78336125717 463329.79160871595
15.2 477462.1831617618 463329.79160871595
15.21 477468.98477979697 463329.79160871595
15.22 477472.9840258365 463329.79160871595
15.27 477479.1861377158 463329.79160871595
15.28 477482.58501576085 463329.79160871595
15.3 477485.3848983963 463329.79160871595
15.31 477491.5862489043 463329.79160871595
15.33 477494.9856351266 463329.79160871595
15.37 477499.7872077032 463329.79160871595
15.38 477501.58663937356 463329.79160871595
15.41 477506.1875295511 463329.79160871595
15.41 477511.38736389513 463329.79160871595
15.43 477515.1866938559 463329.79160871595
15.47 477519.58810767205 463329.79160871595
15.48 477522.7871509337 463329.79160871595
15.51 477526.58697736124 463329.79160871595
15.52 477531.58795746823 463329.79160871595
15.52 477534.38748253597 463329.79160871595
15.58 477538.3887510147 463329.79160871595
15.58 477541.58781307016 463329.79160871595
15.61 477545.98759920755 463329.79160871595
15.62 477550.788487791 463329.79160871595
15.63 477555.387722989 463329.79160871595
15.6353 477555.387722989 463337.59223487874
15.68 477559.1889391398 463337.59223487874
15.68 477562.78791413555 463337.59223487874
15.72 477566.98863883456 463337.59223487874
15.72 477571.78843168076 463337.59223487874
15.73 477576.38764765416 463337.59223487874
15.78 477579.9888178488 463337.59223487874
15.78 477584.58751587843 463337.59223487874
15.82 477588.3881842604 463337.59223487874
15.82 477593.5879228333 463337.59223487874
15.83 477598.1871272836 463337.59223487874
15.88 477602.18845257844 463337.59223487874
15.88 477606.1873238278 463337.59223487874
15.92 477609.58794603805 463337.59223487874
15.92 477613.7877102723 463337.59223487874
15.93 477617.18711943383 463337.59223487874
15.98 477620.9883736369 463337.59223487874
15.98 477623.78759057284 463337.59223487874
16.02 477626.9881828649 463337.59223487874
16.03 477631.9878477753 463337.59223487874
16.03 477635.78719063406 463337.59223487874
16.08 477640.9888719854 463337.59223487874
16.09 477644.3879553145 463337.59223487874
16.13 477648.58875553857 463337.59223487874
16.13 477652.988440415 463337.59223487874
16.13 477657.58764882 463337.59223487874
16.18 477661.98904747533 463337.59223487874
16.19 477664.7883230697 463337.59223487874
16.23 477668.1889779656 463337.59223487874
16.23 477672.9886020595 463337.59223487874
16.23 477677.38782097376 463337.59223487874
16.29 477681.3890806964 463337.59223487874
16.3 477683.58854192524 463337.59223487874
16.33 477687.18924587383 463337.59223487874
16.33 477691.7888413579 463337.59223487874
16.33 477696.3879901487 463337.59223487874
16.39 477699.9891223469 463337.59223487874
16.4 477703.1883762059 463337.59223487874
16.43 477707.9893067227 463337.59223487874
16.43 477711.98894661356 463337.59223487874
16.43 477716.1881518789 463337.59223487874
16.49 477719.98935807217 463337.59223487874
16.5 477723.78849433106 463337.59223487874
16.53 477727.5881220112 463337.59223487874
16.5339 477727.5881220112 463349.5947629728
16.54 477732.3890564985 463349.5947629728
16.54 477735.78842028417 463349.5947629728
16.59 477740.789988468 463349.5947629728
16.61 477744.58913908043 463349.5947629728
16.63 477748.98871352297 463349.5947629728
16.64 477753.3895535191 463349.5947629728
16.64 477758.1886674311 463349.5947629728
16.69 477762.1899168945 463349.5947629728
16.72 477765.58917971235 463349.5947629728
16.73 477768.7888796049 463349.5947629728
16.74 477773.58976577665 463349.5947629728
16.75 477776.98913104506 463349.5947629728
16.78 477779.79001267446 463349.5947629728
16.83 477782.78937103105 463349.5947629728
16.83 477785.7890997361 463349.5947629728
16.84 477790.1898549162 463349.5947629728
16.84 477792.78937607806 463349.5947629728
16.89 477797.5908652804 463349.5947629728
16.93 477800.59024123946 463349.5947629728
16.93 477805.38979915774 463349.5947629728
16.94 477809.9905616729 463349.5947629728
16.95 477813.78989684785 463349.5947629728
16.99 477818.3912988963 463349.5947629728
17.02 477820.5908753459 463349.5947629728
17.04 477824.7915099938 463349.5947629728
17.04 477829.5910699559 463349.5947629728
17.05 477833.7903334266 463349.5947629728
17.1 477837.79153747443 463349.5947629728
17.13 477840.39107827435 463349.5947629728
17.14 477843.79159486387 463349.5947629728
17.14 477847.7911997249 463349.5947629728
17.15 477850.9906332263 463349.5947629728
17.19 477855.99208798085 463349.5947629728
17.23 477858.39169223874 463349.5947629728
17.24 477862.39125192043 463349.5947629728
17.24 477867.39031449734 463349.5947629728
17.26 477872.39114530955 463349.5947629728
17.3 477875.99218665913 463349.5947629728
17.33 477879.7916014312 463349.5947629728
17.34 477882.79129254626 463349.5947629728
17.35 477885.5917273139 463349.5947629728
17.35 477887.99129444355 463349.5947629728
17.4 477891.79237133387 463349.5947629728
17.43 477895.1918306578 463349.5947629728
17.44 477897.59159159247 463349.5947629728
17.47 477901.7922261443 463349.5947629728
17.47 477904.9916664102 463349.5947629728
17.51 477908.19256787555 463349.5947629728
17.53 477911.192092081 463349.5947629728
17.56 477914.19181083416 463349.5947629728
17.57 477917.59118768235 463349.5947629728
17.58 477921.3917601827 463349.5947629728
17.61 477924.79271795746 463349.5947629728
17.63 477927.7922522206 463349.5947629728
17.66 477930.1920412899 463349.5947629728
17.67 477932.3916445305 463349.5947629728
17.68 477937.1923053852 463349.5947629728
17.71 477939.79303995706 463349.5947629728
17.73 477942.3926406835 463349.5947629728
17.77 477944.7924428149 463349.5947629728
17.78 477947.792805615 463349.5947629728
17.78 477950.5923322959 463349.5947629728
17.82 477954.1933373091 463349.5947629728
17.83 477956.7929456627 463349.5947629728
17.87 477958.9927771761 463349.5947629728
17.88 477961.19304690626 463349.5947629728
17.88 477964.5924593796 463349.5947629728
17.92 477967.79333126324 463349.5947629728
17.93 477970.99284523487 463349.5947629728
17.97 477975.1933337947 463349.5947629728
17.98 477977.1929873654 463349.5947629728
17.99 477979.99282096664 463349.5947629728
18.02 477983.5937912569 463349.5947629728
18.05 477985.39352766477 463349.5947629728
18.07 477988.1938311002 463349.5947629728
18.08 477990.19370639295 463349.5947629728
18.09 477992.19338088995 463349.5947629728
18.12 477995.9943557481 463349.5947629728
18.15 477998.7939539285 463349.5947629728
18.17 478001.59425384254 463349.5947629728
18.19 478004.19410369504 463349.5947629728
18.19 478006.59372916666 463349.5947629728
18.22 478010.1946210439 463349.5947629728
18.26 478013.39415782155 463349.5947629728
18.28 478017.59458834684 463349.5947629728
18.29 478019.394501723 463349.5947629728
18.31 478023.19391192077 463349.5947629728
18.33 478026.99483899964 463349.5947629728
18.37 478030.1943811488 463349.5947629728
18.39 478032.39460573427 463349.5947629728
18.4088 478032.39460573427 463359.9954542256
18.41 478034.7945133322 463359.9954542256
18.41 478037.5940693862 463359.9954542256
18.42 478042.39517409744 463359.9954542256
18.48 478043.3950389712 463359.9954542256
18.49 478046.395348986 463359.9954542256
18.51 478049.5948202236 463359.9954542256
18.52 478051.79476129543 463359.9954542256
18.53 478055.195493973 463359.9954542256
18.59 478057.59519477544 463359.9954542256
18.6 478061.1955517195 463359.9954542256
18.62 478063.99611759325 463359.9954542256
18.62 478066.9960485423 463359.9954542256
18.63 478069.39568310644 463359.9954542256
18.69 478071.7953949605 463359.9954542256
18.7 478074.5956596889 463359.9954542256
18.73 478078.3964069655 463359.9954542256
18.73 478080.9963482123 463359.9954542256
18.74 478082.99605540256 463359.9954542256
18.79 478084.7958498403 463359.9954542256
18.8 478088.1961556421 463359.9954542256
18.83 478091.99685996404 463359.9954542256
18.83 478094.39681075385 463359.9954542256
18.84 478097.59634896595 463359.9954542256
18.89 478100.19656866894 463359.9954542256
18.89 478103.19626246695 463359.9954542256
18.93 478106.5968698658 463359.9954542256
18.93 478109.19682851987 463359.9954542256
18.93 478110.79660432413 463359.9954542256
18.98 478113.19634330826 463359.9954542256
19.01 478116.19660809974 463359.9954542256
19.03 478119.1971239416 463359.9954542256
19.03 478121.9970747331 463359.9954542256
19.04 478124.59672564827 463359.9954542256
19.09 478127.39642699424 463359.9954542256
19.1 478131.99679450714 463359.9954542256
19.13 478134.9973153544 463359.9954542256
19.13 478137.7972766892 463359.9954542256
19.15 478139.79702489934 463359.9954542256
19.19 478142.39675628673 463359.9954542256
19.21 478144.39709263126 463359.9954542256
19.21 478147.5973268681 463359.9954542256
19.21 478149.99729071587 463359.9954542256
19.25 478152.3969956012 463359.9954542256
19.3 478155.39667814417 463359.9954542256
19.31 478158.99689797784 463359.9954542256
19.33 478160.9972619268 463359.9954542256
19.33 478163.59722820006 463359.9954542256
19.35 478166.59686182585 463359.9954542256
19.4 478168.9966098743 463359.9954542256
19.41 478171.99677298433 463359.9954542256
19.43 478175.5974265678 463359.9954542256
19.43 478178.1974015425 463359.9954542256
19.45 478180.5971124671 463359.9954542256
19.51 478184.5972847708 463359.9954542256
19.51 478187.39702128334 463359.9954542256
19.53 478188.5970137475 463359.9954542256
19.55 478191.7975906753 463359.9954542256
19.55 478192.99745617766 463359.9954542256
19.6 478196.19755386503 463359.9954542256
19.61 478199.197254003 463359.9954542256
19.63 478201.59725599684 463359.9954542256
19.64 478204.1977149491 463359.9954542256
19.65 478206.3974886151 463359.9954542256
19.7 478209.1971829919 463359.9954542256
19.71 478211.59726528777 463359.9954542256
19.72 478213.5976107898 463359.9954542256
19.74 478216.39762248634 463359.9954542256
19.75 478219.1973344318 463359.9954542256
19.81 478222.1974172248 463359.9954542256
19.81 478223.59727788175 463359.9954542256
19.85 478226.7978279939 463359.9954542256
19.85 478229.1978380203 463359.9954542256
19.86 478231.7975662009 463359.9954542256
19.9 478234.397629255 463359.9954542256
19.93 478237.1973646262 463359.9954542256
19.94 478239.9978365903 463359.9954542256
19.95 478240.9978491319 463359.9954542256
19.96 478243.1976172969 463359.9954542256
20.03 478246.3976761645 463359.9954542256
20.03 478248.19750605035 463359.9954542256
20.05 478250.1978373037 463359.9954542256
20.05 478251.79787075246 463359.9954542256
20.07 478254.19761483703 463359.9954542256
20.13 478255.9976396688 463359.9954542256
20.15 478258.798081162 463359.9954542256
20.15 478260.5979238479 463359.9954542256
20.16 478262.99797803524 463359.9954542256
20.17 478266.39759559685 463359.9954542256
20.23 478269.39764200035 463359.9954542256
20.25 478272.398108741 463359.9954542256
20.25 478273.398034308 463359.9954542256
20.27 478274.59806943045 463359.9954542256
20.28 478276.39785869035 463359.9954542256
20.33 478279.19787507027 463359.9954542256
20.37 478281.1981728398 463359.9954542256
20.37 478282.79806244606 463359.9954542256
20.37 478285.7981489963 463359.9954542256
20.37 478287.5979465391 463359.9954542256
20.42 478289.1979545609 463359.9954542256
20.47 478291.39828026056 463359.9954542256
20.47 478293.59813307197 463359.9954542256
20.47 478296.39819160395 463359.9954542256
20.49 478298.9978991725 463359.9954542256
20.54 478301.59791981796 463359.9954542256
20.57 478304.19773717335 463359.9954542256
20.57 478305.59776468115 463359.9954542256
20.58 478307.99814507295 463359.9954542256
20.59 478310.397870126 463359.9954542256
20.64 478312.7978831614 463359.9954542256
20.67 478315.19770754647 463359.9954542256
20.68 478317.9981325895 463359.9954542256
20.71 478319.9981953035 463359.9954542256
20.71 478321.7979936134 463359.9954542256
20.72 478322.99800464703 463359.9954542256
20.77 478325.1978372325 463359.9954542256
20.79 478327.9982388454 463359.9954542256
20.81 478330.19830599 463359.9954542256
20.81 478331.99810881936 463359.9954542256
20.84 478334.5981403358 463359.9954542256
20.86 478336.79797568504 463359.9954542256
20.89 478338.39820517297 463359.9954542256
20.91 478341.1982800907 463359.9954542256
20.91 478343.5980212154 463359.9954542256
20.93 478345.99804528896 463359.9954542256
20.99 478347.9983338166 463359.9954542256
20.99 478350.7981312913 463359.9954542256
21.02 478352.39795603545 463359.9954542256
21.03 478353.3979903167 463359.9954542256
21.04 478356.1980008413 463359.9954542256
21.09 478356.99793996743 463359.9954542256
21.11 478359.1982601003 463359.9954542256
21.13 478361.7983416222 463359.9954542256
21.13 478362.7982408684 463359.9954542256
21.15 478365.99821677495 463359.9954542256
21.19 478366.5981788962 463359.9954542256
21.21 478369.198545268 463359.9954542256
21.23 478371.79861048347 463359.9954542256
21.24 478372.7985201824 463359.9954542256
21.25 478375.5984686669 463359.9954542256
21.29 478376.7984064558 463359.9954542256
21.32 478378.79868158395 463359.9954542256
21.35 478380.998609838 463359.9954542256
21.35 478382.9986600028 463359.9954542256
21.35 478384.7985147702 463359.9954542256
21.39 478387.39838215616 463359.9954542256
21.41 478390.7988342237 463359.9954542256
21.45 478392.79888355214 463359.9954542256
21.45 478395.5986506186 463359.9954542256
21.46 478396.9986266182 463359.9954542256
21.5 478398.79853782087 463359.9954542256
21.52 478401.3988617673 463359.9954542256
21.55 478403.19882338605 463359.9954542256
21.55 478406.39890230965 463359.9954542256
21.55 478408.79870466434 463359.9954542256
21.6 478411.39858292625 463359.9954542256
21.63 478413.7988819461 463359.9954542256
21.65 478415.9989205694 463359.9954542256
21.66 478418.59888686956 463359.9954542256
21.67 478419.79879456974 463359.9954542256
21.71 478422.3986619669 463359.9954542256
21.71 478423.5986820299 463359.9954542256
21.72 478424.99857025116 463359.9954542256
21.73 478428.19896893296 463359.9954542256
21.76 478430.59893581993 463359.9954542256
21.82 478433.59924686264 463359.9954542256
21.82 478436.19911861315 463359.9954542256
21.85 478437.1991524728 463359.9954542256
21.86 478439.39911016537 463359.9954542256
21.89 478440.3990503894 463359.9954542256
21.92 478442.7989029147 463359.9954542256
21.93 478445.3991616071 463359.9954542256
21.96 478448.19908435433 463359.9954542256
21.96 478449.59914989996 463359.9954542256
22.02 478451.7990312694 463359.9954542256
22.03 478455.1993297517 463359.9954542256
22.03 478457.1992219077 463359.9954542256
22.07 478458.9991714942 463359.9954542256
22.07 478461.19928460947 463359.9954542256
22.11 478462.5992009274 463359.9954542256
22.12 478463.39916581515 463359.9954542256
22.13 478464.99930025404 463359.9954542256
22.16 478467.7992031095 463359.9954542256
22.17 478470.59932717326 463359.9954542256
22.23 478472.9995167891 463359.9954542256
22.23 478474.1994581041 463359.9954542256
22.23 478476.39938361745 463359.9954542256
22.26 478478.39931005077 463359.9954542256
22.27 478479.5993627183 463359.9954542256
22.33 478482.3995616925 463359.9954542256
22.33 478485.599421252 463359.9954542256
22.35 478487.59934434324 463359.9954542256
22.37 478490.5992289803 463359.9954542256
22.39 478491.7992971968 463359.9954542256
22.43 478494.19946272485 463359.9954542256
22.43 478497.199307242 463359.9954542256
22.45 478498.5992615986 463359.9954542256
22.47 478501.3991328644 463359.9954542256
22.49 478502.999237194 463359.9954542256
22.53 478505.3993987049 463359.9954542256
22.53 478506.99931243894 463359.9954542256
22.55 478508.9992539225 463359.9954542256
22.57 478510.3991872163 463359.9954542256
22.59 478512.19930684246 463359.9954542256
22.63 478514.19943307224 463359.9954542256
22.65 478516.9993254066 463359.9954542256
22.65 478518.5992511785 463359.9954542256
22.67 478520.3991721854 463359.9954542256
22.7 478521.7992704929 463359.9954542256
22.75 478523.79939504794 463359.9954542256
22.75 478525.19933653536 463359.9954542256
22.77 478527.5992131594 463359.9954542256
22.77 478529.1991476251 463359.9954542256
22.8 478530.79926465615 463359.9954542256
22.85 478532.7993850288 463359.9954542256
22.85 478534.7993047842 463359.9954542256
22.87 478536.99918249797 463359.9954542256
22.87 478539.3990831954 463359.9954542256
22.9 478540.9992075806 463359.9954542256
22.93 478543.99937684985 463359.9954542256
22.97 478545.79931064916 463359.9954542256
22.97 478547.39923910005 463359.9954542256
22.98 478549.19914807635 463359.9954542256
23.01 478550.79927847825 463359.9954542256
23.06 478553.5994083724 463359.9954542256
23.06 478555.599314759 463359.9954542256
23.07 478556.79928015417 463359.9954542256
23.08 478559.7991159151 463359.9954542256
23.1 478561.59927089006 463359.9954542256
23.17 478564.19937628973 463359.9954542256
23.17 478565.9992581919 463359.9954542256
23.17 478568.3991538812 463359.9954542256
23.18 478569.99912780104 463359.9954542256
23.21 478572.1993190502 463359.9954542256
23.2376 478572.1993190502 463367.9966283573
23.26 478573.19929648214 463367.9966283573
23.27 478575.3993829059 463367.9966283573
23.27 478577.5992771778 463367.9966283573
23.29 478579.99913576356 463367.9966283573
23.32 478581.59927551966 463367.9966283573
23.36 478583.59916101827 463367.9966283573
23.37 478585.3992324788 463367.9966283573
23.38 478586.9992197723 463367.9966283573
23.39 478589.39906532376 463367.9966283573
23.43 478590.9992097582 463367.9966283573
23.45 478592.1992563949 463367.9966283573
23.48 478594.1991026193 463367.9966283573
23.49 478596.5990795476 463367.9966283573
23.49 478597.99901753303 463367.9966283573
23.55 478598.9991115645 463367.9966283573
23.57 478600.59917775745 463367.9966283573
23.59 478601.9990689463 463367.9966283573
23.59 478602.7990328412 463367.9966283573
23.6 478604.59900726355 463367.9966283573
23.66 478605.799123109 463367.9966283573
23.67 478607.1991786868 463367.9966283573
23.7 478609.5991155011 463367.9966283573
23.7 478610.9990593381 463367.9966283573
23.71 478612.5989450123 463367.9966283573
23.76 478614.39912178664 463367.9966283573
23.77 478616.5992091216 463367.9966283573
23.79 478619.199124376 463367.9966283573
23.8 478620.9990589369 463367.9966283573
23.83 478622.79893633956 463367.9966283573
23.84 478623.999060205 463367.9966283573
23.87 478625.39911636553 463367.9966283573
23.91 478627.3990386424 463367.9966283573
23.91 478629.59895130846 463367.9966283573
23.93 478631.5988117487 463367.9966283573
23.95 478633.3988832009 463367.9966283573
23.96 478635.39910217695 463367.9966283573
24.01 478637.1990224505 463367.9966283573
24.03 478639.19895224966 463367.9966283573
24.05 478640.99882664846 463367.9966283573
24.06 478642.79901620065 463367.9966283573
24.08 478644.79910311283 463367.9966283573
24.09 478646.599024892 463367.9966283573
24.13 478647.7989852792 463367.9966283573
24.15 478649.5988581764 463367.9966283573
24.17 478651.39904622076 463367.9966283573
24.18 478652.5990988686 463367.9966283573
24.22 478654.7989940754 463367.9966283573
24.23 478655.7989664968 463367.9966283573
24.26 478659.19869658863 463367.9966283573
24.27 478660.9988868854 463367.9966283573
24.28 478662.79897488107 463367.9966283573
24.32 478664.3989367724 463367.9966283573
24.34 478665.7988771059 463367.9966283573
24.36 478667.59871992853 463367.9966283573
24.38 478669.9988192019 463367.9966283573
24.38 478671.3989748135 463367.9966283573
24.43 478673.1988950926 463367.9966283573
24.45 478674.598869937 463367.9966283573
24.47 478676.79867323965 463367.9966283573
24.48 478677.9988071203 463367.9966283573
24.49 478679.99888650386 463367.9966283573
24.54 478682.5987604909 463367.9966283573
24.56 478684.3985912877 463367.9966283573
24.56 478685.99857523927 463367.9966283573
24.59 478687.3986284662 463367.9966283573
24.6 478688.99881967396 463367.9966283573
24.65 478690.99871104496 463367.9966283573
24.66 478692.9986817937 463367.9966283573
24.67 478695.7984150853 463367.9966283573
24.69 478697.79849780694 463367.9966283573
24.7 478699.3986970338 463367.9966283573
24.75 478701.598577544 463367.9966283573
24.77 478703.1985588222 463367.9966283573
24.78 478705.7986457189 463367.9966283573
24.78 478707.99843616766 463367.9966283573
24.79 478709.39861809305 463367.9966283573
24.85 478711.3985069614 463367.9966283573
24.87 478713.19855508633 463367.9966283573
24.88 478715.5985370309 463367.9966283573
24.9 478717.7983219698 463367.9966283573
24.91 478720.5986858126 463367.9966283573
24.9198 478720.5986858126 463370.7967032688
24.95 478722.3985918121 463370.7967032688
24.98 478724.5985642327 463370.7967032688
24.99 478726.1986223846 463370.7967032688
25.0 478727.7984686534 463370.7967032688
25.02 478729.3986712108 463370.7967032688
25.07 478730.79859985504 463370.7967032688
25.08 478732.79856559256 463370.7967032688
25.09 478735.59865448857 463370.7967032688
25.1 478737.1985054387 463370.7967032688
25.11 478739.5988082661 463370.7967032688
25.17 478741.5987146865 463370.7967032688
25.19 478743.39868836314 463370.7967032688
25.2 478745.9987546146 463370.7967032688
25.2 478747.59861358785 463370.7967032688
25.24 478748.59874227055 463370.7967032688
25.27 478750.1986667397 463370.7967032688
25.29 478752.19869681296 463370.7967032688
25.29 478753.9986765056 463370.7967032688
25.3 478755.7985163491 463370.7967032688
25.34 478756.39845694916 463370.7967032688
25.35 478757.5986198895 463370.7967032688
25.35 478758.39858646883 463370.7967032688
25.38 478759.79856482573 463370.7967032688
25.41 478761.3985902203 463370.7967032688
25.47 478762.9988014552 463370.7967032688
25.49 478764.5987339468 463370.7967032688
25.5 478766.5985484814 463370.7967032688
25.5 478768.39852215874 463370.7967032688
25.51 478770.59855431836 463370.7967032688
25.55 478771.7987177556 463370.7967032688
25.58 478772.79867974046 463370.7967032688
25.6 478774.5986428921 463370.7967032688
25.61 478776.5986537476 463370.7967032688
25.62 478779.19841699186 463370.7967032688
25.66 478780.7986409207 463370.7967032688
25.69 478782.39858945383 463370.7967032688
25.7 478784.19855486153 463370.7967032688
25.71 478786.5985618722 463370.7967032688
25.71 478788.19841283787 463370.7967032688
25.78 478790.5987457165 463370.7967032688
25.79 478791.7987136334 463370.7967032688
25.8 478793.19857621385 463370.7967032688
25.8 478795.39853853 463370.7967032688
25.81 478796.7985461282 463370.7967032688
25.89 478798.19873620954 463370.7967032688
25.89 478799.79869610595 463370.7967032688
25.9 478800.99858182785 463370.7967032688
25.91 478803.1985799835 463370.7967032688
25.92 478804.1985657786 463370.7967032688
25.98 478805.5985260099 463370.7967032688
25.99 478807.1987479212 463370.7967032688
26.01 478809.59871984564 463370.7967032688
26.02 478811.99849831033 463370.7967032688
26.03 478813.59848427074 463370.7967032688
26.06 478814.79865270684 463370.7967032688
26.09 478815.59863800195 463370.7967032688
26.12 478817.19861260185 463370.7967032688
26.13 478819.19841295737 463370.7967032688
26.13 478820.99839265173 463370.7967032688
26.2 478821.1984221445 463370.7967032688
26.21 478821.5984174651 463370.7967032688
26.23 478823.9983613208 463370.7967032688
26.23 478825.3982157244 463370.7967032688
26.23 478828.39814930246 463370.7967032688
26.31 478828.79821330064 463370.7967032688
26.31 478829.59821196104 463370.7967032688
26.33 478831.1981665123 463370.7967032688
26.33 478832.79810970323 463370.7967032688
26.36 478834.39794798667 463370.7967032688
26.4 478835.39811382926 463370.7967032688
26.41 478836.3981167491 463370.7967032688
26.43 478838.1980596054 463370.7967032688
26.44 478839.7979994556 463370.7967032688
26.47 478841.79778979585 463370.7967032688
26.51 478842.99779580487 463370.7967032688
26.53 478843.9977623875 463370.7967032688
26.53 478845.79755340004 463370.7967032688
26.54 478846.99776744674 463370.7967032688
26.55 478848.99769225967 463370.7967032688
26.61 478850.19770127564 463370.7967032688
26.63 478851.9980118144 463370.7967032688
26.64 478853.1979807359 463370.7967032688
26.64 478854.7979105646 463370.7967032688
26.67 478856.39773215185 463370.7967032688
26.72 478857.7977455941 463370.7967032688
26.75 478858.99771401414 463370.7967032688
26.75 478860.59799071203 463370.7967032688
26.76 478862.5978971527 463370.7967032688
26.77 478864.79764540866 463370.7967032688
26.82 478866.59766494634 463370.7967032688
26.8333 478866.59766494634 463381.3963738025
26.85 478868.7975418185 463381.3963738025
26.85 478870.3978245264 463381.3963738025
26.87 478871.9978017994 463381.3963738025
26.87 478873.19766548905 463381.3963738025
26.95 478874.39763741795 463381.3963738025
26.95 478875.1977774335 463381.3963738025
26.95 478875.39778152556 463381.3963738025
26.97 478876.59763870237 463381.3963738025
26.97 478878.7975109834 463381.3963738025
27.02 478879.59752969013 463381.3963738025
27.03 478880.1976367059 463381.3963738025
27.07 478882.79744125187 463381.3963738025
27.08 478884.99739713845 463381.3963738025
27.09 478885.99728647154 463381.3963738025
27.09 478886.19729298574 463381.3963738025
27.14 478887.79715600394 463381.3963738025
27.16 478888.9973800577 463381.3963738025
27.18 478890.79732893105 463381.3963738025
27.19 478892.79710258916 463381.3963738025
27.26 478893.3972148655 463381.3963738025
27.27 478894.9970752131 463381.3963738025
27.29 478897.1969952687 463381.3963738025
27.29 478898.79680484376 463381.3963738025
27.29 478899.3968381681 463381.3963738025
27.37 478900.99662837066 463381.3963738025
27.37 478902.39650617505 463381.3963738025
27.38 478903.1966662338 463381.3963738025
27.39 478903.7967013119 463381.3963738025
27.41 478906.19660107075 463381.3963738025
27.46 478907.39649282536 463381.3963738025
27.47 478908.1964507259 463381.3963738025
27.47 478909.7967715079 463381.3963738025
27.48 478911.19659612206 463381.3963738025
27.49 478912.59668790974 463381.3963738025
27.59 478914.39652253786 463381.3963738025
27.59 478916.1966232583 463381.3963738025
27.6 478917.9963925042 463381.3963738025
27.6 478919.19663960295 463381.3963738025
27.62 478920.79657611804 463381.3963738025
27.68 478921.59653635824 463381.3963738025
27.69 478923.19639069936 463381.3963738025
27.69 478924.3966357901 463381.3963738025
27.69 478924.99667362304 463381.3963738025
27.71 478927.1963870033 463381.3963738025
27.79 478928.9964907276 463381.3963738025
27.81 478930.19638198597 463381.3963738025
27.82 478932.19629511447 463381.3963738025
27.82 478934.39599104645 463381.3963738025
27.82 478935.39620698063 463381.3963738025
27.9 478937.39631721546 463381.3963738025
27.91 478938.5962144876 463381.3963738025
27.92 478939.7960421217 463381.3963738025
27.93 478941.19598365016 463381.3963738025
27.93 478943.3964559415 463381.3963738025
27.99 478944.5962805722 463381.3963738025
27.99 478945.596198307 463381.3963738025
27.99 478946.5962580171 463381.3963738025
28.03 478948.1961891899 463381.3963738025
28.03 478949.59648271673 463381.3963738025
28.11 478951.79629071394 463381.3963738025
28.11 478952.79635292926 463381.3963738025
28.12 478953.39632737 463381.3963738025
28.12 478955.1960748411 463381.3963738025
28.13 478955.7962026415 463381.3963738025
28.22 478956.1962861708 463381.3963738025
28.23 478956.99625209195 463381.3963738025
28.23 478958.39604223974 463381.3963738025
28.23 478960.595840135 463381.3963738025
28.29 478961.39589692175 463381.3963738025
28.32 478962.3957432709 463381.3963738025
28.33 478963.1956627646 463381.3963738025
28.36 478964.1956255933 463381.3963738025
28.4 478964.7957584038 463381.3963738025
28.43 478966.7954360762 463381.3963738025
28.43 478967.995314315 463381.3963738025
28.44 478968.3953462156 463381.3963738025
28.45 478969.5953011087 463381.3963738025
28.49 478970.195274046 463381.3963738025
28.52 478971.59512322483 463381.3963738025
28.54 478972.9948917529 463381.3963738025
28.55 478973.1949091228 463381.3963738025
28.57 478973.9950955565 463381.3963738025
28.63 478975.39485064475 463381.3963738025
28.65 478976.99467093084 463381.3963738025
28.66 478977.3947078418 463381.3963738025
28.67 478978.5949859855 463381.3963738025
28.69 478979.79494388483 463381.3963738025
28.74 478982.1946482677 463381.3963738025
28.75 478983.59440686513 463381.3963738025
28.76 478985.1947757124 463381.3963738025
28.76 478986.79493605 463381.3963738025
28.8 478987.9948994613 463381.3963738025
28.86 478989.79466798384 463381.3963738025
28.87 478991.39439276746 463381.3963738025
28.87 478992.9947609403 463381.3963738025
28.9 478994.59471015126 463381.3963738025
28.9 478995.9948557058 463381.3963738025
28.98 478997.3946108047 463381.3963738025
28.98 478998.39448638237 463381.3963738025
28.99 478999.79480677465 463381.3963738025
28.99 479001.1949470659 463381.3963738025
29.01 479003.9948453286 463381.3963738025
29.09 479005.5945674497 463381.3963738025
29.09 479006.79484357155 463381.3963738025
29.1 479007.7949454487 463381.3963738025
29.12 479009.1948811373 463381.3963738025
29.12 479010.59472448315 463381.3963738025
29.19 479011.99447842047 463381.3963738025
29.22 479013.3944059256 463381.3963738025
29.22 479014.5942656396 463381.3963738025
29.22 479015.9945953773 463381.3963738025
29.22 479017.994808314 463381.3963738025
29.29 479018.99463506206 463381.3963738025
29.31 479020.7948018984 463381.3963738025
29.32 479021.79475554515 463381.3963738025
29.32 479023.79452508024 463381.3963738025
29.33 479025.99504598766 463381.3963738025
29.39 479027.3948098672 463381.3963738025
29.43 479028.39468962717 463381.3963738025
29.43 479029.7950070761 463381.3963738025
29.43 479031.195144436 463381.3963738025
29.44 479032.5950929866 463381.3963738025
29.49 479033.5949251662 463381.3963738025
29.53 479035.1947327851 463381.3963738025
29.53 479037.19518042967 463381.3963738025
29.54 479038.99510751833 463381.3963738025
29.54 479040.1952317677 463381.3963738025
29.55 479040.9951025222 463381.3963738025
29.63 479042.39493360743 463381.3963738025
29.63 479044.3953695509 463381.3963738025
29.64 479046.7952573097 463381.3963738025
29.64 479047.9953860673 463381.3963738025
29.69 479049.1951997151 463381.3963738025
29.71 479050.1954151782 463381.3963738025
29.74 479051.595337432 463381.3963738025
29.74 479052.79520266916 463381.3963738025
29.75 479054.995429535 463381.3963738025
29.8 479055.79530830705 463381.3963738025
29.82 479056.5953821179 463381.3963738025
29.83 479057.1953500508 463381.3963738025
29.84 479058.795700801 463381.3963738025
29.85 479060.39552245685 463381.3963738025
29.89 479061.99527933623 463381.3963738025
29.89 479062.5953379506 463381.3963738025
29.93 479063.79519567796 463381.3963738025
29.93 479065.195499656 463381.3963738025
29.95 479066.3954465437 463381.3963738025
29.97 479067.39529292565 463381.3963738025
30.01 479067.99542094575 463381.3963738025
30.04 479069.5952265767 463381.3963738025
30.04 479070.5953321993 463381.3963738025
30.06 479071.5952875217 463381.3963738025
30.09 479072.79510268086 463381.3963738025
30.15 479074.1954037294 463381.3963738025
30.16 479075.59533475304 463381.3963738025
30.18 479076.59544246236 463381.3963738025
30.19 479077.5953247402 463381.3963738025
30.23 479078.7951399018 463381.3963738025
30.25 479079.7953545162 463381.3963738025
30.26 479080.9952928896 463381.3963738025
30.26 479081.5952225072 463381.3963738025
30.29 479083.39541412634 463381.3963738025
30.33 479084.7951967315 463381.3963738025
30.35 479085.5953707598 463381.3963738025
30.36 479086.39533067774 463381.3963738025
30.38 479088.1955065121 463381.3963738025
30.39 479089.3953732625 463381.3963738025
30.43 479090.59518542397 463381.3963738025
30.44 479091.5951365738 463381.3963738025
30.48 479092.7949968134 463381.3963738025
30.49 479094.19530954293 463381.3963738025
30.49 479095.99548086495 463381.3963738025
30.52 479097.19529453164 463381.3963738025
30.57 479098.39523891784 463381.3963738025
30.58 479100.1956327257 463381.3963738025
30.59 479101.7957763266 463381.3963738025
30.61 479103.1956243798 463381.3963738025
30.64 479103.9955034982 463381.3963738025
30.67 479105.1954498893 463381.3963738025
30.68 479106.7957939227 463381.3963738025
30.69 479107.7958832548 463381.3963738025
30.71 479108.59579676314 463381.3963738025
30.73 479109.19570835674 463381.3963738025
30.78 479110.395958362 463381.3963738025
30.79 479112.19587494613 463381.3963738025
30.79 479113.9960312333 463381.3963738025
30.82 479115.995814173 463381.3963738025
30.86 479116.7957029767 463381.3963738025
30.88 479117.995956987 463381.3963738025
30.89 479118.995911063 463381.3963738025
30.92 479120.3960285265 463381.3963738025
30.93 479122.1958211555 463381.3963738025
30.96 479123.19568591774 463381.3963738025
30.99 479124.195561113 463381.3963738025
31.0 479125.19551769306 463381.3963738025
31.01 479127.1959443763 463381.3963738025
31.02 479128.7960812901 463381.3963738025
31.06 479130.1958942976 463381.3963738025
31.11 479131.7958241599 463381.3963738025
31.11 479133.1959351907 463381.3963738025
31.13 479133.99610652996 463381.3963738025
31.14 479134.79599867674 463381.3963738025
31.17 479136.7957682714 463381.3963738025
31.21 479137.79572401824 463381.3963738025
31.23 479139.1960221046 463381.3963738025
31.23 479140.39611927676 463381.3963738025
31.27 479141.59596150526 463381.3963738025
31.27 479142.9957943812 463381.3963738025
31.31 479143.99575263297 463381.3963738025
31.33 479145.19584679767 463381.3963738025
31.34 479146.7961874629 463381.3963738025
31.35 479147.79605765775 463381.3963738025
31.37 479148.7959382852 463381.3963738025
31.4 479149.5960003934 463381.3963738025
31.43 479150.3959703346 463381.3963738025
31.44 479151.1961386611 463381.3963738025
31.47 479152.59596453025 463381.3963738025
31.5 479153.7958097669 463381.3963738025
31.51 479155.59617872717 463381.3963738025
31.53 479155.9961660354 463381.3963738025
31.56 479157.39598548 463381.3963738025
31.57 479157.9959080991 463381.3963738025
31.58 479159.39602847537 463381.3963738025
31.65 479160.9959757048 463381.3963738025
31.68 479162.7963378956 463381.3963738025
31.69 479163.9961861409 463381.3963738025
31.69 479165.79595475335 463381.3963738025
31.71 479167.1960774656 463381.3963738025
31.76 479169.3959984802 463381.3963738025
31.78 479170.9957954746 463381.3963738025
31.78 479172.1960424414 463381.3963738025
31.8 479173.1959155638 463381.3963738025
31.8 479174.796055804 463381.3963738025
31.87 479175.7960178153 463381.3963738025
31.89 479176.7962219491 463381.3963738025
31.91 479177.59612211736 463381.3963738025
31.91 479178.7959698661 463381.3963738025
31.91 479180.19608673075 463381.3963738025
31.93 479181.3960411448 463381.3963738025
31.97 479181.99596376787 463381.3963738025
31.99 479183.39625072054 463381.3963738025
32.02 479184.996374929 463381.3963738025
32.05 479186.39620898967 463381.3963738025
32.07 479187.3961722542 463381.3963738025
32.07 479188.59641520504 463381.3963738025
32.12 479189.9965168738 463381.3963738025
32.13 479191.5963225579 463381.3963738025
32.14 479192.5962862404 463381.3963738025
32.15 479193.3961944236 463381.3963738025
32.16 479193.7962233044 463381.3963738025
32.21 479194.9964672542 463381.3963738025
32.23 479195.99634205253 463381.3963738025
32.25 479196.99622519617 463381.3963738025
32.27 479198.1961816154 463381.3963738025
32.29 479198.9960791176 463381.3963738025
32.32 479200.19632106024 463381.3963738025
32.32 479201.39641571627 463381.3963738025
32.34 479201.9963471054 463381.3963738025
32.39 479202.9963095368 463381.3963738025
32.41 479204.3965847871 463381.3963738025
32.45 479205.1964859631 463381.3963738025
32.45 479206.396578114 463381.3963738025
32.48 479207.5964428971 463381.3963738025
32.52 479208.79639831634 463381.3963738025
32.53 479210.3967075404 463381.3963738025
32.55 479210.9966364277 463381.3963738025
32.55 479211.7966988629 463381.3963738025
32.57 479213.19653819123 463381.3963738025
32.63 479213.9965091389 463381.3963738025
32.63 479214.79666174535 463381.3963738025
32.64 479215.796544477 463381.3963738025
32.67 479216.99663812865 463381.3963738025
32.68 479217.7965453157 463381.3963738025
32.73 479218.9965012369 463381.3963738025
32.73 479220.1967306452 463381.3963738025
32.77 479221.3965874214 463381.3963738025
32.78 479222.9964011296 463381.3963738025
32.78 479224.3965127253 463381.3963738025
32.81 479225.1964856767 463381.3963738025
32.84 479227.19686217397 463381.3963738025
32.89 479227.9967680282 463381.3963738025
32.89 479229.59688755195 463381.3963738025
32.91 479230.7967528431 463381.3963738025
32.94 479231.9967162775 463381.3963738025
32.94 479233.7970446003 463381.3963738025
32.98 479235.59683502914 463381.3963738025
32.99 479237.1969532155 463381.3963738025
33.01 479238.19684513245 463381.3963738025
33.03 479239.1968184175 463381.3963738025
33.05 479240.5970708538 463381.3963738025
33.1 479241.59714096354 463381.3963738025
33.11 479242.5970316301 463381.3963738025
33.11 479244.1968460155 463381.3963738025
33.15 479245.39705837955 463381.3963738025
33.16 479246.9970189755 463381.3963738025
33.19 479247.7969328447 463381.3963738025
33.2 479248.99702148244 463381.3963738025
33.21 479250.3968555672 463381.3963738025
33.24 479250.5968505582 463381.3963738025
33.25 479251.9970983129 463381.3963738025
33.29 479253.19694708905 463381.3963738025
33.29 479254.1970205357 463381.3963738025
33.31 479255.5968756502 463381.3963738025
33.37 479257.1968402524 463381.3963738025
33.37 479258.1970180525 463381.3963738025
33.42 479259.1969099743 463381.3963738025
33.42 479260.19678729353 463381.3963738025
33.42 479261.59689362283 463381.3963738025
33.45 479262.9971384498 463381.3963738025
33.46 479264.1971124032 463381.3963738025
33.52 479264.9970282783 463381.3963738025
33.52 479266.1968820648 463381.3963738025
33.53 479267.59698547143 463381.3963738025
33.56 479268.5969616794 463381.3963738025
33.59 479269.59713822324 463381.3963738025
33.62 479271.19696930784 463381.3963738025
33.63 479272.59679814335 463381.3963738025
33.63 479273.9968997955 463381.3963738025
33.66 479274.99687892455 463381.3963738025
33.68 479275.59698760445 463381.3963738025
33.71 479276.7968353865 463381.3963738025
33.72 479278.19668641867 463381.3963738025
33.75 479278.99674417084 463381.3963738025
33.8 479279.79672814166 463381.3963738025
33.81 479280.9969470017 463381.3963738025
33.83 479282.3967898584 463381.3963738025
33.85 479283.19669105083 463381.3963738025
33.85 479284.5967915318 463381.3963738025
33.89 479285.39677817345 463381.3963738025
33.91 479285.99688860413 463381.3963738025
33.93 479287.19674990606 463381.3963738025
33.95 479288.19662723213 463381.3963738025
33.97 479289.7967340531 463381.3963738025
34.01 479290.5967226977 463381.3963738025
34.01 479291.5969096688 463381.3963738025
34.05 479293.1967207353 463381.3963738025
34.05 479294.79652379197 463381.3963738025
34.11 479295.7967090912 463381.3963738025
34.11 479296.9967902075 463381.3963738025
34.14 479298.39677617775 463381.3963738025
34.17 479299.7966085267 463381.3963738025
34.17 479300.59651038994 463381.3963738025
34.2 479301.1965509474 463381.3963738025
34.22 479302.196424105 463381.3963738025
34.22 479303.1966144103 463381.3963738025
34.25 479304.1966043888 463381.3963738025
34.27 479304.3966013831 463381.3963738025
34.27 479305.1965042485 463381.3963738025
34.33 479306.59676249296 463381.3963738025
34.36 479307.9968612165 463381.3963738025
34.38 479308.5967883664 463381.3963738025
34.39 479309.59666653234 463381.3963738025
34.44 479310.7968823732 463381.3963738025
34.46 479312.39698451606 463381.3963738025
34.47 479313.7969774973 463381.3963738025
34.49 479314.99683580385 463381.3963738025
34.51 479315.59676545777 463381.3963738025
34.51 479316.19687487965 463381.3963738025
34.56 479317.19686485897 463381.3963738025
34.57 479317.99691592966 463381.3963738025
34.62 479318.99679493264 463381.3963738025
34.64 479319.7967021397 463381.3963738025
34.65 479321.1969562863 463381.3963738025
34.69 479322.5969399212 463381.3963738025
34.69 479323.39699332835 463381.3963738025
34.7 479323.9969222328 463381.3963738025
34.73 479325.1971340608 463381.3963738025
34.75 479325.99704494065 463381.3963738025
34.79 479327.5970175595 463381.3963738025
34.8 479328.59708556987 463381.3963738025
34.82 479330.1968966515 463381.3963738025
34.84 479330.5968535935 463381.3963738025
34.87 479332.1971353589 463381.3963738025
34.88 479333.1972025342 463381.3963738025
34.89 479334.39718199905 463381.3963738025
34.91 479336.1969597077 463381.3963738025
34.97 479337.3968365424 463381.3963738025
34.98 479338.3968165086 463381.3963738025
34.99 479339.39699469594 463381.3963738025
35.01 479341.19711786264 463381.3963738025
35.04 479341.99701873405 463381.3963738025
35.04 479342.3969788475 463381.3963738025
35.06 479342.9970153961 463381.3963738025
35.09 479343.7971579449 463381.3963738025
35.11 479345.19713165116 463381.3963738025
35.14 479346.39698095736 463381.3963738025
35.16 479347.79684252373 463381.3963738025
35.19 479349.5971587471 463381.3963738025
35.25 479350.9971289491 463381.3963738025
35.25 479351.79702948884 463381.3963738025
35.25 479352.9971156039 463381.3963738025
35.3 479354.39697600453 463381.3963738025
35.31 479356.3973156732 463381.3963738025
35.31 479357.5973982829 463381.3963738025
35.36 479357.7973954447 463381.3963738025
35.37 479358.5973006581 463381.3963738025
35.4 479359.997156973 463381.3963738025
35.4 479361.79744764685 463381.3963738025
35.46 479362.5973528611 463381.3963738025
35.46 479363.19728953036 463381.3963738025
35.46 479363.7973333383 463381.3963738025
35.47 479364.99732431973 463381.3963738025
35.53 479365.79745016823 463381.3963738025
35.56 479367.3974221232 463381.3963738025
35.56 479368.59750973864 463381.3963738025
35.58 479369.19744265475 463381.3963738025
35.61 479370.3973220019 463381.3963738025
35.62 479370.9974186409 463381.3963738025
35.69 479371.7974026159 463381.3963738025
35.69 479372.79747312446 463381.3963738025
35.7 479373.39741129684 463381.3963738025
35.71 479374.5972786319 463381.3963738025
35.74 479375.9975029521 463381.3963738025
35.77 479376.99748417287 463381.3963738025
35.8 479377.7975415806 463381.3963738025
35.81 479378.79742852505 463381.3963738025
35.81 479379.79733006866 463381.3963738025
35.83 479380.7974882091 463381.3963738025
35.89 479381.5974735195 463381.3963738025
35.9 479381.9974282976 463381.3963738025
35.9 479382.79748737375 463381.3963738025
35.91 479383.79738683265 463381.3963738025
35.97 479385.59766171774 463381.3963738025
35.99 479386.99776042753 463381.3963738025
36.01 479387.7977494099 463381.3963738025
36.02 479389.1975975595 463381.3963738025
36.03 479390.59745855606 463381.3963738025
36.07 479391.597610016 463381.3963738025
36.11 479392.19760300417 463381.3963738025
36.11 479393.1976743446 463381.3963738025
36.14 479393.7976092665 463381.3963738025
36.14 479394.7975066424 463381.3963738025
36.17 479395.79765643185 463381.3963738025
36.19 479396.5976484179 463381.3963738025
36.19 479397.5975412064 463381.3963738025
36.23 479398.99763991346 463381.3963738025
36.25 479400.39749156986 463381.3963738025
36.29 479401.997729227 463381.3963738025
36.31 479402.7977248845 463381.3963738025
36.33 479403.3976630611 463381.3963738025
36.33 479404.1977194646 463381.3963738025
36.34 479405.19761142076 463381.3963738025
36.35 479405.9977275776 463381.3963738025
36.44 479406.79778164433 463381.3963738025
36.45 479407.3977798894 463381.3963738025
36.46 479408.39766809257 463381.3963738025
36.46 479409.3975688085 463381.3963738025
36.48 479410.39771358593 463381.3963738025
36.52 479410.99764500663 463381.3963738025
36.54 479412.59775113605 463381.3963738025
36.56 479413.5977523829 463381.3963738025
36.57 479414.5976535172 463381.3963738025
36.6 479415.5976485063 463381.3963738025
36.62 479416.1975826804 463381.3963738025
36.63 479417.3977599161 463381.3963738025
36.63 479418.39782541187 463381.3963738025
36.67 479419.3977261302 463381.3963738025
36.73 479420.3976164215 463381.3963738025
36.73 479421.5977891489 463381.3963738025
36.76 479422.5978529753 463381.3963738025
36.77 479423.19785472477 463381.3963738025
36.77 479424.39773408655 463381.3963738025
36.79 479424.5977345028 463381.3963738025
36.79 479425.5978755203 463381.3963738025
36.83 479426.19781219854 463381.3963738025
36.83 479426.5977708182 463381.3963738025
36.84 479427.7978464077 463381.3963738025
36.93 479428.9980101198 463381.3963738025
36.95 479429.79801578994 463381.3963738025
36.97 479430.3979552216 463381.3963738025
36.99 479431.39785177197 463381.3963738025
36.99 479432.597924357 463381.3963738025
37.03 479433.39792935946 463381.3963738025
37.05 479434.3980657848 463381.3963738025
37.08 479435.39796650695 463381.3963738025
37.11 479435.99790543877 463381.3963738025
37.11 479436.9979638398 463381.3963738025
37.13 479437.5980449433 463381.3963738025
37.19 479438.7980529479 463381.3963738025
37.2 479439.5980966648 463381.3963738025
37.21 479440.1980370988 463381.3963738025
37.21 479441.1979394904 463381.3963738025
37.25 479441.39794065757 463381.3963738025
37.26 479442.99815492873 463381.3963738025
37.29 479443.59809461253 463381.3963738025
37.3 479444.3980161928 463381.3963738025
37.32 479444.99805148324 463381.3963738025
37.37 479445.39805582 463381.3963738025
37.37 479445.79810805223 463381.3963738025
37.4 479446.1981305779 463381.3963738025
37.41 479446.7980705123 463381.3963738025
37.44 479447.5979907584 463381.3963738025
37.46 479448.59811925195 463381.3963738025
37.49 479449.19815354096 463381.3963738025
37.53 479449.9981645507 463381.3963738025
37.54 479450.99806235684 463381.3963738025
37.55 479451.7979846056 463381.3963738025
37.58 479452.5980867319 463381.3963738025
37.59 479452.9980465218 463381.3963738025
37.63 479454.1980605331 463381.3963738025
37.63 479454.9981099224 463381.3963738025
37.64 479455.5980496076 463381.3963738025
37.71 479456.59817601286 463381.3963738025
37.75 479457.7981840174 463381.3963738025
37.75 479458.39812345285 463381.3963738025
37.75 479458.9980673925 463381.3963738025
37.78 479460.19814147573 463381.3963738025
37.81 479461.3982911581 463381.3963738025
37.86 479462.1982958272 463381.3963738025
37.86 479462.7982370149 463381.3963738025
37.86 479463.19826120866 463381.3963738025
37.89 479463.998188798 463381.3963738025
37.9 479465.1983329718 463381.3963738025
37.97 479465.7983367239 463381.3963738025
37.99 479466.59825864184 463381.3963738025
38.0 479467.9981266692 463381.3963738025
38.01 479468.9981913245 463381.3963738025
38.02 479470.3983554367 463381.3963738025
38.07 479470.9983619419 463381.3963738025
38.08 479471.5983053828 463381.3963738025
38.09 479472.59820861544 463381.3963738025
38.11 479473.99829562794 463381.3963738025
38.13 479474.7983880704 463381.3963738025
38.16 479475.79840016377 463381.3963738025
38.19 479476.5983220835 463381.3963738025
38.21 479477.598379646 463381.3963738025
38.22 479478.59849352954 463381.3963738025
38.25 479478.79847692896 463381.3963738025
38.27 479479.39848393475 463381.3963738025
38.31 479480.7985557619 463381.3963738025
38.32 479481.59847935085 463381.3963738025
38.34 479482.5985911476 463381.3963738025
38.37 479482.7985941503 463381.3963738025
38.37 479483.99849755043 463381.3963738025
38.41 479484.59852733207 463381.3963738025
38.42 479485.3984505879 463381.3963738025
38.43 479485.9985171647 463381.3963738025
38.47 479486.9984316607 463381.3963738025
38.49 479487.3984401687 463381.3963738025
38.52 479488.39848896995 463381.3963738025
38.53 479488.99843166245 463381.3963738025
38.55 479489.9983419884 463381.3963738025
38.55 479491.1984761418 463381.3963738025
38.59 479491.3984814803 463381.3963738025
38.61 479491.99842417316 463381.3963738025
38.63 479492.7984632137 463381.3963738025
38.65 479493.79856916703 463381.3963738025
38.66 479494.7985958596 463381.3963738025
38.68 479495.3985440578 463381.3963738025
38.69 479496.1984686499 463381.3963738025
38.73 479496.798498681 463381.3963738025
38.75 479497.39856200217 463381.3963738025
38.79 479497.79852746776 463381.3963738025
38.8 479497.99853722786 463381.3963738025
38.81 479498.79855791427 463381.3963738025
38.86 479499.3986199837 463381.3963738025
38.87 479500.19854457653 463381.3963738025
38.89 479500.3985278098 463381.3963738025
38.91 479500.99854182295 463381.3963738025
38.93 479501.598572855 463381.3963738025
38.97 479502.59847400914 463381.3963738025
38.97 479503.3985574351 463381.3963738025
38.99 479503.7985254033 463381.3963738025
39.0 479504.3985399168 463381.3963738025
39.04 479505.3985908022 463381.3963738025
39.08 479506.1986722254 463381.3963738025
39.09 479506.59864086116 463381.3963738025
39.09 479507.19858255517 463381.3963738025
39.12 479507.79859756917 463381.3963738025
39.12 479508.5986362751 463381.3963738025
39.15 479508.99867698643 463381.3963738025
39.19 479509.9985768913 463381.3963738025
39.2 479510.99849973223 463381.3963738025
39.24 479512.39856162696 463381.3963738025
39.26 479513.3985895698 463381.3963738025
39.28 479514.7987343942 463381.3963738025
39.29 479515.9986152824 463381.3963738025
39.31 479516.7985558913 463381.3963738025
39.37 479517.79858258256 463381.3963738025
39.38 479517.9985673178 463381.3963738025
39.38 479518.3985866703 463381.3963738025
39.4 479519.19850459404 463381.3963738025
39.42 479520.1986072042 463381.3963738025
39.44 479520.9985214587 463381.3963738025
39.47 479521.79854214407 463381.3963738025
39.48 479522.3985729245 463381.3963738025
39.51 479523.39867177967 463381.3963738025
39.54 479524.19861639297 463381.3963738025
39.57 479524.9986357436 463381.3963738025
39.58 479525.7986764504 463381.3963738025
39.61 479526.3986146441 463381.3963738025
39.61 479527.5987297652 463381.3963738025
39.64 479528.198744028 463381.3963738025
39.64 479528.39873101556 463381.3963738025
39.68 479529.3987798132 463381.3963738025
39.69 479529.59878857166 463381.3963738025
39.72 479530.3987068312 463381.3963738025
39.73 479530.9986682944 463381.3963738025
39.74 479531.79874404 463381.3963738025
39.77 479532.9987725654 463381.3963738025
39.81 479534.39862426656 463381.3963738025
39.85 479535.19857388525 463381.3963738025
39.85 479536.3986860007 463381.3963738025
39.89 479536.7986956759 463381.3963738025
39.9 479537.3986301182 463381.3963738025
39.9 479538.59869518096 463381.3963738025
39.95 479539.3986451338 463381.3963738025
39.97 479539.9986603972 463381.3963738025
39.99 479540.7987344728 463381.3963738025
39.99 479541.59877484466 463381.3963738025
40.05 479541.9987329747 463381.3963738025
40.06 479542.19872071326 463381.3963738025
40.08 479543.1987440667 463381.3963738025
40.11 479544.19883415796 463381.3963738025
40.12 479544.9988735287 463381.3963738025
40.13 479545.1988533444 463381.3963738025
40.16 479545.7988183119 463381.3963738025
40.17 479546.5988870475 463381.3963738025
40.19 479547.3989237487 463381.3963738025
40.21 479547.59892917017 463381.3963738025
40.26 479548.1988933872 463381.3963738025
40.27 479548.99881431874 463381.3963738025
40.32 479549.7988350034 463381.3963738025
40.33 479551.3989671344 463381.3963738025
40.33 479552.3990138448 463381.3963738025
40.35 479552.7989918246 463381.3963738025
40.39 479553.39900758845 463381.3963738025
40.39 479554.3989104221 463381.3963738025
40.39 479555.1989734838 463381.3963738025
40.44 479555.59895213094 463381.3963738025
40.44 479556.1989801569 463381.3963738025
40.47 479556.398985912 463381.3963738025
40.49 479557.39888457645 463381.3963738025
40.52 479557.79886339046 463381.3963738025
40.53 479558.39889041515 463381.3963738025
40.54 479558.7989226131 463381.3963738025
40.6 479559.1988809116 463381.3963738025
40.64 479560.1989564009 463381.3963738025
40.64 479560.59897425055 463381.3963738025
40.66 479560.998988263 463381.3963738025
40.67 479561.3989467285 463381.3963738025
40.69 479561.79892721074 463381.3963738025
40.71 479562.398970502 463381.3963738025
40.77 479563.39891712076 463381.3963738025
40.77 479564.198953487 463381.3963738025
40.8 479565.19898935204 463381.3963738025
40.82 479566.19888760144 463381.3963738025
40.87 479567.39897468366 463381.3963738025
40.87 479568.3990193071 463381.3963738025
40.89 479568.7990339867 463381.3963738025
40.89 479569.5989942847 463381.3963738025
40.89 479569.99895408517 463381.3963738025
40.97 479570.3989826119 463381.3963738025
40.98 479570.7989997938 463381.3963738025
41.01 479571.3990218131 463381.3963738025
41.03 479571.99896076357 463381.3963738025
41.07 479572.3989409127 463381.3963738025
41.07 479573.19899729843 463381.3963738025
41.09 479573.9990316621 463381.3963738025
41.12 479574.9990671095 463381.3963738025
41.13 479575.599006811 463381.3963738025
41.14 479576.19897853606 463381.3963738025
41.16 479577.19904776657 463381.3963738025
41.18 479578.1990794602 463381.3963738025
41.18 479578.79910698446 463381.3963738025
41.21 479579.1990677865 463381.3963738025
41.24 479579.39907354134 463381.3963738025
41.27 479580.19912658975 463381.3963738025
41.28 479580.99909089203 463381.3963738025
41.31 479581.99913468026 463381.3963738025
41.33 479582.799056952 463381.3963738025
41.35 479583.39909648785 463381.3963738025
41.37 479583.799078639 463381.3963738025
41.38 479584.39910316013 463381.3963738025
41.43 479585.39913735574 463381.3963738025
41.43 479586.3990381114 463381.3963738025
41.45 479587.19909115904 463381.3963738025
41.5 479587.79911618045 463381.3963738025
41.53 479588.59908315196 463381.3963738025
41.56 479589.19910366915 463381.3963738025
41.58 479589.99902294 463381.3963738025
41.59 479590.9990875807 463381.3963738025
41.62 479591.3990710666 463381.3963738025
41.63 479592.1991057627 463381.3963738025
41.65 479592.99913345237 463381.3963738025
41.66 479594.1992050152 463381.3963738025
41.71 479594.7991462202 463381.3963738025
41.73 479595.1991312074 463381.3963738025
41.76 479595.99915722874 463381.3963738025
41.76 479596.99921144225 463381.3963738025
41.77 479598.59928083426 463381.3963738025
41.8 479599.5991840945 463381.3963738025
41.85 479600.19920461136 463381.3963738025
41.86 479600.5992199574 463381.3963738025
41.89 479600.79921420245 463381.3963738025
41.89 479601.1992367218 463381.3963738025
41.93 479601.59924956557 463381.3963738025
41.93 479602.39916950586 463381.3963738025
41.93 479602.79918501864 463381.3963738025
41.95 479603.19917417597 463381.3963738025
41.98 479603.999218547 463381.3963738025
42.02 479604.3991778503 463381.3963738025
42.03 479604.7991916948 463381.3963738025
42.07 479605.5992320621 463381.3963738025
42.08 479606.19925633207 463381.3963738025
42.12 479607.19922964263 463381.3963738025
42.13 479608.19912790146 463381.3963738025
42.17 479608.9991572584 463381.3963738025
42.19 479609.59918202856 463381.3963738025
42.2 479609.9991401649 463381.3963738025
42.22 479610.3991294891 463381.3963738025
42.24 479610.5991365781 463381.3963738025
42.25 479610.9991589301 463381.3963738025
42.3 479611.599182449 463381.3963738025
42.32 479612.1991654347 463381.3963738025
42.33 479612.79910288966 463381.3963738025
42.34 479613.19911790156 463381.3963738025
42.34 479614.1991725301 463381.3963738025
42.37 479614.39916702546 463381.3963738025
42.37 479614.5991461772 463381.3963738025
42.39 479614.79915376654 463381.3963738025
42.45 479615.7992013052 463381.3963738025
42.45 479616.3992270759 463381.3963738025
42.52 479617.5991920471 463381.3963738025
42.53 479617.9992102283 463381.3963738025
42.54 479618.7991291708 463381.3963738025
42.55 479618.99912266544 463381.3963738025
42.56 479619.1991316726 463381.3963738025
42.63 479620.19917378935 463381.3963738025
42.67 479620.7991537731 463381.3963738025
42.67 479621.799199226 463381.3963738025
42.68 479622.59923625557 463381.3963738025
42.71 479623.3992679471 463381.3963738025
42.71 479624.19918922527 463381.3963738025
42.71 479624.39919831575 463381.3963738025
42.79 479625.1992330098 463381.3963738025
42.8 479625.39924210025 463381.3963738025
42.81 479625.59925002314 463381.3963738025
42.83 479625.9992098285 463381.3963738025
42.83 479626.19921800157 463381.3963738025
42.85 479626.99919565016 463381.3963738025
42.91 479627.39921166253 463381.3963738025
42.92 479627.5991916487 463381.3963738025
42.96 479628.59915745497 463381.3963738025
43.01 479629.5991983199 463381.3963738025
43.02 479629.9992190029 463381.3963738025
43.04 479630.1992275929 463381.3963738025
43.04 479630.9991485385 463381.3963738025
43.05 479631.5991708054 463381.3963738025
43.07 479632.3991424499 463381.3963738025
43.09 479632.59915162367 463381.3963738025
43.11 479633.1991833986 463381.3963738025
43.14 479633.79912335775 463381.3963738025
43.15 479634.19910834613 463381.3963738025
43.18 479634.59912869526 463381.3963738025
43.19 479635.1991517126 463381.3963738025
43.22 479635.59917122766 463381.3963738025
43.26 479636.1991479598 463381.3963738025
43.26 479636.59916830895 463381.3963738025
43.27 479636.99912894896 463381.3963738025
43.32 479637.39914829715 463381.3963738025
43.35 479637.59915830486 463381.3963738025
43.36 479638.19918132207 463381.3963738025
43.37 479638.79915755405 463381.3963738025
43.41 479639.19911836105 463381.3963738025
43.43 479639.5991328717 463381.3963738025
43.47 479640.3991712343 463381.3963738025
43.49 479640.9991464657 463381.3963738025
43.51 479641.1991375424 463381.3963738025
43.53 479641.9990584897 463381.3963738025
43.55 479642.3990770036 463381.3963738025
43.56 479642.9991110297 463381.3963738025
43.57 479643.599134547 463381.3963738025
43.6 479643.799145472 463381.3963738025
43.63 479643.99915481237 463381.3963738025
43.64 479644.59909452265 463381.3963738025
43.66 479644.9991093668 463381.3963738025
43.69 479645.39909368835 463381.3963738025
43.69 479645.9990313977 463381.3963738025
43.73 479646.3990540816 463381.3963738025
43.77 479646.7990737629 463381.3963738025
43.79 479647.3990494949 463381.3963738025
43.8 479647.9990722613 463381.3963738025
43.84 479648.5990094706 463381.3963738025
43.84 479648.9990234806 463381.3963738025
43.87 479649.5990582568 463381.3963738025
43.88 479650.1990337387 463381.3963738025
43.89 479650.7990650119 463381.3963738025
43.95 479651.1990233185 463381.3963738025
43.98 479651.7990570937 463381.3963738025
44.01 479652.1990404149 463381.3963738025
44.03 479652.99906976894 463381.3963738025
44.04 479653.9991198057 463381.3963738025
44.04 479654.3990791131 463381.3963738025
44.08 479655.39913415385 463381.3963738025
44.12 479655.79911880934 463381.3963738025
44.13 479656.39914707985 463381.3963738025
44.15 479656.5991391575 463381.3963738025
44.15 479657.3991791867 463381.3963738025
44.15 479658.19921054225 463381.3963738025
44.16 479658.7991517552 463381.3963738025
44.19 479659.1991659317 463381.3963738025
44.23 479659.99920362554 463381.3963738025
44.25 479660.79924265377 463381.3963738025
44.28 479660.9992361491 463381.3963738025
44.32 479661.9991360868 463381.3963738025
44.33 479662.59915835224 463381.3963738025
44.35 479663.19918637216 463381.3963738025
44.37 479663.399195045 463381.3963738025
44.39 479663.799153853 463381.3963738025
44.4 479664.59919254726 463381.3963738025
44.41 479665.1991755348 463381.3963738025
44.44 479665.59919087874 463381.3963738025
44.49 479665.79918470763 463381.3963738025
44.5 479666.5992200658 463381.3963738025
44.53 479666.99923907925 463381.3963738025
44.53 479667.5992613446 463381.3963738025
44.54 479668.19920180837 463381.3963738025
44.57 479668.5991904668 463381.3963738025
44.59 479668.9992078122 463381.3963738025
44.63 479669.399167121 463381.3963738025
44.64 479669.7991868015 463381.3963738025
44.69 479669.9991953073 463381.3963738025
44.7 479670.5992175725 463381.3963738025
44.71 479671.199245592 463381.3963738025
44.72 479671.5992350845 463381.3963738025
44.75 479671.9991948937 463381.3963738025
44.75 479672.19920389995 463381.3963738025
44.79 479672.9992315851 463381.3963738025
44.83 479673.39922091085 463381.3963738025
44.83 479673.79918055347 463381.3963738025
44.84 479673.99919031025 463381.3963738025
44.89 479674.5991725477 463381.3963738025
44.91 479674.999185723 463381.3963738025
44.95 479675.9992315878 463381.3963738025
44.95 479676.1992380921 463381.3963738025
45.0 479676.99927745265 463381.3963738025
45.01 479677.59930221946 463381.3963738025
45.03 479677.7992968824 463381.3963738025
45.03 479678.59921883646 463381.3963738025
45.07 479679.1992468555 463381.3963738025
45.08 479679.39924176864 463381.3963738025
45.12 479679.9992632828 463381.3963738025
45.13 479680.39922342624 463381.3963738025
45.19 479680.9992486932 463381.3963738025
45.21 479681.7992843839 463381.3963738025
45.21 479681.99929163867 463381.3963738025
45.26 479682.7992722918 463381.3963738025
45.29 479682.9992528639 463381.3963738025
45.31 479683.9992924734 463381.3963738025
45.31 479684.5993184908 463381.3963738025
45.33 479684.99930831714 463381.3963738025
45.35 479685.5993318326 463381.3963738025
45.35 479686.19935609866 463381.3963738025
45.39 479686.9992803886 463381.3963738025
45.43 479687.59930390393 463381.3963738025
45.45 479687.99931958085 463381.3963738025
45.47 479688.1993152445 463381.3963738025
45.49 479688.7992564612 463381.3963738025
45.51 479690.1993089951 463381.3963738025
45.52 479690.5993251723 463381.3963738025
45.53 479691.1993494381 463381.3963738025
45.58 479691.9993337606 463381.3963738025
45.58 479692.19931483327 463381.3963738025
45.61 479692.99934084964 463381.3963738025
45.62 479693.19934943854 463381.3963738025
45.63 479693.7993732039 463381.3963738025
45.68 479694.39931642223 463381.3963738025
45.7 479695.1992994107 463381.3963738025
45.71 479695.3992943239 463381.3963738025
45.71 479695.9993133357 463381.3963738025
45.73 479696.59934060334 463381.3963738025
45.75 479696.7993219264 463381.3963738025
45.75 479696.9993304318 463381.3963738025
45.8 479697.39934227243 463381.3963738025
45.84 479697.9993675386 463381.3963738025
45.89 479698.39935853257 463381.3963738025
45.89 479698.79937571025 463381.3963738025
45.93 479699.5993010026 463381.3963738025
45.93 479700.19931901357 463381.3963738025
45.95 479700.7993440294 463381.3963738025
46.01 479701.3993660431 463381.3963738025
46.01 479702.19938738924 463381.3963738025
46.02 479702.5993802177 463381.3963738025
46.03 479703.5994252464 463381.3963738025
46.06 479704.19937071693 463381.3963738025
46.11 479704.5993635455 463381.3963738025
46.11 479704.99937421846 463381.3963738025
46.12 479705.9994138264 463381.3963738025
46.15 479706.39937730687 463381.3963738025
46.19 479706.99940257263 463381.3963738025
46.21 479707.39936521946 463381.3963738025
46.23 479708.3993472909 463381.3963738025
46.24 479709.39937522396 463381.3963738025
46.24 479709.79939156736 463381.3963738025
46.3 479709.99940048956 463381.3963738025
46.37 479710.19940907817 463381.3963738025
46.38 479711.19938656385 463381.3963738025
46.38 479711.59935104515 463381.3963738025
46.38 479712.3993710566 463381.3963738025
46.39 479712.999396322 463381.3963738025
46.39 479713.1994040767 463381.3963738025
46.46 479713.3994085792 463381.3963738025
46.48 479713.99939382006 463381.3963738025
46.51 479714.5994223376 463381.3963738025
46.53 479714.79940532875 463381.3963738025
46.57 479715.19939448877 463381.3963738025
46.58 479716.1994324281 463381.3963738025
46.59 479717.1994557746 463381.3963738025
46.6 479717.3994656974 463381.3963738025
46.63 479717.59946069436 463381.3963738025
46.67 479717.7994445193 463381.3963738025
46.68 479718.1994636977 463381.3963738025
46.69 479718.7994749538 463381.3963738025
46.7 479719.5995036374 463381.3963738025
46.74 479719.9994717876 463381.3963738025
46.75 479720.39946278214 463381.3963738025
46.81 479720.59946653416 463381.3963738025
46.84 479721.19949580193 463381.3963738025
46.86 479721.59946361877 463381.3963738025
46.86 479722.1994841307 463381.3963738025
46.88 479722.599475292 463381.3963738025
46.89 479722.9994834631 463381.3963738025
46.93 479723.1994787103 463381.3963738025
46.95 479723.599491551 463381.3963738025
46.96 479724.19952081866 463381.3963738025
46.97 479724.7994732945 463381.3963738025
47.0 479725.399485301 463381.3963738025
47.05 479725.5994690428 463381.3963738025
47.08 479726.19948830374 463381.3963738025
47.09 479726.7995170709 463381.3963738025
47.09 479727.19950956636 463381.3963738025
47.17 479727.59952157317 463381.3963738025
47.18 479727.9995130681 463381.3963738025
47.18 479728.79952874314 463381.3963738025
47.2 479728.99951348547 463381.3963738025
47.27 479729.19952332467 463381.3963738025
47.29 479729.999546004 463381.3963738025
47.3 479730.19955584314 463381.3963738025
47.31 479730.7995433358 463381.3963738025
47.34 479730.9995472546 463381.3963738025
47.35 479731.1995508398 463381.3963738025
47.38 479731.5995211583 463381.3963738025
47.42 479731.99953183084 463381.3963738025
47.47 479732.3995520094 463381.3963738025
47.47 479732.5995557614 463381.3963738025
47.47 479732.7995608475 463381.3963738025
47.48 479732.99955684517 463381.3963738025
47.48 479733.3995269971 463381.3963738025
47.5 479733.59951157286 463381.3963738025
47.54 479733.9995314178 463381.3963738025
47.57 479734.39952324633 463381.3963738025
47.61 479734.99953475234 463381.3963738025
47.64 479735.1995445914 463381.3963738025
47.67 479735.79949831887 463381.3963738025
47.68 479736.1994899807 463381.3963738025
47.68 479736.9995126596 463381.3963738025
47.73 479737.1995229156 463381.3963738025
47.75 479737.79953417135 463381.3963738025
47.77 479738.5995528479 463381.3963738025
47.79 479738.79955668317 463381.3963738025
47.81 479739.3995111613 463381.3963738025
47.83 479739.9995001549 463381.3963738025
47.88 479740.59951116046 463381.3963738025
47.9 479741.19946413813 463381.3963738025
47.92 479741.79945163097 463381.3963738025
47.93 479742.5994969904 463381.3963738025
47.97 479742.99950432737 463381.3963738025
47.99 479743.599519085 463381.3963738025
48.02 479744.199472063 463381.3963738025
48.03 479744.5994940755 463381.3963738025
48.05 479745.5994723967 463381.3963738025
48.09 479745.99948223506 463381.3963738025
48.1 479746.3995040807 463381.3963738025
48.12 479746.79949374177 463381.3963738025
48.12 479747.1994628941 463381.3963738025
48.12 479747.39946781326 463381.3963738025
48.18 479747.5994723989 463381.3963738025
48.21 479748.19948665606 463381.3963738025
48.24 479748.79943913425 463381.3963738025
48.25 479749.19946164684 463381.3963738025
48.25 479749.999440969 463381.3963738025
48.27 479750.39945030696 463381.3963738025
48.29 479750.59944447054 463381.3963738025
48.32 479750.9994551426 463381.3963738025
48.34 479751.59940737096 463381.3963738025
48.38 479751.79941912746 463381.3963738025
48.38 479751.99941345776 463381.3963738025
48.4 479752.7994307995 463381.3963738025
48.44 479753.5993644365 463381.3963738025
48.46 479753.7993470122 463381.3963738025
48.47 479754.39936402056 463381.3963738025
48.48 479754.99940054066 463381.3963738025
48.5 479755.1994057932 463381.3963738025
48.55 479755.39940112404 463381.3963738025
48.56 479755.99941388005 463381.3963738025
48.59 479756.19942580326 463381.3963738025
48.63 479756.99944514595 463381.3963738025
48.64 479757.3994528162 463381.3963738025
48.65 479757.99943930894 463381.3963738025
48.66 479758.5994753286 463381.3963738025
48.67 479758.9994434813 463381.3963738025
48.71 479759.1994474832 463381.3963738025
48.73 479759.3994311428 463381.3963738025
48.76 479759.7994216378 463381.3963738025
48.77 479760.1994449837 463381.3963738025
48.8 479760.7994599908 463381.3963738025
48.84 479761.3994719964 463381.3963738025
48.86 479761.5994836693 463381.3963738025
48.87 479762.1994691618 463381.3963738025
48.88 479762.7994216414 463381.3963738025
48.9 479763.5994403167 463381.3963738025
48.95 479763.99943014485 463381.3963738025
48.97 479764.7994458186 463381.3963738025
48.98 479765.19941413845 463381.3963738025
49.0 479765.5994394853 463381.3963738025
49.04 479766.19945249124 463381.3963738025
49.07 479766.5994770042 463381.3963738025
49.08 479766.7994725019 463381.3963738025
49.11 479766.99947642034 463381.3963738025
49.12 479767.1994608304 463381.3963738025
49.12 479767.79947208543 463381.3963738025
49.15 479768.1994962648 463381.3963738025
49.19 479768.599487427 463381.3963738025
49.21 479768.7994908452 463381.3963738025
49.23 479769.1994991823 463381.3963738025
49.25 479769.59948951076 463381.3963738025
49.26 479769.79947458784 463381.3963738025
49.3 479770.19948125735 463381.3963738025
49.33 479770.7995175263 463381.3963738025
49.34 479771.19952586334 463381.3963738025
49.35 479771.5994961844 463381.3963738025
49.4 479771.9994868464 463381.3963738025
49.44 479772.39949451643 463381.3963738025
49.46 479772.79951836204 463381.3963738025
49.46 479773.39952911675 463381.3963738025
49.5 479773.99948434834 463381.3963738025
49.51 479774.3994753439 463381.3963738025
49.55 479774.9994843476 463381.3963738025
49.59 479775.99950310565 463381.3963738025
49.6 479776.39952828526 463381.3963738025
49.6 479776.599513696 463381.3963738025
49.63 479776.9995051918 463381.3963738025
49.69 479777.39952953754 463381.3963738025
49.69 479778.1995408755 463381.3963738025
49.71 479778.7995271189 463381.3963738025
49.71 479779.19949877413 463381.3963738025
49.77 479779.7995050264 463381.3963738025
49.78 479779.99950936163 463381.3963738025
49.79 479780.399534541 463381.3963738025
49.82 479780.79952503653 463381.3963738025
49.84 479780.9995110309 463381.3963738025
49.86 479781.1995129483 463381.3963738025
49.89 479781.39949869254 463381.3963738025
49.9 479781.79952337156 463381.3963738025
49.91 479781.99952812365 463381.3963738025
49.97 479782.3995182857 463381.3963738025
49.99 479782.79954213084 463381.3963738025
50.0 479783.19954629906 463381.3963738025
50.0 479783.3995512179 463381.3963738025
50.02 479783.79952337354 463381.3963738025
50.06 479784.1995467184 463381.3963738025
50.1 479784.9995643926 463381.3963738025
50.14 479785.7995717286 463381.3963738025
50.17 479785.9995677267 463381.3963738025
50.18 479786.1995717284 463381.3963738025
50.2 479786.5995445511 463381.3963738025
50.23 479787.3995912405 463381.3963738025
50.24 479787.59958748874 463381.3963738025
50.24 479788.19959174015 463381.3963738025
50.26 479788.3995924903 463381.3963738025
50.28 479788.99962525605 463381.3963738025
50.28 479789.19961216766 463381.3963738025
50.31 479789.9996298418 463381.3963738025
50.34 479790.199626757 463381.3963738025
50.38 479790.39963751216 463381.3963738025
50.43 479791.199583825 463381.3963738025
50.46 479791.7995950796 463381.3963738025
50.47 479792.3995858253 463381.3963738025
50.48 479792.99959107704 463381.3963738025
50.51 479793.1996025825 463381.3963738025
50.52 479793.59957540565 463381.3963738025
50.55 479793.79958674434 463381.3963738025
50.55 479794.19959424733 463381.3963738025
50.57 479794.7995979985 463381.3963738025
50.61 479795.1996046678 463381.3963738025
50.62 479795.3996020832 463381.3963738025
50.62 479795.7995750732 463381.3963738025
50.68 479796.19959841744 463381.3963738025
50.68 479796.39959958446 463381.3963738025
50.7 479796.9995910805 463381.3963738025
50.7 479797.1995775755 463381.3963738025
50.75 479797.39958916424 463381.3963738025
50.8 479797.9995994182 463381.3963738025
50.82 479798.79960341926 463381.3963738025
50.83 479799.39959416504 463381.3963738025
50.88 479799.7996005008 463381.3963738025
50.9 479800.199574658 463381.3963738025
50.92 479800.5995758248 463381.3963738025
50.94 479801.19961259176 463381.3963738025
50.97 479801.5996062556 463381.3963738025
51.0 479801.9995802462 463381.3963738025
51.0 479802.199580913 463381.3963738025
51.04 479802.3995674915 463381.3963738025
51.04 479802.9995777454 463381.3963738025
51.05 479803.39957124245 463381.3963738025
51.06 479803.7995959204 463381.3963738025
51.08 479803.9995969207 463381.3963738025
51.08 479804.19960008847 463381.3963738025
51.15 479804.7996351043 463381.3963738025
51.15 479805.3996245998 463381.3963738025
51.15 479805.59961209534 463381.3963738025
51.21 479805.79961342906 463381.3963738025
51.24 479806.39962293254 463381.3963738025
51.28 479806.59963460447 463381.3963738025
51.28 479806.9996269345 463381.3963738025
51.28 479807.39960209245 463381.3963738025
51.3 479807.79960759444 463381.3963738025
51.38 479808.1996309381 463381.3963738025
51.38 479808.599634606 463381.3963738025
51.4 479808.9996269361 463381.3963738025
51.4 479809.1996146818 463381.3963738025
51.45 479809.39960209414 463381.3963738025
51.46 479809.799605095 463381.3963738025
51.46 479809.99960817944 463381.3963738025
51.5 479810.3996000094 463381.3963738025
51.52 479810.9996352749 463381.3963738025
51.6 479811.5996675389 463381.3963738025
51.6 479812.1996717902 463381.3963738025
51.6 479812.99968446145 463381.3963738025
51.62 479813.5996729568 463381.3963738025
51.64 479813.9996502823 463381.3963738025
51.64 479814.3996554508 463381.3963738025
51.67 479814.599657118 463381.3963738025
51.69 479814.79966845614 463381.3963738025
51.76 479815.39963294414 463381.3963738025
51.77 479815.79962510767 463381.3963738025
51.77 479815.9996269416 463381.3963738025
51.8 479816.19963844644 463381.3963738025
51.8 479816.39964128076 463381.3963738025
51.86 479817.1995909308 463381.3963738025
51.88 479817.399602519 463381.3963738025
51.88 479817.7995946825 463381.3963738025
51.89 479817.9995977669 463381.3963738025
51.92 479818.19959343184 463381.3963738025
51.94 479818.5995979333 463381.3963738025
51.94 479818.79960093426 463381.3963738025
51.99 479818.9995881801 463381.3963738025
52.04 479819.39961169 463381.3963738025
52.06 479819.7995855149 463381.3963738025
52.09 479820.1995896828 463381.3963738025
52.13 479820.3995912666 463381.3963738025
52.16 479820.79959760205 463381.3963738025
52.18 479820.99960944033 463381.3963738025
52.19 479821.1996059389 463381.3963738025
52.2 479821.5995795972 463381.3963738025
52.24 479821.79958259815 463381.3963738025
52.29 479822.1996059412 463381.3963738025
52.31 479822.3996079418 463381.3963738025
52.32 479822.99959693744 463381.3963738025
52.32 479823.19959260244 463381.3963738025
52.32 479823.79955258983 463381.3963738025
52.35 479823.99955609103 463381.3963738025
52.38 479824.19954217004 463381.3963738025
52.39 479824.7995771843 463381.3963738025
52.44 479824.9995798518 463381.3963738025
52.48 479825.1995821858 463381.3963738025
52.49 479825.7996146989 463381.3963738025
52.52 479826.19960719603 463381.3963738025
52.52 479826.599615032 463381.3963738025
52.54 479827.1995742696 463381.3963738025
52.59 479827.5995796046 463381.3963738025
52.62 479827.9996011131 463381.3963738025
52.63 479828.3995937769 463381.3963738025
52.64 479828.599597945 463381.3963738025
52.66 479828.79958427424 463381.3963738025
52.7 479829.39961503627 463381.3963738025
52.7 479829.59961920435 463381.3963738025
52.74 479830.1996071998 463381.3963738025
52.75 479830.59961336845 463381.3963738025
52.76 479830.9995865271 463381.3963738025
52.8 479831.3995775238 463381.3963738025
52.84 479831.5995879445 463381.3963738025
52.84 479831.9995602697 463381.3963738025
52.87 479832.3995662715 463381.3963738025
52.9 479832.7995867794 463381.3963738025
52.9 479833.39957252424 463381.3963738025
52.9 479833.59957794275 463381.3963738025
52.91 479833.79958094365 463381.3963738025
52.92 479833.99956735637 463381.3963738025
52.92 479834.19957260817 463381.3963738025
53.01 479834.3995829454 463381.3963738025
53.06 479834.5995879471 463381.3963738025
53.08 479834.799590948 463381.3963738025
53.12 479834.9995861129 463381.3963738025
53.17 479835.3996062872 463381.3963738025
53.22 479835.7995959503 463381.3963738025
53.22 479835.99959903455 463381.3963738025
53.22 479836.1996042863 463381.3963738025
53.24 479836.59962379356 463381.3963738025
53.31 479836.79962679447 463381.3963738025
53.31 479837.39964129933 463381.3963738025
53.34 479838.1996192919 463381.3963738025
53.37 479838.3996292122 463381.3963738025
53.37 479838.7996380484 463381.3963738025
53.38 479838.9996319631 463381.3963738025
53.43 479839.1996418 463381.3963738025
53.44 479839.5996488022 463381.3963738025
53.48 479839.7996372155 463381.3963738025
53.53 479840.1996455515 463381.3963738025
53.57 479840.5996333808 463381.3963738025
53.59 479840.7996217942 463381.3963738025
53.6 479841.399651305 463381.3963738025
53.63 479841.99966280855 463381.3963738025
53.65 479842.3996504713 463381.3963738025
53.67 479842.99961571145 463381.3963738025
53.7 479843.5996442216 463381.3963738025
53.7 479843.79964888975 463381.3963738025
53.74 479843.9996578096 463381.3963738025
53.75 479844.1996618108 463381.3963738025
53.77 479844.5996496403 463381.3963738025
53.78 479845.19966264436 463381.3963738025
53.83 479845.5996496403 463381.3963738025
53.86 479845.7996384705 463381.3963738025
53.91 479845.9996428052 463381.3963738025
53.92 479846.3996613117 463381.3963738025
53.92 479846.5996654796 463381.3963738025
53.93 479846.9996519755 463381.3963738025
53.96 479847.399629636 463381.3963738025
54.02 479847.79964764224 463381.3963738025
54.02 479847.9996523937 463381.3963738025
54.05 479848.3996608963 463381.3963738025
54.06 479848.7996380568 463381.3963738025
54.08 479849.1996247194 463381.3963738025
54.08 479849.39962963754 463381.3963738025
54.14 479849.7996476437 463381.3963738025
54.16 479850.1996334728 463381.3963738025
54.16 479850.5996104666 463381.3963738025
54.16 479850.7996151347 463381.3963738025
54.22 479851.1996326406 463381.3963738025
54.22 479851.5996429771 463381.3963738025
54.24 479851.79964764515 463381.3963738025
54.32 479852.19963347435 463381.3963738025
54.34 479852.79959846515 463381.3963738025
54.36 479853.19961597095 463381.3963738025
54.41 479853.39962130587 463381.3963738025
54.44 479853.5996142205 463381.3963738025
54.47 479853.79961930536 463381.3963738025
54.48 479853.9996073856 463381.3963738025
54.51 479854.19961597177 463381.3963738025
54.53 479854.59960130084 463381.3963738025
54.54 479854.9996111371 463381.3963738025
54.54 479855.1996168054 463381.3963738025
54.58 479855.599633811 463381.3963738025
54.6 479855.7996393126 463381.3963738025
54.61 479855.99963197723 463381.3963738025
54.62 479856.1996205576 463381.3963738025
54.68 479856.3996254757 463381.3963738025
54.71 479856.5996300604 463381.3963738025
54.72 479856.799635562 463381.3963738025
54.73 479857.19965223403 463381.3963738025
54.73 479857.3996408978 463381.3963738025
54.75 479858.19961055607 463381.3963738025
54.79 479858.39959921985 463381.3963738025
54.82 479858.9996232274 463381.3963738025
54.84 479859.19961514184 463381.3963738025
54.84 479859.5996271454 463381.3963738025
54.9 479859.99960447307 463381.3963738025
54.9 479860.5996204777 463381.3963738025
54.92 479861.1996434848 463381.3963738025
54.96 479861.7996197284 463381.3963738025
54.99 479861.99962489656 463381.3963738025
55.03 479862.3996025577 463381.3963738025
55.08 479862.5995908882 463381.3963738025
55.09 479862.7995984738 463381.3963738025
55.09 479862.9996053092 463381.3963738025
55.1 479863.59958005254 463381.3963738025
55.1 479863.7995868045 463381.3963738025
55.12 479864.39960255893 463381.3963738025
55.21 479864.79961806355 463381.3963738025
55.21 479864.999609478 463381.3963738025
55.24 479865.3995871393 463381.3963738025
55.25 479865.59959214064 463381.3963738025
55.31 479865.79959930945 463381.3963738025
55.32 479866.19961431384 463381.3963738025
55.34 479866.39960589504 463381.3963738025
55.36 479866.7995830563 463381.3963738025
55.4 479866.9995903084 463381.3963738025
55.4 479867.19958180626 463381.3963738025
55.4 479867.39958714106 463381.3963738025
55.42 479867.5995946432 463381.3963738025
55.44 479867.7995830572 463381.3963738025
55.47 479867.9995882252 463381.3963738025
55.48 479868.39957088756 463381.3963738025
55.48 479868.5995783897 463381.3963738025
55.53 479869.3996067311 463381.3963738025
55.59 479869.7996189011 463381.3963738025
55.59 479870.19962973736 463381.3963738025
55.6 479870.3996213186 463381.3963738025
55.61 479870.5996292376 463381.3963738025
55.66 479870.7996351559 463381.3963738025
55.7 479871.19965016015 463381.3963738025
55.72 479871.3996417415 463381.3963738025
55.72 479871.5996313224 463381.3963738025
55.73 479871.99964199186 463381.3963738025
55.77 479872.399620487 463381.3963738025
55.79 479872.5996279891 463381.3963738025
55.82 479872.7996343242 463381.3963738025
55.82 479872.99962615554 463381.3963738025
55.83 479873.1996314069 463381.3963738025
55.91 479873.3996204878 463381.3963738025
55.94 479873.7996034837 463381.3963738025
55.97 479874.1996159871 463381.3963738025
56.0 479874.39960506797 463381.3963738025
56.01 479874.7996155707 463381.3963738025
56.02 479874.99962157226 463381.3963738025
56.13 479875.19962974126 463381.3963738025
56.15 479875.3996213226 463381.3963738025
56.16 479875.99963532604 463381.3963738025
56.19 479876.1996247404 463381.3963738025
56.23 479876.59960756975 463381.3963738025
56.24 479876.9996199063 463381.3963738025
56.25 479877.3996284083 463381.3963738025
56.25 479877.7996455798 463381.3963738025
56.31 479878.1996280758 463381.3963738025
56.34 479878.3996179903 463381.3963738025
56.37 479878.59962424194 463381.3963738025
56.37 479878.7996326609 463381.3963738025
56.4 479878.9996224087 463381.3963738025
56.4 479879.5996346616 463381.3963738025
56.43 479879.9996169909 463381.3963738025
56.47 479880.3996296609 463381.3963738025
56.48 479880.7996468322 463381.3963738025
56.51 479880.99963783025 463381.3963738025
56.53 479881.19964183116 463381.3963738025
56.55 479881.7996593356 463381.3963738025
56.55 479881.9996499169 463381.3963738025
56.57 479882.5996746736 463381.3963738025
56.64 479882.7996801749 463381.3963738025
56.66 479883.39969217766 463381.3963738025
56.66 479883.7997076818 463381.3963738025
56.68 479884.19969101157 463381.3963738025
56.68 479884.39968217636 463381.3963738025
56.73 479884.59968592715 463381.3963738025
56.76 479884.9996682568 463381.3963738025
56.77 479885.39968009305 463381.3963738025
56.8 479885.7996955971 463381.3963738025
56.88 479885.99970284896 463381.3963738025
56.89 479886.39971385157 463381.3963738025
56.89 479886.59970509977 463381.3963738025
56.92 479886.7996968481 463381.3963738025
56.92 479887.1997051833 463381.3963738025
56.93 479887.3997105179 463381.3963738025
56.96 479887.79969268094 463381.3963738025
57.06 479887.9996832624 463381.3963738025
57.06 479888.19968726323 463381.3963738025
57.07 479888.39967926155 463381.3963738025
57.09 479888.59968718025 463381.3963738025
57.12 479888.99969784945 463381.3963738025
57.14 479889.39970551775 463381.3963738025
57.15 479889.59971343644 463381.3963738025
57.19 479889.99972327205 463381.3963738025
57.2 479890.3997051018 463381.3963738025
57.23 479890.79971227 463381.3963738025
57.24 479890.9997049351 463381.3963738025
57.26 479891.1996956 463381.3963738025
57.28 479891.5997117707 463381.3963738025
57.36 479891.99972160626 463381.3963738025
57.36 479892.1997143548 463381.3963738025
57.42 479892.5997213563 463381.3963738025
57.43 479892.9997370268 463381.3963738025
57.45 479893.1997281085 463381.3963738025
57.46 479893.3997330262 463381.3963738025
57.48 479893.9997107718 463381.3963738025
57.51 479894.19970185345 463381.3963738025
57.51 479894.5997171905 463381.3963738025
57.52 479894.79972227494 463381.3963738025
57.56 479894.99972619244 463381.3963738025
57.6 479895.19973102683 463381.3963738025
57.62 479895.5997455303 463381.3963738025
57.67 479895.7997381122 463381.3963738025
57.68 479895.99974202964 463381.3963738025
57.71 479896.1997335281 463381.3963738025
57.75 479896.5997180251 463381.3963738025
57.79 479896.9997253599 463381.3963738025
57.8 479897.39970802335 463381.3963738025
57.81 479897.79971852567 463381.3963738025
57.83 479897.99972619413 463381.3963738025
57.88 479898.19971852604 463381.3963738025
57.88 479898.3997221934 463381.3963738025
57.92 479898.99973619636 463381.3963738025
58.02 479899.19974019716 463381.3963738025
58.02 479899.399731779 463381.3963738025
58.03 479899.59973552974 463381.3963738025
58.08 479899.7997268615 463381.3963738025
58.1 479900.3997376136 463381.3963738025
58.11 479900.7997447817 463381.3963738025
58.12 479900.9997378637 463381.3963738025
58.16 479901.39974386484 463381.3963738025
58.16 479901.59973553004 463381.3963738025
58.2 479901.7997285287 463381.3963738025
58.22 479902.19973519666 463381.3963738025
58.24 479902.3997442821 463381.3963738025
58.31 479902.7997497831 463381.3963738025
58.33 479902.99974286515 463381.3963738025
58.36 479903.1997518673 463381.3963738025
58.38 479903.3997551179 463381.3963738025
58.46 479903.5997480333 463381.3963738025
58.46 479904.19977353915 463381.3963738025
58.49 479904.59977887344 463381.3963738025
58.54 479904.79977187223 463381.3963738025
58.54 479904.9997799574 463381.3963738025
58.58 479905.19978229114 463381.3963738025
58.58 479905.3997751232 463381.3963738025
58.65 479905.79977895715 463381.3963738025
58.65 479905.99978287454 463381.3963738025
58.7 479906.3997680387 463381.3963738025
58.7 479906.79975436965 463381.3963738025
58.74 479906.9997466183 463381.3963738025
58.74 479907.3997542864 463381.3963738025
58.76 479907.5997630384 463381.3963738025
58.78 479908.1997685392 463381.3963738025
58.78 479908.3997772078 463381.3963738025
58.81 479908.59977845795 463381.3963738025
58.82 479908.799782292 463381.3963738025
58.83 479909.39976178855 463381.3963738025
58.94 479909.79974728613 463381.3963738025
58.94 479910.19973228365 463381.3963738025
58.94 479910.59974011837 463381.3963738025
58.97 479910.7997418686 463381.3963738025
59.01 479911.199760206 463381.3963738025
59.02 479911.39975303813 463381.3963738025
59.1 479911.9997570386 463381.3963738025
59.1 479912.19974978745 463381.3963738025
59.1 479912.3997538715 463381.3963738025
59.11 479912.7997718754 463381.3963738025
59.13 479912.99976495764 463381.3963738025
59.21 479913.3997501219 463381.3963738025
59.21 479913.5997430375 463381.3963738025
59.21 479913.9997603745 463381.3963738025
59.23 479914.39976304147 463381.3963738025
59.26 479914.79977187637 463381.3963738025
59.31 479914.99977287644 463381.3963738025
59.33 479915.5997513731 463381.3963738025
59.38 479915.9997528732 463381.3963738025
59.39 479916.1997572906 463381.3963738025
59.4 479916.39975053957 463381.3963738025
59.43 479916.59975970816 463381.3963738025
59.44 479916.9997445392 463381.3963738025
59.49 479917.59972303594 463381.3963738025
59.55 479917.79972395266 463381.3963738025
59.57 479918.199708117 463381.3963738025
59.58 479918.5997267875 463381.3963738025
59.59 479919.19970353413 463381.3963738025
59.59 479919.39970886835 463381.3963738025
59.6 479919.59971011843 463381.3963738025
59.62 479919.79971520265 463381.3963738025
59.65 479919.99972453783 463381.3963738025
59.7 479920.3997080356 463381.3963738025
59.72 479920.7997102023 463381.3963738025
59.73 479920.99970161787 463381.3963738025
59.76 479921.5996788646 463381.3963738025
59.78 479922.3996988678 463381.3963738025
59.78 479922.7997185384 463381.3963738025
59.83 479922.9997107873 463381.3963738025
59.84 479923.19971228746 463381.3963738025
59.87 479923.39972178935 463381.3963738025
59.93 479923.5997263734 463381.3963738025
59.94 479923.99971037125 463381.3963738025
59.96 479924.1997027035 463381.3963738025
59.99 479924.5997055371 463381.3963738025
59.99 479924.99972454074 463381.3963738025
60.06 479925.1997256241 463381.3963738025
60.07 479925.59971012204 463381.3963738025
60.07 479925.7997152062 463381.3963738025
60.09 479925.99971995695 463381.3963738025
60.1 479926.19972937537 463381.3963738025
60.12 479926.39972179104 463381.3963738025
60.21 479926.7997306257 463381.3963738025
60.22 479926.9997228747 463381.3963738025
60.24 479927.19971520704 463381.3963738025
60.29 479927.39970720606 463381.3963738025
60.29 479927.5997167912 463381.3963738025
60.32 479927.7997185413 463381.3963738025
60.35 479927.9997199581 463381.3963738025
60.37 479928.1997118738 463381.3963738025
60.38 479928.3997163744 463381.3963738025
60.41 479928.59972595953 463381.3963738025
60.4248 479928.59972595953 463385.99615736835
60.43 479928.7997185419 463385.99615736835
60.46 479928.99971079093 463385.99615736835
60.51 479929.19971229107 463385.99615736835
60.51 479929.3997042901 463385.99615736835
60.54 479929.59969637246 463385.99615736835
60.54 479929.9997053737 463385.99615736835
60.55 479930.1997068738 463385.99615736835
60.58 479930.3997167923 463385.99615736835
60.61 479930.59972095955 463385.99615736835
60.73 479930.99970495765 463385.99615736835
60.75 479931.3996892891 463385.99615736835
60.76 479932.19969395595 463385.99615736835
60.77 479932.59970262373 463385.99615736835
60.8 479932.7997131257 463385.99615736835
60.82 479932.99971370894 463385.99615736835
60.84 479933.3996980405 463385.99615736835
60.88 479933.599708459 463385.99615736835
60.91 479933.7997010414 463385.99615736835
60.94 479933.99969329056 463385.99615736835
60.94 479934.1996977078 463385.99615736835
61.0 479934.59971804474 463385.99615736835
61.02 479934.99970204296 463385.99615736835
61.1 479935.3996863745 463385.99615736835
61.1 479935.59969095845 463385.99615736835
61.15 479935.9997107952 463385.99615736835
61.16 479936.19971229526 463385.99615736835
61.16 479936.39971679583 463385.99615736835
61.19 479936.79970062745 463385.99615736835
61.19 479937.1997197973 463385.99615736835
61.22 479937.39972138073 463385.99615736835
61.25 479937.59971304657 463385.99615736835
61.28 479937.9997312162 463385.99615736835
61.33 479938.399733883 463385.99615736835
61.36 479938.5997267989 463385.99615736835
61.39 479938.99970996386 463385.99615736835
61.4 479939.19971521455 463385.99615736835
61.48 479939.3997163813 463385.99615736835
61.52 479939.7997343841 463385.99615736835
61.54 479939.99973538413 463385.99615736835
61.56 479940.1997268833 463385.99615736835
61.62 479940.3997322173 463385.99615736835
61.64 479940.79971438233 463385.99615736835
61.65 479940.99970788165 463385.99615736835
61.66 479941.1997131323 463385.99615736835
61.66 479941.39972221706 463385.99615736835
61.72 479941.5997234671 463385.99615736835
61.76 479942.199702715 463385.99615736835
61.76 479942.3996938808 463385.99615736835
61.76 479942.5997030489 463385.99615736835
61.77 479942.79971188353 463385.99615736835
61.81 479943.3997151336 463385.99615736835
61.84 479943.79972646834 463385.99615736835
61.88 479943.999719551 463385.99615736835
61.89 479944.1997285523 463385.99615736835
61.9 479944.3997338863 463385.99615736835
61.92 479944.59972680226 463385.99615736835
61.92 479944.79971855157 463385.99615736835
61.94 479945.1997202182 463385.99615736835
61.96 479945.3997255522 463385.99615736835
61.99 479945.5997347202 463385.99615736835
62.04 479945.7997264695 463385.99615736835
62.05 479945.9997178854 463385.99615736835
62.09 479946.1997110514 463385.99615736835
62.14 479946.3997201361 463385.99615736835
62.18 479946.5997113854 463385.99615736835
62.19 479946.799716886 463385.99615736835
62.21 479946.99972205324 463385.99615736835
62.22 479947.19971521926 463385.99615736835
62.26 479947.59973305516 463385.99615736835
62.28 479947.79973438854 463385.99615736835
62.3 479947.99972747127 463385.99615736835
62.3 479948.1997189706 463385.99615736835
62.4 479948.3997101365 463385.99615736835
62.4 479948.79972063773 463385.99615736835
62.4 479949.1997381401 463385.99615736835
62.44 479949.59972430556 463385.99615736835
62.49 479949.7997168883 463385.99615736835
62.52 479949.9997187217 463385.99615736835
62.56 479950.19972022175 463385.99615736835
62.56 479950.3997126378 463385.99615736835
62.58 479950.59971805505 463385.99615736835
62.6 479950.7997098045 463385.99615736835
62.66 479951.19969396986 463385.99615736835
62.66 479951.3997030544 463385.99615736835
62.7 479951.5997047211 463385.99615736835
62.7 479951.79969647055 463385.99615736835
62.8 479952.19967980264 463385.99615736835
62.84 479952.3996855532 463385.99615736835
62.86 479952.5996772193 463385.99615736835
62.92 479952.7996864705 463385.99615736835
62.96 479953.19966896926 463385.99615736835
63.02 479953.39966055204 463385.99615736835
63.03 479953.5996663859 463385.99615736835
63.05 479953.799657302 463385.99615736835
63.06 479953.9996666365 463385.99615736835
63.08 479954.3996776376 463385.99615736835
63.1 479954.5996693037 463385.99615736835
63.15 479954.7996718872 463385.99615736835
63.21 479955.5996905555 463385.99615736835
63.26 479955.99969538907 463385.99615736835
63.26 479956.399678888 463385.99615736835
63.37 479956.59967013745 463385.99615736835
63.38 479956.7996723042 463385.99615736835
63.38 479956.99966413697 463385.99615736835
63.39 479957.19965563645 463385.99615736835
63.39 479957.3996468026 463385.99615736835
63.45 479957.59964888595 463385.99615736835
63.47 479957.799653553 463385.99615736835
63.51 479957.9996553864 463385.99615736835
63.52 479958.1996660544 463385.99615736835
63.53 479958.39967055473 463385.99615736835
63.57 479958.9997008085 463385.99615736835
63.58 479959.59967430704 463385.99615736835
63.63 479959.7996764738 463385.99615736835
63.63 479959.99966872326 463385.99615736835
63.69 479960.199673557 463385.99615736835
63.72 479960.7996485556 463385.99615736835
63.74 479960.9996508056 463385.99615736835
63.74 479961.1996418885 463385.99615736835
63.75 479961.399632638 463385.99615736835
63.75 479961.9996628915 463385.99615736835
63.76 479962.1996723092 463385.99615736835
63.84 479962.59968264337 463385.99615736835
63.86 479962.7996852268 463385.99615736835
63.89 479963.1996685593 463385.99615736835
63.94 479963.599687228 463385.99615736835
63.96 479963.99966956046 463385.99615736835
64.0 479964.59967681067 463385.99615736835
64.02 479964.7996685603 463385.99615736835
64.04 479964.99967039365 463385.99615736835
64.07 479965.19966189325 463385.99615736835
64.09 479965.39967139426 463385.99615736835
64.16 479965.59966264386 463385.99615736835
64.17 479965.7996539768 463385.99615736835
64.18 479965.9996599773 463385.99615736835
64.21 479966.1996510602 463385.99615736835
64.22 479966.5996547269 463385.99615736835
64.28 479966.799660644 463385.99615736835
64.33 479966.99965206033 463385.99615736835
64.34 479967.1996535603 463385.99615736835
64.39 479967.39966347796 463385.99615736835
64.4 479967.5996547276 463385.99615736835
64.4 479967.7996606447 463385.99615736835
64.42 479968.1996631446 463385.99615736835
64.44 479968.39966889506 463385.99615736835
64.46 479968.5996601447 463385.99615736835
64.46 479968.79965189437 463385.99615736835
64.47 479968.9996528943 463385.99615736835
64.49 479969.1996631453 463385.99615736835
64.5 479969.3996547283 463385.99615736835
64.58 479969.599645978 463385.99615736835
64.59 479969.9996658133 463385.99615736835
64.6 479970.19966689654 463385.99615736835
64.64 479970.79968439776 463385.99615736835
64.66 479970.9996762308 463385.99615736835
64.66 479971.3996955659 463385.99615736835
64.69 479971.5996968159 463385.99615736835
64.7 479971.7997060667 463385.99615736835
64.79 479971.9996978998 463385.99615736835
64.81 479972.3996813993 463385.99615736835
64.86 479972.59968264925 463385.99615736835
64.87 479972.79967439896 463385.99615736835
64.88 479973.19965689845 463385.99615736835
64.88 479973.3996630655 463385.99615736835
64.96 479973.5996726497 463385.99615736835
64.97 479973.79967856675 463385.99615736835
64.99 479974.1996618996 463385.99615736835
65.0 479974.39966348285 463385.99615736835
65.05 479974.7996456491 463385.99615736835
65.05 479974.99965164944 463385.99615736835
65.06 479975.1996531494 463385.99615736835
65.1 479975.3996630669 463385.99615736835
65.12 479975.5996539001 463385.99615736835
65.18 479975.79964564985 463385.99615736835
65.19 479975.999636233 463385.99615736835
65.23 479976.19964606717 463385.99615736835
65.26 479976.3996476504 463385.99615736835
65.28 479976.5996393169 463385.99615736835
65.28 479976.79963065 463385.99615736835
65.3 479976.99963206664 463385.99615736835
65.3 479977.1996227331 463385.99615736835
65.34 479977.3996293168 463385.99615736835
65.36 479977.59963931766 463385.99615736835
65.37 479977.7996406509 463385.99615736835
65.46 479977.9996504017 463385.99615736835
65.47 479978.1996514849 463385.99615736835
65.47 479978.3996580686 463385.99615736835
65.57 479978.59964890184 463385.99615736835
65.58 479979.3996722363 463385.99615736835
65.62 479979.7996744028 463385.99615736835
65.62 479979.99966665264 463385.99615736835
65.63 479980.1996577359 463385.99615736835
65.66 479980.39966807 463385.99615736835
65.72 479980.59967807075 463385.99615736835
65.75 479980.79967898736 463385.99615736835
65.75 479980.9996712372 463385.99615736835
65.78 479981.3996530704 463385.99615736835
65.78 479981.59965890396 463385.99615736835
65.88 479981.99963957054 463385.99615736835
65.9 479982.1996452374 463385.99615736835
65.9 479982.3996555715 463385.99615736835
65.91 479982.799657738 463385.99615736835
65.94 479982.99965040456 463385.99615736835
65.94 479983.1996606553 463385.99615736835
65.99 479983.3996664055 463385.99615736835
66.0 479983.5996672387 463385.99615736835
66.09 479984.1996964907 463385.99615736835
66.12 479984.39970224095 463385.99615736835
66.19 479984.5997030742 463385.99615736835
66.22 479984.99972124206 463385.99615736835
66.24 479985.19972690893 463385.99615736835
66.26 479985.3997180756 463385.99615736835
66.29 479985.79971940874 463385.99615736835
66.31 479985.99971290864 463385.99615736835
66.32 479986.1997219092 463385.99615736835
66.34 479986.59973307623 463385.99615736835
66.41 479986.79973357613 463385.99615736835
66.41 479987.19975107716 463385.99615736835
66.46 479987.3997426605 463385.99615736835
66.46 479987.999757911 463385.99615736835
66.48 479988.1997519109 463385.99615736835
66.5 479988.59973474435 463385.99615736835
66.55 479989.19976024574 463385.99615736835
66.56 479989.39976141235 463385.99615736835
66.56 479989.59975557897 463385.99615736835
66.57 479989.7997469124 463385.99615736835
66.58 479989.9997520792 463385.99615736835
66.62 479990.1997569126 463385.99615736835
66.63 479990.399765163 463385.99615736835
66.65 479990.59975932963 463385.99615736835
66.74 479990.9997416632 463385.99615736835
66.76 479991.19974316313 463385.99615736835
66.77 479991.39973724645 463385.99615736835
66.84 479991.5997280799 463385.99615736835
66.87 479991.7997294132 463385.99615736835
66.93 479991.9997304131 463385.99615736835
66.99 479992.1997356632 463385.99615736835
67.02 479992.59971683024 463385.99615736835
67.02 479992.79971108015 463385.99615736835
67.04 479993.19971274666 463385.99615736835
67.06 479993.5996930804 463385.99615736835
67.06 479993.7996985805 463385.99615736835
67.07 479993.99970791425 463385.99615736835
67.11 479994.39969641424 463385.99615736835
67.12 479994.59969724744 463385.99615736835
67.15 479994.799687331 463385.99615736835
67.15 479994.9996929145 463385.99615736835
67.17 479995.19970233156 463385.99615736835
67.24 479995.3996964149 463385.99615736835
67.26 479995.59968641517 463385.99615736835
67.28 479995.7996802485 463385.99615736835
67.28 479996.1996985825 463385.99615736835
67.31 479996.79971483274 463385.99615736835
67.33 479997.39971808245 463385.99615736835
67.37 479997.5997084994 463385.99615736835
67.4 479997.9997266667 463385.99615736835
67.41 479998.19972733327 463385.99615736835
67.41 479998.3997218333 463385.99615736835
67.43 479998.5997305836 463385.99615736835
67.49 479998.79973608366 463385.99615736835
67.5 479999.3997068347 463385.99615736835
67.51 480000.1997081675 463385.99615736835
67.64 480000.39971725113 463385.99615736835
67.65 480000.79971608426 463385.99615736835
67.68 480000.99971125094 463385.99615736835
67.7 480001.1997015013 463385.99615736835
67.76 480001.3997005845 463385.99615736835
67.76 480001.59970975143 463385.99615736835
67.8 480001.7997085847 463385.99615736835
67.82 480001.9997150014 463385.99615736835
67.84 480002.1997052518 463385.99615736835
67.85 480002.3997005851 463385.99615736835
67.85 480002.5997097521 463385.99615736835
67.9 480002.79969983577 463385.99615736835
67.92 480002.99969875236 463385.99615736835
67.92 480003.59972475294 463385.99615736835
67.93 480003.799731503 463385.99615736835
67.95 480004.19972233643 463385.99615736835
67.99 480004.3997126702 463385.99615736835
68.0 480004.5997193369 463385.99615736835
68.03 480004.7997277537 463385.99615736835
68.06 480004.9997229204 463385.99615736835
68.1 480005.39971225394 463385.99615736835
68.11 480005.79969275487 463385.99615736835
68.13 480005.9996995882 463385.99615736835
68.14 480006.1996994214 463385.99615736835
68.16 480006.5997164217 463385.99615736835
68.19 480006.7997110884 463385.99615736835
68.2 480006.9997179218 463385.99615736835
68.22 480007.1997081723 463385.99615736835
68.28 480007.39970808884 463385.99615736835
68.28 480007.59971642226 463385.99615736835
68.3 480007.7997160888 463385.99615736835
68.31 480007.9997108389 463385.99615736835
68.31 480008.3997243389 463385.99615736835
68.37 480008.79970484 463385.99615736835
68.4 480008.9997133401 463385.99615736835
68.43 480009.19970317394 463385.99615736835
68.48 480009.59971600724 463385.99615736835
68.51 480010.19974025735 463385.99615736835
68.52 480010.3997405906 463385.99615736835
68.58 480010.7997202585 463385.99615736835
68.61 480010.99972042505 463385.99615736835
68.62 480011.1997160918 463385.99615736835
68.63 480011.3997226751 463385.99615736835
68.68 480011.5997122591 463385.99615736835
68.72 480011.99971209216 463385.99615736835
68.72 480012.19970775896 463385.99615736835
68.74 480012.399716009 463385.99615736835
68.77 480012.5997226755 463385.99615736835
68.83 480012.7997223421 463385.99615736835
68.85 480012.9997120928 463385.99615736835
68.86 480013.3997247593 463385.99615736835
68.86 480013.9997487592 463385.99615736835
68.88 480014.19974859245 463385.99615736835
68.88 480014.3997560091 463385.99615736835
68.91 480014.5997460098 463385.99615736835
68.93 480014.7997423432 463385.99615736835
68.99 480014.9997487597 463385.99615736835
69.02 480015.199748593 463385.99615736835
69.04 480015.59974059317 463385.99615736835
69.1 480015.7997481765 463385.99615736835
69.16 480015.9997383438 463385.99615736835
69.18 480016.59973684355 463385.99615736835
69.18 480016.79974359344 463385.99615736835
69.2 480016.99974251003 463385.99615736835
69.2 480017.1997385935 463385.99615736835
69.22 480017.39974517666 463385.99615736835
69.25 480017.59973559406 463385.99615736835
69.32 480017.79973151087 463385.99615736835
69.34 480017.99973042746 463385.99615736835
69.37 480018.19972067815 463385.99615736835
69.4 480018.3997289281 463385.99615736835
69.43 480018.599727678 463385.99615736835
69.46 480018.7997344279 463385.99615736835
69.51 480018.9997425111 463385.99615736835
69.52 480019.1997385946 463385.99615736835
69.53 480019.39974517777 463385.99615736835
69.55 480019.59973559517 463385.99615736835
69.63 480019.7997344284 463385.99615736835
69.63 480019.99974251166 463385.99615736835
69.66 480020.1997327624 463385.99615736835
69.66 480020.7997515119 463385.99615736835
69.7 480021.19973151357 463385.99615736835
69.7 480021.39972809696 463385.99615736835
69.7 480021.5997243471 463385.99615736835
69.71 480021.799723597 463385.99615736835
69.74 480021.99972959684 463385.99615736835
69.78 480022.19973818003 463385.99615736835
69.8 480022.39972809755 463385.99615736835
69.82 480022.79972609744 463385.99615736835
69.82 480022.9997345973 463385.99615736835
69.91 480023.39974643016 463385.99615736835
69.93 480023.5997451801 463385.99615736835
69.93 480023.7997535966 463385.99615736835
69.96 480024.39972309937 463385.99615736835
69.98 480024.79973443225 463385.99615736835
70.0 480024.99973334884 463385.99615736835
70.01 480025.19973068224 463385.99615736835
70.03 480025.39973934874 463385.99615736835
70.06 480025.59973643214 463385.99615736835
70.1 480026.1997319321 463385.99615736835
70.12 480026.59974309825 463385.99615736835
70.14 480026.79973318253 463385.99615736835
70.18 480027.19974318193 463385.99615736835
70.19 480027.59973768215 463385.99615736835
70.21 480027.7997360988 463385.99615736835
70.22 480027.99974543194 463385.99615736835
70.26 480028.19973568287 463385.99615736835
70.31 480028.59975351574 463385.99615736835
70.34 480028.9997633485 463385.99615736835
70.36 480029.1997535995 463385.99615736835
70.36 480029.5997480997 463385.99615736835
70.42 480029.799746933 463385.99615736835
70.42 480029.9997516827 463385.99615736835
70.46 480030.1997606824 463385.99615736835
70.47 480030.5997576825 463385.99615736835
70.47 480030.7997548492 463385.99615736835
70.49 480030.9997454335 463385.99615736835
70.52 480031.19975443324 463385.99615736835
70.58 480031.3997447676 463385.99615736835
70.58 480031.5997497672 463385.99615736835
70.62 480031.79974693403 463385.99615736835
70.64 480031.99974543403 463385.99615736835
70.66 480032.1997356851 463385.99615736835
70.71 480032.3997326852 463385.99615736835
70.72 480032.59973101853 463385.99615736835
70.72 480032.9997408512 463385.99615736835
70.74 480033.1997452676 463385.99615736835
70.84 480033.5997389346 463385.99615736835
70.89 480033.79973735125 463385.99615736835
70.92 480033.9997471009 463385.99615736835
70.97 480034.19974360114 463385.99615736835
70.97 480034.5997522672 463385.99615736835
70.99 480034.9997712665 463385.99615736835
71.01 480035.19977526617 463385.99615736835
71.03 480035.3997739329 463385.99615736835
71.06 480035.5997651838 463385.99615736835
71.06 480035.799761934 463385.99615736835
71.11 480035.99976043403 463385.99615736835
71.13 480036.19976443367 463385.99615736835
71.14 480036.39977393334 463385.99615736835
71.2 480036.5997706002 463385.99615736835
71.24 480036.7997798498 463385.99615736835
71.25 480036.9997783499 463385.99615736835
71.31 480037.1997765166 463385.99615736835
71.31 480037.39978059963 463385.99615736835
71.31 480037.5997897659 463385.99615736835
71.35 480037.7997815168 463385.99615736835
71.36 480037.9997729344 463385.99615736835
71.39 480038.1997698513 463385.99615736835
71.4 480038.3997789342 463385.99615736835
71.44 480038.5997756011 463385.99615736835
71.45 480039.19976985134 463385.99615736835
71.47 480039.39977893425 463385.99615736835
71.54 480039.59978351725 463385.99615736835
71.56 480039.7997752682 463385.99615736835
71.61 480039.9997721017 463385.99615736835
71.61 480040.19978110126 463385.99615736835
71.65 480040.3997856009 463385.99615736835
71.66 480040.59977726854 463385.99615736835
71.74 480040.7997686029 463385.99615736835
71.76 480040.9997666863 463385.99615736835
71.78 480041.1997711026 463385.99615736835
71.81 480041.599788935 463385.99615736835
71.82 480041.7997869351 463385.99615736835
71.88 480042.1997694372 463385.99615736835
71.89 480042.39976685407 463385.99615736835
71.9 480042.599771437 463385.99615736835
71.94 480042.79978026985 463385.99615736835
71.96 480043.19977610337 463385.99615736835
71.96 480043.3997847696 463385.99615736835
71.99 480043.7997936021 463385.99615736835
72.04 480044.1997761043 463385.99615736835
72.1 480044.5997572734 463385.99615736835
72.14 480044.7997552735 463385.99615736835
72.24 480044.99976418965 463385.99615736835
72.27 480045.1997623564 463385.99615736835
72.28 480045.399752691 463385.99615736835
72.29 480045.5997506078 463385.99615736835
72.33 480045.799755274 463385.99615736835
72.34 480045.99975294084 463385.99615736835
72.35 480046.39974894107 463385.99615736835
72.5 480046.7997436081 463385.99615736835
72.51 480046.9997341927 463385.99615736835
72.52 480047.19973194285 463385.99615736835
72.52 480047.39974144223 463385.99615736835
72.56 480047.5997389424 463385.99615736835
72.61 480047.9997571079 463385.99615736835
72.66 480048.1997477758 463385.99615736835
72.66 480048.3997531086 463385.99615736835
72.67 480048.5997506088 463385.99615736835
72.74 480048.79975569167 463385.99615736835
72.74 480048.9997646077 463385.99615736835
72.77 480049.3997589415 463385.99615736835
72.77 480049.59974977607 463385.99615736835
72.8 480049.79974777624 463385.99615736835
72.84 480050.19974111015 463385.99615736835
72.9 480050.3997501928 463385.99615736835
72.96 480050.59974102746 463385.99615736835
72.97 480050.7997315288 463385.99615736835
72.99 480050.99972961226 463385.99615736835
73.0 480051.1997352784 463385.99615736835
73.01 480051.79972402944 463385.99615736835
73.02 480051.9997296122 463385.99615736835
73.12 480052.19972777896 463385.99615736835
73.14 480052.59970894834 463385.99615736835
73.14 480052.79971444776 463385.99615736835
73.16 480052.9997104482 463385.99615736835
73.17 480053.1997006996 463385.99615736835
73.2 480053.3997106155 463385.99615736835
73.24 480053.5997064493 463385.99615736835
73.24 480053.799704866 463385.99615736835
73.27 480054.1997156982 463385.99615736835
73.33 480054.3997256141 463385.99615736835
73.34 480054.5997214479 463385.99615736835
73.34 480054.7997119493 463385.99615736835
73.34 480055.1997086162 463385.99615736835
73.39 480055.3997139489 463385.99615736835
73.4 480055.5997239481 463385.99615736835
73.45 480055.7997198652 463385.99615736835
73.47 480055.9997250313 463385.99615736835
73.49 480056.1997348639 463385.99615736835
73.52 480056.399733114 463385.99615736835
73.54 480056.5997289478 463385.99615736835
73.57 480056.7997269479 463385.99615736835
73.6 480056.999732114 463385.99615736835
73.64 480057.1997298642 463385.99615736835
73.66 480057.39973978006 463385.99615736835
73.72 480057.59973561385 463385.99615736835
73.72 480057.7997269485 463385.99615736835
73.76 480058.1997177829 463385.99615736835
73.78 480058.3997231156 463385.99615736835
73.8 480058.59973311477 463385.99615736835
73.88 480058.7997427806 463385.99615736835
73.89 480058.9997479467 463385.99615736835
73.91 480059.19973944797 463385.99615736835
73.95 480059.39973769814 463385.99615736835
73.97 480059.7997565298 463385.99615736835
73.99 480059.99975211365 463385.99615736835
74.0 480060.19974736427 463385.99615736835
74.02 480060.3997389489 463385.99615736835
74.05 480060.7997494476 463385.99615736835
74.07 480060.99974794773 463385.99615736835
74.12 480061.3997572799 463385.99615736835
74.13 480061.59975561337 463385.99615736835
74.15 480061.7997511139 463385.99615736835
74.21 480061.99974294857 463385.99615736835
74.21 480062.1997411154 463385.99615736835
74.29 480062.3997364493 463385.99615736835
74.29 480062.5997464484 463385.99615736835
74.32 480062.99972961773 463385.99615736835
74.38 480063.3997256181 463385.99615736835
74.38 480063.7997452829 463385.99615736835
74.43 480063.9997504489 463385.99615736835
74.47 480064.3997689471 463385.99615736835
74.49 480064.59976478096 463385.99615736835
74.49 480064.7997565323 463385.99615736835
74.63 480064.9997546158 463385.99615736835
74.64 480065.1997598652 463385.99615736835
74.67 480065.39975561574 463385.99615736835
74.7 480065.5997647815 463385.99615736835
74.72 480065.79976278165 463385.99615736835
74.73 480065.99975461635 463385.99615736835
74.73 480066.3997647817 463385.99615736835
74.77 480066.5997626985 463385.99615736835
74.78 480066.7997719476 463385.99615736835
74.84 480067.199781113 463385.99615736835
74.91 480067.39977728017 463385.99615736835
74.94 480067.7997727807 463385.99615736835
74.94 480067.99977711344 463385.99615736835
74.94 480068.1997865291 463385.99615736835
75.0 480068.3997906118 463385.99615736835
75.02 480068.79980860994 463385.99615736835
75.08 480068.9998062769 463385.99615736835
75.1 480069.1998027773 463385.99615736835
75.11 480069.39981144306 463385.99615736835
75.12 480069.59980769356 463385.99615736835
75.12 480069.79980069475 463385.99615736835
75.14 480069.99979836174 463385.99615736835
75.15 480070.19980277773 463385.99615736835
75.22 480070.7997802816 463385.99615736835
75.23 480070.9997766988 463385.99615736835
75.31 480071.1997686169 463385.99615736835
75.31 480071.3997776992 463385.99615736835
75.35 480071.59977561614 463385.99615736835
75.36 480071.9997846148 463385.99615736835
75.37 480072.19979361375 463385.99615736835
75.43 480072.5998014459 463385.99615736835
75.46 480072.79979361396 463385.99615736835
75.5 480072.99979044776 463385.99615736835
75.51 480073.1997823659 463385.99615736835
75.56 480073.39979144814 463385.99615736835
75.57 480073.59978978167 463385.99615736835
75.61 480074.19977903325 463385.99615736835
75.64 480074.3997710347 463385.99615736835
75.7 480074.59976936824 463385.99615736835
75.72 480074.79977361753 463385.99615736835
75.73 480074.99978294974 463385.99615736835
75.77 480075.1997748679 463385.99615736835
75.78 480075.39977311814 463385.99615736835
75.78 480075.5997822837 463385.99615736835
75.84 480075.79977861757 463385.99615736835
75.87 480075.9997829502 463385.99615736835
75.9 480076.1997811171 463385.99615736835
75.97 480076.5997889492 463385.99615736835
76.0 480076.79979236523 463385.99615736835
76.06 480076.9997887825 463385.99615736835
76.06 480077.1997869494 463385.99615736835
76.08 480077.399784783 463385.99615736835
76.11 480077.59977728437 463385.99615736835
76.14 480077.9997837833 463385.99615736835
76.18 480078.19978153356 463385.99615736835
76.2 480078.3997781174 463385.99615736835
76.2 480078.5997810335 463385.99615736835
76.22 480078.7997736183 463385.99615736835
76.28 480079.1997661195 463385.99615736835
76.28 480079.39976395306 463385.99615736835
76.3 480079.5997564545 463385.99615736835
76.32 480079.7997669532 463385.99615736835
76.34 480079.9997592047 463385.99615736835
76.34 480080.1997623708 463385.99615736835
76.45 480080.39975853806 463385.99615736835
76.46 480080.599756455 463385.99615736835
76.5 480080.7997523724 463385.99615736835
76.52 480080.9997554551 463385.99615736835
76.53 480081.19974778994 463385.99615736835
76.57 480081.3997456236 463385.99615736835
76.59 480081.5997485397 463385.99615736835
76.61 480081.799744457 463385.99615736835
76.65 480081.99973670853 463385.99615736835
76.65 480082.19974779047 463385.99615736835
76.7 480082.3997506232 463385.99615736835
76.74 480082.5997464573 463385.99615736835
76.74 480083.19977820315 463385.99615736835
76.76 480083.39978103596 463385.99615736835
76.77 480083.5997793695 463385.99615736835
76.84 480083.99977087096 463385.99615736835
76.84 480084.1997636224 463385.99615736835
76.85 480084.59978395305 463385.99615736835
76.9 480084.79978236987 463385.99615736835
76.95 480084.999777954 463385.99615736835
76.95 480085.19978112006 463385.99615736835
76.96 480085.5998006174 463385.99615736835
76.97 480085.79979903426 463385.99615736835
77.03 480085.9997946184 463385.99615736835
77.07 480086.19979278534 463385.99615736835
77.08 480086.3997860367 463385.99615736835
77.13 480086.59977895475 463385.99615736835
77.18 480086.7997744556 463385.99615736835
77.22 480086.99977795494 463385.99615736835
77.24 480087.1997761219 463385.99615736835
77.25 480087.3997714561 463385.99615736835
77.26 480087.59978145466 463385.99615736835
77.32 480087.7997765389 463385.99615736835
77.34 480087.9997696236 463385.99615736835
77.34 480088.19976779056 463385.99615736835
77.38 480088.39977145655 463385.99615736835
77.39 480088.59977478924 463385.99615736835
77.43 480088.7997848711 463385.99615736835
77.53 480088.9997800387 463385.99615736835
77.54 480089.1997898706 463385.99615736835
77.55 480089.39979312 463385.99615736835
77.56 480089.5997914535 463385.99615736835
77.57 480089.7997848716 463385.99615736835
77.58 480089.9997800391 463385.99615736835
77.58 480090.19978987105 463385.99615736835
77.66 480090.3997831224 463385.99615736835
77.68 480090.59977812343 463385.99615736835
77.72 480090.7997765403 463385.99615736835
77.73 480091.19979570404 463385.99615736835
77.74 480091.3997889555 463385.99615736835
77.77 480091.59979270474 463385.99615736835
77.8 480091.99978920526 463385.99615736835
77.82 480092.1997823734 463385.99615736835
77.83 480092.39979187195 463385.99615736835
77.84 480092.5997872895 463385.99615736835
77.85 480092.79978528986 463385.99615736835
77.88 480092.9997892057 463385.99615736835
77.89 480093.19979862095 463385.99615736835
77.97 480093.39979645464 463385.99615736835
77.99 480093.5997918722 463385.99615736835
78.07 480093.7997957048 463385.99615736835
78.08 480093.9997892062 463385.99615736835
78.1 480094.1997927888 463385.99615736835
78.14 480094.39979062247 463385.99615736835
78.17 480094.5998002043 463385.99615736835
78.2 480094.7997936224 463385.99615736835
78.3 480094.9998029542 463385.99615736835
78.31 480095.19980653684 463385.99615736835
78.32 480095.3998156187 463385.99615736835
78.34 480095.59980895347 463385.99615736835
78.42 480095.7998069539 463385.99615736835
78.43 480095.9998000387 463385.99615736835
78.48 480096.19979612285 463385.99615736835
78.48 480096.3997997887 463385.99615736835
78.48 480096.5998089539 463385.99615736835
78.61 480096.99982628436 463385.99615736835
78.64 480097.1998244513 463385.99615736835
78.66 480097.3998206188 463385.99615736835
78.67 480097.59982895065 463385.99615736835
78.69 480097.79982236883 463385.99615736835
78.72 480097.9998204525 463385.99615736835
78.73 480098.1998165366 463385.99615736835
78.8 480098.5998327005 463385.99615736835
78.83 480098.7998369496 463385.99615736835
78.84 480098.99983045115 463385.99615736835
78.86 480099.39982228616 463385.99615736835
78.87 480099.5998206198 463385.99615736835
78.9 480099.9998071229 463385.99615736835
78.92 480100.39982312004 463385.99615736835
78.96 480100.5998214537 463385.99615736835
79.01 480100.799819454 463385.99615736835
79.08 480100.9998154549 463385.99615736835
79.08 480101.1998086231 463385.99615736835
79.13 480101.399816455 463385.99615736835
79.15 480101.5998143721 463385.99615736835
79.24 480101.79982195405 463385.99615736835
79.25 480101.9998179549 463385.99615736835
79.26 480102.19982320385 463385.99615736835
79.28 480102.3998306191 463385.99615736835
79.31 480102.59982853616 463385.99615736835
79.32 480102.7998244537 463385.99615736835
79.32 480102.99982961937 463385.99615736835
79.4 480103.1998232042 463385.99615736835
79.41 480103.39983061946 463385.99615736835
79.44 480103.5998264537 463385.99615736835
79.48 480103.799831536 463385.99615736835
79.52 480103.9998296197 463385.99615736835
79.52 480104.1998369517 463385.99615736835
79.62 480104.3998418673 463385.99615736835
79.64 480104.5998356188 463385.99615736835
79.71 480104.9998446169 463385.99615736835
79.74 480105.1998427839 463385.99615736835
79.76 480105.3998389514 463385.99615736835
79.8 480105.59984645 463385.99615736835
79.82 480105.7998423676 463385.99615736835
79.88 480106.1998565315 463385.99615736835
79.89 480106.3998522825 463385.99615736835
79.96 480106.5998589478 463385.99615736835
80.03 480106.7998573648 463385.99615736835
80.04 480106.9998529492 463385.99615736835
80.09 480107.19985778147 463385.99615736835
80.17 480107.3998643635 463385.99615736835
80.19 480107.59986894584 463385.99615736835
80.23 480107.7998636138 463385.99615736835
80.24 480107.99987002916 463385.99615736835
80.34 480108.19987444486 463385.99615736835
80.35 480108.3998731118 463385.99615736835
80.41 480108.5998793605 463385.99615736835
80.42 480108.7998740285 463385.99615736835
80.44 480108.99987002945 463385.99615736835
80.45 480109.19987444516 463385.99615736835
80.48 480109.59988644265 463385.99615736835
80.5 480109.79988111067 463385.99615736835
80.55 480109.9998771116 463385.99615736835
80.57 480110.19987611176 463385.99615736835
80.57 480110.3998806108 463385.99615736835
80.61 480110.59987936105 463385.99615736835
80.64 480110.7998852765 463385.99615736835
80.68 480110.99988127744 463385.99615736835
80.68 480111.19987611205 463385.99615736835
80.72 480111.3998706134 463385.99615736835
80.74 480111.59986936365 463385.99615736835
80.89 480111.7998752791 463385.99615736835
80.95 480111.99987377936 463385.99615736835
80.99 480112.19986986363 463385.99615736835
81.02 480112.3998756124 463385.99615736835
81.09 480112.5998806113 463385.99615736835
81.1 480112.9998721134 463385.99615736835
81.13 480113.19987694564 463385.99615736835
81.16 480113.3998826944 463385.99615736835
81.17 480113.59988144465 463385.99615736835
81.18 480113.79987652926 463385.99615736835
81.22 480113.99987211364 463385.99615736835
81.25 480114.19987777906 463385.99615736835
81.36 480114.39988269465 463385.99615736835
81.4 480114.5998881101 463385.99615736835
81.43 480114.79988319473 463385.99615736835
81.43 480114.9998879436 463385.99615736835
81.44 480115.1998836114 463385.99615736835
81.47 480115.5998939424 463385.99615736835
81.53 480115.79988944356 463385.99615736835
81.55 480115.999888777 463385.99615736835
81.58 480116.3998981082 463385.99615736835
81.65 480116.5999022739 463385.99615736835
81.71 480116.79989777505 463385.99615736835
81.71 480116.9999029406 463385.99615736835
81.73 480117.1998986083 463385.99615736835
81.79 480117.3998981084 463385.99615736835
81.79 480117.5999031073 463385.99615736835
81.81 480117.9998937764 463385.99615736835
81.84 480118.39990227437 463385.99615736835
81.87 480118.5999018578 463385.99615736835
81.88 480118.79990693997 463385.99615736835
81.92 480118.99991085567 463385.99615736835
81.95 480119.19990694 463385.99615736835
81.98 480119.3999118555 463385.99615736835
81.99 480119.5999072734 463385.99615736835
82.03 480119.79990319116 463385.99615736835
82.07 480120.19991235563 463385.99615736835
82.16 480120.39991643804 463385.99615736835
82.18 480120.5999206037 463385.99615736835
82.25 480120.7999165214 463385.99615736835
82.26 480120.9999121059 463385.99615736835
82.3 480121.19991610496 463385.99615736835
82.36 480121.3999197708 463385.99615736835
82.4 480121.5999239364 463385.99615736835
82.41 480121.79991985415 463385.99615736835
82.46 480122.39993060153 463385.99615736835
82.47 480122.5999314346 463385.99615736835
82.47 480122.799935267 463385.99615736835
82.48 480122.9999312681 463385.99615736835
82.6 480123.1999319346 463385.99615736835
82.6 480123.39993518376 463385.99615736835
82.6 480123.5999389328 463385.99615736835
82.62 480123.7999419321 463385.99615736835
82.67 480124.1999427652 463385.99615736835
82.69 480124.39994643093 463385.99615736835
82.81 480124.5999464309 463385.99615736835
82.82 480124.7999427652 463385.99615736835
82.83 480124.9999395994 463385.99615736835
82.83 480125.1999427653 463385.99615736835
82.91 480125.39994643105 463385.99615736835
82.96 480125.599946431 463385.99615736835
82.96 480125.7999494303 463385.99615736835
83.11 480125.9999529294 463385.99615736835
83.12 480126.19994943036 463385.99615736835
83.12 480126.39995226293 463385.99615736835
83.17 480126.5999493471 463385.99615736835
83.18 480126.79994943034 463385.99615736835
83.21 480126.99994626455 463385.99615736835
83.26 480127.199949847 463385.99615736835
83.28 480127.3999464313 463385.99615736835
83.35 480127.5999426823 463385.99615736835
83.35 480127.79994568153 463385.99615736835
83.4 480127.99994251574 463385.99615736835
83.4 480128.19994609815 463385.99615736835
83.45 480128.39994643134 463385.99615736835
83.45 480128.59994976385 463385.99615736835
83.48 480128.7999460982 463385.99615736835
83.49 480129.19994609815 463385.99615736835
83.55 480129.3999493473 463385.99615736835
83.6 480129.59995226323 463385.99615736835
83.61 480129.799955679 463385.99615736835
83.67 480129.99995209667 463385.99615736835
83.73 480130.1999481811 463385.99615736835
83.81 480130.39994393237 463385.99615736835
83.83 480130.59994684823 463385.99615736835
83.87 480130.79994693154 463385.99615736835
83.91 480130.9999445988 463385.99615736835
83.95 480131.1999481812 463385.99615736835
83.96 480131.3999510138 463385.99615736835
83.99 480131.5999510138 463385.99615736835
84.09 480131.79995442956 463385.99615736835
84.14 480131.9999504307 463385.99615736835
84.14 480132.19995026407 463385.99615736835
84.19 480132.39995309664 463385.99615736835
84.19 480132.5999564291 463385.99615736835
84.23 480132.7999544297 463385.99615736835
84.23 480132.9999504308 463385.99615736835
84.23 480133.19995359663 463385.99615736835
84.25 480133.3999564292 463385.99615736835
84.29 480133.5999564292 463385.99615736835
84.31 480133.79995442973 463385.99615736835
84.35 480133.99995043094 463385.99615736835
84.4 480134.19995359675 463385.99615736835
84.44 480134.3999564293 463385.99615736835
84.45 480134.7999477652 463385.99615736835
84.47 480134.9999479318 463385.99615736835
84.51 480135.1999431832 463385.99615736835
84.51 480135.3999464323 463385.99615736835
84.57 480135.59994643234 463385.99615736835
84.57 480135.7999494315 463385.99615736835
84.59 480135.99994918157 463385.99615736835
84.64 480136.1999519308 463385.99615736835
84.71 480136.39995434677 463385.99615736835
84.75 480136.5999530971 463385.99615736835
84.79 480136.79995651287 463385.99615736835
84.87 480136.99995626294 463385.99615736835
84.88 480137.1999556797 463385.99615736835
84.89 480137.399951431 463385.99615736835
84.92 480137.5999501814 463385.99615736835
84.92 480137.79994568275 463385.99615736835
84.98 480137.9999483487 463385.99615736835
84.99 480138.199951931 463385.99615736835
85.01 480138.39994726575 463385.99615736835
85.05 480138.5999497651 463385.99615736835
85.1 480138.7999531808 463385.99615736835
85.21 480139.19995901245 463385.99615736835
85.23 480139.59996351117 463385.99615736835
85.26 480139.7999627614 463385.99615736835
85.29 480139.999962928 463385.99615736835
85.33 480140.199958596 463385.99615736835
85.34 480140.3999585127 463385.99615736835
85.36 480140.59995393077 463385.99615736835
85.41 480140.79995318095 463385.99615736835
85.42 480140.9999562634 463385.99615736835
85.66 480141.19995609677 463385.99615736835
85.67 480141.39995892934 463385.99615736835
85.7 480141.5999614286 463385.99615736835
85.74 480141.7999635946 463385.99615736835
85.8 480141.9999629281 463385.99615736835
85.88 480142.19995859615 463385.99615736835
85.93 480142.39995767974 463385.99615736835
85.99 480142.5999530979 463385.99615736835
86.01 480142.799956097 463385.99615736835
86.07 480142.9999512652 463385.99615736835
86.08 480143.1999515151 463385.99615736835
86.09 480143.39995434764 463385.99615736835
86.13 480143.5999543476 463385.99615736835
86.21 480143.7999494325 463385.99615736835
86.22 480143.9999520984 463385.99615736835
86.22 480144.1999548476 463385.99615736835
86.27 480144.3999497659 463385.99615736835
86.3 480144.7999494326 463385.99615736835
86.33 480144.9999441843 463385.99615736835
86.35 480145.1999469335 463385.99615736835
86.39 480145.5999456005 463385.99615736835
86.39 480145.7999481831 463385.99615736835
86.43 480145.99994710006 463385.99615736835
86.44 480146.1999419351 463385.99615736835
86.5 480146.399944351 463385.99615736835
86.55 480146.5999431014 463385.99615736835
86.56 480146.7999436012 463385.99615736835
86.56 480146.99993835296 463385.99615736835
86.7 480147.3999426849 463385.99615736835
86.71 480147.59994643385 463385.99615736835
86.73 480147.7999411023 463385.99615736835
86.84 480147.9999416854 463385.99615736835
86.86 480148.1999419353 463385.99615736835
86.86 480148.39993643714 463385.99615736835
86.95 480148.5999364371 463385.99615736835
87.04 480148.7999386031 463385.99615736835
87.09 480148.9999404358 463385.99615736835
87.14 480149.1999402692 463385.99615736835
87.15 480149.39993477106 463385.99615736835
87.2 480149.5999343545 463385.99615736835
87.24 480149.7999386032 463385.99615736835
87.27 480149.99993293843 463385.99615736835
87.29 480150.1999348545 463385.99615736835
87.39 480150.3999364373 463385.99615736835
87.45 480150.59993060597 463385.99615736835
87.45 480150.7999306893 463385.99615736835
87.48 480150.9999350213 463385.99615736835
87.48 480151.3999376871 463385.99615736835
87.57 480151.59993768705 463385.99615736835
87.58 480151.799931939 463385.99615736835
87.65 480151.9999321056 463385.99615736835
87.65 480152.19993318856 463385.99615736835
87.74 480152.3999331052 463385.99615736835
87.83 480152.59993768716 463385.99615736835
87.85 480152.79993860354 463385.99615736835
87.96 480152.9999329388 463385.99615736835
88.04 480153.1999336052 463385.99615736835
88.07 480153.3999276906 463385.99615736835
88.1 480153.5999276906 463385.99615736835
88.1 480153.7999323558 463385.99615736835
88.15 480153.9999321059 463385.99615736835
88.15 480154.1999327723 463385.99615736835
88.19 480154.3999268577 463385.99615736835
88.19 480154.7999356883 463385.99615736835
88.22 480154.99993668793 463385.99615736835
88.41 480155.19994068675 463385.99615736835
88.45 480155.3999347721 463385.99615736835
88.53 480155.5999285243 463385.99615736835
88.54 480155.79992944066 463385.99615736835
88.54 480155.99993002374 463385.99615736835
88.55 480156.19993110676 463385.99615736835
88.59 480156.39993518876 463385.99615736835
88.62 480156.599928941 463385.99615736835
88.63 480156.7999298573 463385.99615736835
88.65 480156.99993044045 463385.99615736835
88.71 480157.19993069035 463385.99615736835
88.71 480157.3999314401 463385.99615736835
88.72 480157.5999251923 463385.99615736835
88.82 480157.79992944095 463385.99615736835
88.85 480157.99992294324 463385.99615736835
88.85 480158.1999240262 463385.99615736835
88.86 480158.5999251924 463385.99615736835
88.87 480158.7999261088 463385.99615736835
88.9 480158.9999266919 463385.99615736835
88.92 480159.1999202775 463385.99615736835
88.92 480159.3999206107 463385.99615736835
89.03 480159.5999210272 463385.99615736835
89.07 480159.99992252665 463385.99615736835
89.08 480160.1999273584 463385.99615736835
89.24 480160.3999276917 463385.99615736835
89.29 480160.5999214439 463385.99615736835
89.33 480160.7999261091 463385.99615736835
89.34 480160.99992669217 463385.99615736835
89.35 480161.1999273586 463385.99615736835
89.37 480161.39992102754 463385.99615736835
89.43 480161.5999214441 463385.99615736835
89.46 480161.999907949 463385.99615736835
89.49 480162.1999081989 463385.99615736835
89.55 480162.39990103483 463385.99615736835
89.63 480162.59989353764 463385.99615736835
89.67 480162.79989445396 463385.99615736835
89.73 480162.9998946205 463385.99615736835
89.81 480163.1998869567 463385.99615736835
89.88 480163.3998881229 463385.99615736835
89.9 480163.5998935378 463385.99615736835
89.95 480163.7998936211 463385.99615736835
89.95 480164.1998777937 463385.99615736835
90.15 480164.3998831253 463385.99615736835
90.17 480164.5998747951 463385.99615736835
90.21 480164.799876128 463385.99615736835
90.25 480164.9998775441 463385.99615736835
90.25 480165.199878627 463385.99615736835
90.28 480165.3998702135 463385.99615736835
90.36 480165.59987104655 463385.99615736835
90.37 480165.79987154633 463385.99615736835
90.45 480165.99986296624 463385.99615736835
90.45 480166.1998686311 463385.99615736835
90.52 480166.3998702138 463385.99615736835
90.54 480166.5998706303 463385.99615736835
90.67 480166.799861967 463385.99615736835
90.89 480166.99986754847 463385.99615736835
90.94 480167.1998677983 463385.99615736835
91.06 480167.39987312985 463385.99615736835
91.07 480167.5998643832 463385.99615736835
91.07 480167.7998657161 463385.99615736835
91.13 480167.9998675487 463385.99615736835
91.13 480168.1998686316 463385.99615736835
91.17 480168.39985980175 463385.99615736835
91.19 480168.5998652166 463385.99615736835
91.24 480168.79986571637 463385.99615736835
91.29 480168.999866716 463385.99615736835
91.36 480169.19987196417 463385.99615736835
91.4 480169.39987396344 463385.99615736835
91.53 480169.5998756295 463385.99615736835
91.57 480169.79987612925 463385.99615736835
91.57 480169.9998675493 463385.99615736835
91.6 480170.1998727975 463385.99615736835
91.66 480170.39987313066 463385.99615736835
91.68 480170.59987812897 463385.99615736835
91.75 480170.7998798783 463385.99615736835
91.77 480171.1998798782 463385.99615736835
91.79 480171.3998714648 463385.99615736835
91.95 480171.59987313085 463385.99615736835
91.96 480171.7998727976 463385.99615736835
92.0 480171.9998742137 463385.99615736835
92.01 480172.19987363054 463385.99615736835
92.02 480172.3998756298 463385.99615736835
92.04 480172.5998672998 463385.99615736835
92.13 480172.9998696321 463385.99615736835
92.44 480173.1998702985 463385.99615736835
92.48 480173.39987229777 463385.99615736835
92.6 480173.5998739638 463385.99615736835
92.61 480173.79986571707 463385.99615736835
92.65 480173.99986630015 463385.99615736835
92.68 480174.1998677995 463385.99615736835
92.77 480174.3998681327 463385.99615736835
92.84 480174.5998598027 463385.99615736835
92.88 480174.79985988594 463385.99615736835
92.98 480174.9998663004 463385.99615736835
93.05 480175.1998677998 463385.99615736835
93.06 480175.39985938655 463385.99615736835
93.09 480175.599859803 463385.99615736835
93.13 480175.7998511398 463385.99615736835
93.13 480175.99985755427 463385.99615736835
93.16 480176.19985905365 463385.99615736835
93.23 480176.3998593868 463385.99615736835
93.27 480176.5998598033 463385.99615736835
93.29 480176.7998598865 463385.99615736835
93.29 480176.99985130667 463385.99615736835
93.32 480177.5998510566 463385.99615736835
93.33 480177.7998578042 463385.99615736835
93.44 480177.99985797075 463385.99615736835
93.46 480178.1998573876 463385.99615736835
93.48 480178.39985938685 463385.99615736835
93.61 480178.5998510569 463385.99615736835
93.64 480178.79985780455 463385.99615736835
93.65 480178.999857138 463385.99615736835
93.67 480179.19985905394 463385.99615736835
93.74 480179.39985938714 463385.99615736835
93.81 480179.59986605146 463385.99615736835
93.84 480179.7998678008 463385.99615736835
93.85 480180.19986780063 463385.99615736835
93.86 480180.39986730076 463385.99615736835
93.87 480180.5998593874 463385.99615736835
93.88 480180.799866135 463385.99615736835
93.94 480180.99986546853 463385.99615736835
93.96 480181.1998573885 463385.99615736835
93.98 480181.3998593877 463385.99615736835
94.02 480181.59986605204 463385.99615736835
94.03 480181.7998578054 463385.99615736835
94.05 480181.99985713896 463385.99615736835
94.07 480182.1998573888 463385.99615736835
94.12 480182.39986396977 463385.99615736835
94.18 480182.5998660523 463385.99615736835
94.18 480182.79987238336 463385.99615736835
94.33 480182.9998783812 463385.99615736835
94.33 480183.19987779803 463385.99615736835
94.46 480183.3998768817 463385.99615736835
94.52 480183.59987729817 463385.99615736835
94.57 480183.7998761319 463385.99615736835
94.63 480183.9998683851 463385.99615736835
94.69 480184.1998686349 463385.99615736835
94.7 480184.5998523084 463385.99615736835
94.72 480184.79985489073 463385.99615736835
94.73 480184.9998613051 463385.99615736835
94.85 480185.1998636375 463385.99615736835
94.86 480185.39986397064 463385.99615736835
94.93 480185.5998556408 463385.99615736835
95.01 480185.79985572404 463385.99615736835
95.01 480185.99986213836 463385.99615736835
95.04 480186.19986155524 463385.99615736835
95.1 480186.3998677196 463385.99615736835
95.11 480186.5998593898 463385.99615736835
95.21 480186.7998619721 463385.99615736835
95.25 480186.9998679699 463385.99615736835
95.33 480187.1998673868 463385.99615736835
95.42 480187.39986980247 463385.99615736835
95.43 480187.5998702189 463385.99615736835
95.44 480187.7998619724 463385.99615736835
95.45 480187.9998613059 463385.99615736835
95.55 480188.19985280954 463385.99615736835
95.6 480188.39985314274 463385.99615736835
95.64 480188.5998556417 463385.99615736835
95.68 480188.79985489196 463385.99615736835
95.69 480188.9998463123 463385.99615736835
95.72 480189.1998465621 463385.99615736835
95.72 480189.399853143 463385.99615736835
95.81 480189.599855642 463385.99615736835
95.86 480189.7998469791 463385.99615736835
95.87 480189.99985339335 463385.99615736835
95.92 480190.1998536432 463385.99615736835
95.93 480190.3998531433 463385.99615736835
96.02 480190.5998443971 463385.99615736835
96.03 480190.7998507281 463385.99615736835
96.12 480190.99985339365 463385.99615736835
96.15 480191.1998536435 463385.99615736835
96.15 480191.39984481403 463385.99615736835
96.16 480191.59985106165 463385.99615736835
96.19 480191.7998419823 463385.99615736835
96.22 480191.99984798 463385.99615736835
96.27 480192.19985072885 463385.99615736835
96.31 480192.39985106204 463385.99615736835
96.34 480192.59985356097 463385.99615736835
96.41 480192.7998536442 463385.99615736835
96.44 480192.99985381076 463385.99615736835
96.52 480193.1998536441 463385.99615736835
96.56 480193.39985605975 463385.99615736835
96.66 480193.5998473136 463385.99615736835
96.67 480193.79984947934 463385.99615736835
96.68 480193.9998496459 463385.99615736835
96.8 480194.1998407332 463385.99615736835
96.83 480194.3998406498 463385.99615736835
96.91 480194.5998314872 463385.99615736835
96.95 480194.79983365297 463385.99615736835
96.97 480194.99984048365 463385.99615736835
96.97 480195.199840317 463385.99615736835
97.03 480195.39984065015 463385.99615736835
97.14 480195.5998314876 463385.99615736835
97.19 480195.7998219918 463385.99615736835
97.2 480195.9998288225 463385.99615736835
97.23 480196.19983115484 463385.99615736835
97.24 480196.399831488 463385.99615736835
97.31 480196.5998335704 463385.99615736835
97.33 480196.7998403178 463385.99615736835
97.39 480196.999846732 463385.99615736835
97.43 480197.39985023043 463385.99615736835
97.45 480197.5998506469 463385.99615736835
97.52 480197.79985114664 463385.99615736835
97.58 480197.9998525627 463385.99615736835
97.71 480198.1998528125 463385.99615736835
97.71 480198.3998539786 463385.99615736835
97.71 480198.5998606427 463385.99615736835
97.75 480198.79985197994 463385.99615736835
97.81 480198.99985297944 463385.99615736835
97.81 480199.19985364575 463385.99615736835
97.87 480199.39985397895 463385.99615736835
97.87 480199.599860643 463385.99615736835
97.91 480199.79986697383 463385.99615736835
97.94 480199.9998671404 463385.99615736835
97.98 480200.1998586442 463385.99615736835
98.0 480200.3998648084 463385.99615736835
98.14 480200.5998656414 463385.99615736835
98.16 480200.7998715557 463385.99615736835
98.19 480200.99987297173 463385.99615736835
98.23 480201.19987363805 463385.99615736835
98.35 480201.39986522525 463385.99615736835
98.4 480201.5998710562 463385.99615736835
98.43 480201.79987155594 463385.99615736835
98.45 480201.99987297197 463385.99615736835
98.47 480202.19987363834 463385.99615736835
98.49 480202.399879386 463385.99615736835
98.6 480202.59987980244 463385.99615736835
98.65 480202.7998715562 463385.99615736835
98.67 480202.9998771373 463385.99615736835
98.7 480203.19987863663 463385.99615736835
98.71 480203.39988396777 463385.99615736835
98.8 480203.59987563826 463385.99615736835
98.85 480203.799876971 463385.99615736835
98.85 480203.9998775541 463385.99615736835
98.98 480204.19987863686 463385.99615736835
98.98 480204.39987897006 463385.99615736835
99.04 480204.5998843845 463385.99615736835
99.13 480204.7998761383 463385.99615736835
99.15 480204.9998775543 463385.99615736835
99.24 480205.19987863716 463385.99615736835
99.29 480205.39987980324 463385.99615736835
99.33 480205.59988021967 463385.99615736835
99.35 480205.7998719735 463385.99615736835
99.44 480206.1998719734 463385.99615736835
99.45 480206.39987772104 463385.99615736835
99.48 480206.5998789705 463385.99615736835
99.51 480206.7998798867 463385.99615736835
99.53 480206.9998717238 463385.99615736835
99.54 480207.19987322314 463385.99615736835
99.64 480207.3998648104 463385.99615736835
99.65 480207.59986481036 463385.99615736835
99.68 480207.7998644771 463385.99615736835
99.69 480207.9998654766 463385.99615736835
99.8 480208.1998715575 463385.99615736835
99.87 480208.39987314004 463385.99615736835
99.89 480208.5998727235 463385.99615736835
99.94 480208.7998786377 463385.99615736835
100.03 480208.99988421873 463385.99615736835
100.03 480209.1998836356 463385.99615736835
100.11 480209.39988480177 463385.99615736835
100.19 480209.5998864676 463385.99615736835
100.2 480209.79989196535 463385.99615736835
100.21 480209.99989129894 463385.99615736835
100.23 480210.19989029935 463385.99615736835
100.24 480210.39989146544 463385.99615736835
100.3 480210.59989687987 463385.99615736835
100.31 480210.79988946667 463385.99615736835
100.33 480210.9998912992 463385.99615736835
100.37 480211.19989238196 463385.99615736835
100.39 480211.39989146567 463385.99615736835
100.45 480211.79989446426 463385.99615736835
100.56 480211.9999000453 463385.99615736835
100.57 480212.1999011281 463385.99615736835
100.58 480212.3999022942 463385.99615736835
100.59 480212.5999031271 463385.99615736835
100.66 480212.7999023774 463385.99615736835
100.67 480212.99989546405 463385.99615736835
100.7 480213.19989654684 463385.99615736835
100.79 480213.39989729645 463385.99615736835
100.86 480213.59990312735 463385.99615736835
100.96 480213.7999036271 463385.99615736835
100.97 480213.9999046266 463385.99615736835
101.02 480214.19990487647 463385.99615736835
101.03 480214.3999043766 463385.99615736835
101.14 480214.5998977131 463385.99615736835
101.14 480214.7998969634 463385.99615736835
101.19 480214.99990296084 463385.99615736835
101.25 480215.1999040437 463385.99615736835
101.27 480215.3998972969 463385.99615736835
101.27 480215.59990312776 463385.99615736835
101.35 480215.79990404396 463385.99615736835
101.36 480216.1998898841 463385.99615736835
101.37 480216.3998893843 463385.99615736835
101.44 480216.5998902172 463385.99615736835
101.45 480216.7998911334 463385.99615736835
101.47 480216.9998971308 463385.99615736835
101.49 480217.1998965477 463385.99615736835
101.54 480217.3998893845 463385.99615736835
101.6 480217.5998885515 463385.99615736835
101.71 480217.7998894677 463385.99615736835
101.78 480217.9998904672 463385.99615736835
101.79 480218.1998894676 463385.99615736835
101.82 480218.39989021723 463385.99615736835
101.86 480218.5998831373 463385.99615736835
102.02 480218.79988405353 463385.99615736835
102.04 480218.99987672374 463385.99615736835
102.08 480219.19988322095 463385.99615736835
102.09 480219.39988230466 463385.99615736835
102.15 480219.59987480834 463385.99615736835
102.23 480219.7998811389 463385.99615736835
102.26 480220.19986531336 463385.99615736835
102.29 480220.39985690085 463385.99615736835
102.3 480220.59985606786 463385.99615736835
102.32 480220.7998574005 463385.99615736835
102.42 480220.99984882143 463385.99615736835
102.42 480221.1998503207 463385.99615736835
102.46 480221.3998494044 463385.99615736835
102.57 480221.5998506537 463385.99615736835
102.61 480221.79984948755 463385.99615736835
102.67 480221.99985631794 463385.99615736835
102.74 480222.1998574007 463385.99615736835
102.79 480222.3998560679 463385.99615736835
102.8 480222.59984773875 463385.99615736835
102.82 480222.7998494879 463385.99615736835
102.84 480222.99985631823 463385.99615736835
102.87 480223.19985740096 463385.99615736835
102.88 480223.3998589835 463385.99615736835
102.9 480223.59985981643 463385.99615736835
102.9 480223.79985157057 463385.99615736835
103.01 480223.9998584009 463385.99615736835
103.02 480224.3998610662 463385.99615736835
103.05 480224.59985273704 463385.99615736835
103.11 480224.79984407476 463385.99615736835
103.13 480224.99984340835 463385.99615736835
103.17 480225.1998444911 463385.99615736835
103.18 480225.3998456572 463385.99615736835
103.21 480225.59985273733 463385.99615736835
103.23 480225.79984407505 463385.99615736835
103.23 480225.99984340864 463385.99615736835
103.24 480226.19984449144 463385.99615736835
103.26 480226.39983566257 463385.99615736835
103.32 480226.5998427427 463385.99615736835
103.33 480226.7998440754 463385.99615736835
103.34 480226.999843409 463385.99615736835
103.35 480227.1998444917 463385.99615736835
103.41 480227.39984357543 463385.99615736835
103.44 480227.5998506556 463385.99615736835
103.52 480227.79985198827 463385.99615736835
103.57 480227.9998434093 463385.99615736835
103.61 480228.1998444921 463385.99615736835
103.63 480228.3998435758 463385.99615736835
103.67 480228.5998444086 463385.99615736835
103.83 480228.7998357464 463385.99615736835
103.87 480228.9998363294 463385.99615736835
103.88 480229.1998365792 463385.99615736835
103.93 480229.3998277504 463385.99615736835
103.93 480229.59983524703 463385.99615736835
103.94 480229.79983449733 463385.99615736835
103.96 480229.999825502 463385.99615736835
104.01 480230.1998274177 463385.99615736835
104.04 480230.3998265014 463385.99615736835
104.07 480230.5998269178 463385.99615736835
104.12 480230.79982575163 463385.99615736835
104.16 480230.9998334148 463385.99615736835
104.17 480231.19982450275 463385.99615736835
104.42 480231.3998248359 463385.99615736835
104.43 480231.59982691816 463385.99615736835
104.45 480231.79983449803 463385.99615736835
104.48 480231.9998346646 463385.99615736835
104.49 480232.199833665 463385.99615736835
104.63 480232.39982483623 463385.99615736835
104.65 480232.5998269185 463385.99615736835
104.85 480232.7998257523 463385.99615736835
104.88 480232.9998334155 463385.99615736835
104.89 480233.1998245035 463385.99615736835
105.01 480233.3998265025 463385.99615736835
105.05 480233.5998173406 463385.99615736835
105.06 480233.7998249205 463385.99615736835
105.16 480233.9998321671 463385.99615736835
105.2 480234.1998228387 463385.99615736835
105.21 480234.39982358826 463385.99615736835
105.22 480234.59982275526 463385.99615736835
105.25 480234.79982492083 463385.99615736835
105.27 480234.9998255038 463385.99615736835
105.34 480235.1998328337 463385.99615736835
105.35 480235.39983316686 463385.99615736835
105.43 480235.59982400504 463385.99615736835
105.47 480235.79982408823 463385.99615736835
105.48 480235.9998234218 463385.99615736835
105.5 480236.199825754 463385.99615736835
105.52 480236.5998235882 463385.99615736835
105.6 480236.79981450975 463385.99615736835
105.61 480236.99981467624 463385.99615736835
105.63 480237.19981700834 463385.99615736835
105.67 480237.3998077633 463385.99615736835
105.71 480237.5998098455 463385.99615736835
105.72 480237.7998178418 463385.99615736835
105.73 480237.99980843015 463385.99615736835
105.79 480238.19981617655 463385.99615736835
105.82 480238.39981817553 463385.99615736835
105.87 480238.5998185919 463385.99615736835
105.88 480238.79980909696 463385.99615736835
105.9 480239.39983108663 463385.99615736835
106.06 480239.59983316885 463385.99615736835
106.06 480239.7998328356 463385.99615736835
106.11 480239.999834668 463385.99615736835
106.15 480240.19984158134 463385.99615736835
106.18 480240.39984233095 463385.99615736835
106.3 480240.5998331692 463385.99615736835
106.33 480240.799839916 463385.99615736835
106.33 480240.999839666 463385.99615736835
106.39 480241.1998415817 463385.99615736835
106.4 480241.3998323367 463385.99615736835
106.42 480241.59983316954 463385.99615736835
106.5 480241.7998328363 463385.99615736835
106.66 480241.99983966636 463385.99615736835
106.69 480242.1998303381 463385.99615736835
106.8 480242.39983233705 463385.99615736835
106.8 480242.59982275893 463385.99615736835
106.85 480242.7998295057 463385.99615736835
106.9 480242.9998305051 463385.99615736835
106.93 480243.199837002 463385.99615736835
106.99 480243.39984316565 463385.99615736835
107.08 480243.59983358753 463385.99615736835
107.21 480243.7998395013 463385.99615736835
107.33 480243.9998396678 463385.99615736835
107.39 480244.1998453317 463385.99615736835
107.41 480244.39983567037 463385.99615736835
107.45 480244.59983816906 463385.99615736835
107.55 480244.79983825225 463385.99615736835
107.58 480244.99984383286 463385.99615736835
107.62 480245.19984908024 463385.99615736835
107.73 480245.3998489969 463385.99615736835
107.89 480245.5998506627 463385.99615736835
107.91 480245.79984116793 463385.99615736835
107.95 480245.9998438332 463385.99615736835
108.02 480246.1998490806 463385.99615736835
108.07 480246.3998394193 463385.99615736835
108.13 480246.5998394192 463385.99615736835
108.21 480246.7998420012 463385.99615736835
108.22 480246.9998321733 463385.99615736835
108.33 480247.19983742066 463385.99615736835
108.34 480247.39983983606 463385.99615736835
108.41 480247.5998419183 463385.99615736835
108.41 480247.7998440838 463385.99615736835
108.51 480247.9998442503 463385.99615736835
108.52 480248.1998461659 463385.99615736835
108.69 480248.39983650466 463385.99615736835
108.75 480248.5998381704 463385.99615736835
108.78 480248.79984366766 463385.99615736835
108.79 480248.99984383414 463385.99615736835
108.84 480249.1998490815 463385.99615736835
109.03 480249.39985066396 463385.99615736835
109.09 480249.59985566145 463385.99615736835
109.14 480249.79984616674 463385.99615736835
109.15 480249.999848832 463385.99615736835
109.15 480250.1998503312 463385.99615736835
109.21 480250.39985524537 463385.99615736835
109.3 480250.5998456674 463385.99615736835
109.34 480250.7998503317 463385.99615736835
109.35 480250.9998405039 463385.99615736835
109.36 480251.19984200306 463385.99615736835
109.36 480251.3998427526 463385.99615736835
109.55 480251.5998327583 463385.99615736835
109.62 480251.79983742256 463385.99615736835
109.63 480251.9998388384 463385.99615736835
109.63 480252.19983950467 463385.99615736835
109.69 480252.39984275296 463385.99615736835
109.85 480252.5998440022 463385.99615736835
109.91 480252.79984491837 463385.99615736835
109.94 480252.9998455013 463385.99615736835
110.06 480253.19983575685 463385.99615736835
110.11 480253.39983900514 463385.99615736835
110.27 480253.5998394215 463385.99615736835
110.29 480253.79984450224 463385.99615736835
110.31 480253.99984758394 463385.99615736835
110.38 480254.19983783946 463385.99615736835
110.42 480254.3998406713 463385.99615736835
110.48 480254.59984108765 463385.99615736835
110.51 480254.7998311767 463385.99615736835
110.57 480254.99983634066 463385.99615736835
110.64 480255.19983659044 463385.99615736835
110.7 480255.39983942226 463385.99615736835
110.75 480255.5998394222 463385.99615736835
110.76 480255.79982951126 463385.99615736835
110.76 480255.99983134354 463385.99615736835
110.92 480256.19982118276 463385.99615736835
110.93 480256.39982109936 463385.99615736835
110.99 480256.59982401447 463385.99615736835
111.09 480256.79982576345 463385.99615736835
111.16 480256.9998271793 463385.99615736835
111.19 480257.19983284303 463385.99615736835
111.19 480257.3998327597 463385.99615736835
111.37 480257.59983817354 463385.99615736835
111.39 480257.7998282626 463385.99615736835
111.45 480257.9998180185 463385.99615736835
111.49 480258.1998232658 463385.99615736835
111.5 480258.399826514 463385.99615736835
111.55 480258.59982651396 463385.99615736835
111.57 480258.79981618666 463385.99615736835
111.71 480258.9998180189 463385.99615736835
111.71 480259.1998232661 463385.99615736835
111.81 480259.3998127723 463385.99615736835
111.9 480259.59981277224 463385.99615736835
112.07 480259.7998020285 463385.99615736835
112.09 480259.9998038608 463385.99615736835
112.12 480260.19980369415 463385.99615736835
112.15 480260.3998073588 463385.99615736835
112.24 480260.5998127726 463385.99615736835
112.25 480260.7998020289 463385.99615736835
112.25 480260.999801779 463385.99615736835
112.29 480261.3997794589 463385.99615736835
112.3 480261.5997832068 463385.99615736835
112.4 480261.7997828736 463385.99615736835
112.42 480261.9997884539 463385.99615736835
112.51 480262.1997907859 463385.99615736835
112.53 480262.39977945935 463385.99615736835
112.58 480262.5997832073 463385.99615736835
112.68 480262.79977163085 463385.99615736835
112.69 480262.99977387954 463385.99615736835
112.69 480263.1997737129 463385.99615736835
112.77 480263.3997619699 463385.99615736835
112.82 480263.599764052 463385.99615736835
112.85 480263.7997637188 463385.99615736835
112.86 480263.9997518093 463385.99615736835
112.97 480264.1997537248 463385.99615736835
112.98 480264.39975780586 463385.99615736835
113.01 480264.59976405255 463385.99615736835
113.09 480264.799769966 463385.99615736835
113.22 480264.99977388047 463385.99615736835
113.23 480265.19977371383 463385.99615736835
113.26 480265.39977946074 463385.99615736835
113.3 480265.5997832086 463385.99615736835
113.3 480265.7997716323 463385.99615736835
113.37 480265.9997713823 463385.99615736835
113.39 480266.19975955616 463385.99615736835
113.54 480266.39975905634 463385.99615736835
113.58 480266.59975822334 463385.99615736835
113.63 480266.7997608052 463385.99615736835
113.63 480266.99976680195 463385.99615736835
113.7 480267.3997644697 463385.99615736835
113.74 480267.59976863407 463385.99615736835
113.75 480267.7997745475 463385.99615736835
113.78 480267.9997801278 463385.99615736835
113.86 480268.19977871183 463385.99615736835
114.02 480268.3997673854 463385.99615736835
114.19 480268.5997715497 463385.99615736835
114.39 480268.799774548 463385.99615736835
114.39 480268.99977304874 463385.99615736835
114.42 480269.1997770465 463385.99615736835
114.48 480269.3997827933 463385.99615736835
114.54 480269.59978820704 463385.99615736835
114.65 480269.7997770471 463385.99615736835
114.7 480269.999782211 463385.99615736835
114.84 480270.19978079497 463385.99615736835
114.86 480270.3997857089 463385.99615736835
114.94 480270.5997902897 463385.99615736835
114.96 480270.7997945373 463385.99615736835
114.98 480270.99978346075 463385.99615736835
115.03 480271.19978745846 463385.99615736835
115.08 480271.39979112305 463385.99615736835
115.1 480271.5997898737 463385.99615736835
115.18 480271.79978829116 463385.99615736835
115.29 480271.99979178916 463385.99615736835
115.29 480272.1997899568 463385.99615736835
115.42 480272.3997948707 463385.99615736835
115.52 480272.5997927885 463385.99615736835
115.64 480272.7997970361 463385.99615736835
115.68 480272.9998017834 463385.99615736835
115.72 480273.1998053647 463385.99615736835
115.74 480273.39979487116 463385.99615736835
115.75 480273.5997994519 463385.99615736835
115.77 480273.799797453 463385.99615736835
115.87 480273.9997951209 463385.99615736835
115.92 480274.1997924557 463385.99615736835
115.93 480274.39979612024 463385.99615736835
116.08 480274.59979945165 463385.99615736835
116.08 480274.7997891247 463385.99615736835
116.08 480274.999793872 463385.99615736835
116.17 480275.1997832952 463385.99615736835
116.32 480275.3997723853 463385.99615736835
116.32 480275.59976988664 463385.99615736835
116.35 480275.7997733013 463385.99615736835
116.56 480275.9997780486 463385.99615736835
116.61 480276.19976705546 463385.99615736835
116.61 480276.3997723858 463385.99615736835
116.71 480276.5997769665 463385.99615736835
116.72 480276.79978204693 463385.99615736835
116.75 480276.9997855449 463385.99615736835
116.78 480277.1997832961 463385.99615736835
116.85 480277.3997865442 463385.99615736835
117.1 480277.59979112487 463385.99615736835
117.15 480277.7997803816 463385.99615736835
117.18 480277.9997834631 463385.99615736835
117.2 480278.19978121435 463385.99615736835
117.26 480278.3997865446 463385.99615736835
117.32 480278.59978945955 463385.99615736835
117.34 480278.7997941235 463385.99615736835
117.34 480278.9997917915 463385.99615736835
117.36 480279.19978121476 463385.99615736835
117.39 480279.3997786329 463385.99615736835
117.46 480279.5997757179 463385.99615736835
117.61 480279.79977246973 463385.99615736835
117.74 480279.999777217 463385.99615736835
117.74 480280.199773719 463385.99615736835
117.78 480280.3997632256 463385.99615736835
117.8 480280.59976905555 463385.99615736835
117.9 480280.79975831235 463385.99615736835
117.9 480280.99976305955 463385.99615736835
117.91 480281.1997666408 463385.99615736835
117.93 480281.39977238746 463385.99615736835
118.02 480281.5997769681 463385.99615736835
118.1 480281.7997803828 463385.99615736835
118.3 480281.99978596286 463385.99615736835
118.4 480282.19979037694 463385.99615736835
118.44 480282.3997873787 463385.99615736835
118.52 480282.5997927922 463385.99615736835
118.52 480282.7997895441 463385.99615736835
118.66 480282.999793042 463385.99615736835
118.75 480283.19978954404 463385.99615736835
119.06 480283.3997940414 463385.99615736835
119.09 480283.5997902936 463385.99615736835
119.11 480283.7997957904 463385.99615736835
119.26 480283.9997859633 463385.99615736835
119.4 480284.19979037734 463385.99615736835
119.47 480284.3997865463 463385.99615736835
119.5 480284.599790294 463385.99615736835
119.57 480284.79979454156 463385.99615736835
119.57 480284.99980012164 463385.99615736835
119.6 480285.1997903778 463385.99615736835
119.66 480285.39978030085 463385.99615736835
119.74 480285.59976989083 463385.99615736835
119.78 480285.7997662263 463385.99615736835
119.88 480285.9997701406 463385.99615736835
119.88 480286.1997662263 463385.99615736835
119.96 480286.59975739825 463385.99615736835
120.0 480286.79974707146 463385.99615736835
120.06 480286.99975181866 463385.99615736835
120.08 480287.19975581625 463385.99615736835
120.16 480287.399745323 463385.99615736835
120.32 480287.59974074236 463385.99615736835
120.33 480287.79974457336 463385.99615736835
120.38 480287.99973974295 463385.99615736835
120.73 480288.1997291664 463385.99615736835
120.79 480288.3997340801 463385.99615736835
121.1 480288.5997290832 463385.99615736835
121.26 480288.79972375307 463385.99615736835
121.31 480288.9997285002 463385.99615736835
121.33 480289.19972292025 463385.99615736835
121.39 480289.3997270011 463385.99615736835
121.54 480289.5997165912 463385.99615736835
121.59 480289.79972125497 463385.99615736835
121.63 480289.9997285008 463385.99615736835
121.88 480290.1997179243 463385.99615736835
121.96 480290.39972242154 463385.99615736835
122.32 480290.5997265857 463385.99615736835
122.4 480290.79973374814 463385.99615736835
122.43 480290.99972308835 463385.99615736835
122.45 480291.199730001 463385.99615736835
122.6 480291.3997190914 463385.99615736835
122.63 480291.5997140944 463385.99615736835
122.68 480291.79971875827 463385.99615736835
122.71 480291.999723089 463385.99615736835
122.84 480292.19972750294 463385.99615736835
122.99 480292.3997224227 463385.99615736835
123.03 480292.5997265868 463385.99615736835
123.06 480292.79973374924 463385.99615736835
123.29 480292.9997405785 463385.99615736835
123.3 480293.1997449925 463385.99615736835
123.34 480293.39973449934 463385.99615736835
123.46 480293.59973866347 463385.99615736835
123.58 480293.7997279205 463385.99615736835
123.69 480293.9997168444 463385.99615736835
123.71 480294.19972084195 463385.99615736835
123.84 480294.3997245063 463385.99615736835
123.93 480294.5997315854 463385.99615736835
124.06 480294.79973499995 463385.99615736835
124.17 480294.999730586 463385.99615736835
124.31 480295.19973375066 463385.99615736835
124.33 480295.39972284116 463385.99615736835
124.38 480295.5997278381 463385.99615736835
124.44 480295.79973500053 463385.99615736835
124.56 480295.9997239245 463385.99615736835
124.64 480296.1997195938 463385.99615736835
124.72 480296.3997265896 463385.99615736835
124.74 480296.5997315866 463385.99615736835
124.98 480296.79973500106 463385.99615736835
125.06 480296.9997239251 463385.99615736835
125.12 480297.19972875545 463385.99615736835
125.19 480297.39973200334 463385.99615736835
125.24 480297.59973908245 463385.99615736835
125.34 480297.79974374623 463385.99615736835
125.44 480297.99975057546 463385.99615736835
125.49 480298.1997466612 463385.99615736835
125.51 480298.3997357518 463385.99615736835
125.54 480298.5997403322 463385.99615736835
125.63 480298.7997445796 463385.99615736835
125.98 480298.9997514088 463385.99615736835
126.02 480299.19974041614 463385.99615736835
126.04 480299.3997444969 463385.99615736835
126.04 480299.59974824457 463385.99615736835
126.1 480299.79975207546 463385.99615736835
126.14 480299.9997484943 463385.99615736835
126.16 480300.1997375017 463385.99615736835
126.18 480300.39974116604 463385.99615736835
126.21 480300.5997482451 463385.99615736835
126.26 480300.79975165956 463385.99615736835
126.35 480300.99975848873 463385.99615736835
126.6 480301.1997616534 463385.99615736835
126.68 480301.39976448484 463385.99615736835
126.76 480301.5997711475 463385.99615736835
126.79 480301.7997678995 463385.99615736835
126.8 480301.9997722301 463385.99615736835
126.82 480302.1997749783 463385.99615736835
126.92 480302.3997815576 463385.99615736835
126.94 480302.5997857216 463385.99615736835
126.95 480302.79978247365 463385.99615736835
127.18 480302.99978638784 463385.99615736835
127.32 480303.1997899689 463385.99615736835
127.32 480303.39978655434 463385.99615736835
127.51 480303.5997828067 463385.99615736835
127.54 480303.79978580476 463385.99615736835
127.72 480303.9997926339 463385.99615736835
127.78 480304.199796215 463385.99615736835
127.98 480304.39979904646 463385.99615736835
128.11 480304.5998015448 463385.99615736835
128.25 480304.7998049593 463385.99615736835
128.4 480304.99981178844 463385.99615736835
128.61 480305.1998024614 463385.99615736835
128.63 480305.3998048765 463385.99615736835
128.74 480305.5998069584 463385.99615736835
128.9 480305.7998103729 463385.99615736835
129.02 480305.999812205 463385.99615736835
129.02 480306.19980287796 463385.99615736835
129.16 480306.3997998798 463385.99615736835
129.26 480306.5998015454 463385.99615736835
129.36 480306.79980495985 463385.99615736835
129.43 480306.99979554955 463385.99615736835
129.45 480307.1997970485 463385.99615736835
129.64 480307.3997982144 463385.99615736835
129.74 480307.59979904705 463385.99615736835
129.81 480307.7998024615 463385.99615736835
130.07 480307.9998101235 463385.99615736835
130.09 480308.19981078967 463385.99615736835
130.3 480308.3998111227 463385.99615736835
130.45 480308.5998186181 463385.99615736835
130.46 480308.7998187013 463385.99615736835
130.46 480308.9998097074 463385.99615736835
130.73 480309.1998170362 463385.99615736835
130.83 480309.3998169529 463385.99615736835
131.05 480309.5998148708 463385.99615736835
131.22 480309.7998187017 463385.99615736835
131.24 480309.9998097078 463385.99615736835
131.47 480310.1998132888 463385.99615736835
131.59 480310.39981320547 463385.99615736835
131.61 480310.59980404505 463385.99615736835
131.81 480310.79980204627 463385.99615736835
131.82 480310.999805544 463385.99615736835
131.84 480311.19980870857 463385.99615736835
131.84 480311.39981653704 463385.99615736835
131.84 480311.599814455 463385.99615736835
131.94 480311.799817453 463385.99615736835
132.16 480311.99980845925 463385.99615736835
132.24 480312.19981120736 463385.99615736835
132.24 480312.3998090421 463385.99615736835
132.36 480312.5997998817 463385.99615736835
132.44 480312.79980787676 463385.99615736835
132.54 480312.99981054163 463385.99615736835
132.58 480313.199808293 463385.99615736835
132.61 480313.3998161215 463385.99615736835
132.7 480313.59980696114 463385.99615736835
132.76 480313.7997974677 463385.99615736835
132.85 480313.999798467 463385.99615736835
132.88 480314.19980121515 463385.99615736835
132.9 480314.39979904983 463385.99615736835
132.99 480314.59980696155 463385.99615736835
133.08 480314.7997974681 463385.99615736835
133.24 480314.99980513 463385.99615736835
133.32 480315.19980621256 463385.99615736835
133.41 480315.3997965526 463385.99615736835
133.67 480315.59979738534 463385.99615736835
133.69 480315.79980496387 463385.99615736835
133.74 480315.9997951374 463385.99615736835
133.78 480316.1997933052 463385.99615736835
133.85 480316.3997940546 463385.99615736835
133.93 480316.5997919726 463385.99615736835
134.01 480316.7997820629 463385.99615736835
134.19 480316.9997826457 463385.99615736835
134.26 480317.19977248623 463385.99615736835
134.32 480317.3997761504 463385.99615736835
134.46 480317.5997765667 463385.99615736835
134.72 480317.7997799811 463385.99615736835
134.73 480317.9997830623 463385.99615736835
134.77 480318.19979122386 463385.99615736835
134.79 480318.3997811476 463385.99615736835
134.86 480318.5997815639 463385.99615736835
135.17 480318.79977998155 463385.99615736835
135.23 480318.99978014803 463385.99615736835
135.43 480319.1997833125 463385.99615736835
135.43 480319.3997815636 463385.99615736835
135.5 480319.59977157065 463385.99615736835
135.51 480319.799779982 463385.99615736835
135.57 480319.9997780665 463385.99615736835
135.8 480320.1997679071 463385.99615736835
135.84 480320.3997657418 463385.99615736835
136.03 480320.59976907284 463385.99615736835
136.04 480320.79975874687 463385.99615736835
136.06 480320.99976182805 463385.99615736835
136.57 480321.19975125225 463385.99615736835
136.62 480321.399749087 463385.99615736835
136.76 480321.59974991967 463385.99615736835
136.79 480321.79975291755 463385.99615736835
137.02 480321.99976182857 463385.99615736835
137.05 480322.19975958 463385.99615736835
137.1 480322.3997603294 463385.99615736835
137.2 480322.59976907383 463385.99615736835
137.21 480322.7997720717 463385.99615736835
137.23 480322.9997697399 463385.99615736835
137.64 480323.19977831776 463385.99615736835
137.74 480323.3997682416 463385.99615736835
137.88 480323.5997690743 463385.99615736835
138.07 480323.79977207223 463385.99615736835
138.23 480323.99976182956 463385.99615736835
138.26 480324.1997624957 463385.99615736835
138.29 480324.3997520032 463385.99615736835
138.32 480324.59975491784 463385.99615736835
138.43 480324.7997554174 463385.99615736835
138.5 480324.9997447584 463385.99615736835
138.52 480325.19974500814 463385.99615736835
138.59 480325.39974325924 463385.99615736835
138.7 480325.5997461739 463385.99615736835
138.79 480325.7997554179 463385.99615736835
138.91 480325.9997535025 463385.99615736835
139.11 480326.19975125394 463385.99615736835
139.16 480326.3997540853 463385.99615736835
139.22 480326.599763246 463385.99615736835
139.28 480326.79976374557 463385.99615736835
139.31 480326.999753503 463385.99615736835
139.48 480327.19975125446 463385.99615736835
139.65 480327.399740762 463385.99615736835
139.74 480327.59972993657 463385.99615736835
139.82 480327.7997304361 463385.99615736835
140.05 480327.99971936084 463385.99615736835
140.08 480328.19972252526 463385.99615736835
140.2 480328.3997320191 463385.99615736835
140.22 480328.59973243537 463385.99615736835
140.33 480328.79973251856 463385.99615736835
140.33 480328.99972144334 463385.99615736835
140.44 480329.19972460775 463385.99615736835
140.69 480329.39972452435 463385.99615736835
140.86 480329.5997132826 463385.99615736835
140.92 480329.7997162805 463385.99615736835
141.1 480329.99971478136 463385.99615736835
141.21 480330.19972460833 463385.99615736835
141.32 480330.39972452493 463385.99615736835
141.58 480330.599734102 463385.99615736835
141.66 480330.7997229436 463385.99615736835
141.7 480330.9997260247 463385.99615736835
141.71 480331.19972585805 463385.99615736835
141.85 480331.3997245255 463385.99615736835
141.98 480331.59973410255 463385.99615736835
142.15 480331.7997337694 463385.99615736835
142.29 480331.99973310303 463385.99615736835
142.46 480332.19974251353 463385.99615736835
142.69 480332.3997515909 463385.99615736835
142.7 480332.5997503417 463385.99615736835
142.74 480332.7997537559 463385.99615736835
142.75 480332.99975225684 463385.99615736835
142.78 480333.19976125093 463385.99615736835
142.81 480333.39976075117 463385.99615736835
142.91 480333.59976949537 463385.99615736835
142.99 480333.7997591697 463385.99615736835
143.06 480333.9997485109 463385.99615736835
143.07 480334.1997570885 463385.99615736835
143.34 480334.399765333 463385.99615736835
143.53 480334.5997649165 463385.99615736835
143.58 480334.7997687472 463385.99615736835
143.62 480334.99977682513 463385.99615736835
143.71 480335.1997762421 463385.99615736835
143.73 480335.39977532596 463385.99615736835
144.09 480335.5997790733 463385.99615736835
144.11 480335.79977832374 463385.99615736835
144.13 480335.9997818213 463385.99615736835
144.49 480336.1997716622 463385.99615736835
144.51 480336.3997799066 463385.99615736835
144.56 480336.5997790738 463385.99615736835
144.64 480336.79978248803 463385.99615736835
144.67 480336.99978182174 463385.99615736835
144.75 480337.19978998293 463385.99615736835
145.11 480337.399797811 463385.99615736835
145.19 480337.59980114194 463385.99615736835
145.24 480337.79980039236 463385.99615736835
145.37 480337.9997905664 463385.99615736835
145.5 480338.1997983111 463385.99615736835
145.53 480338.399797395 463385.99615736835
145.56 480338.59980488993 463385.99615736835
145.59 480338.7998083042 463385.99615736835
145.71 480338.9998072215 463385.99615736835
145.73 480339.1998145499 463385.99615736835
145.82 480339.39981446654 463385.99615736835
145.83 480339.59980489034 463385.99615736835
145.85 480339.7998120521 463385.99615736835
145.99 480339.99981180223 463385.99615736835
145.99 480340.1998187142 463385.99615736835
146.03 480340.3998223782 463385.99615736835
146.06 480340.59982154536 463385.99615736835
146.17 480340.79982121225 463385.99615736835
146.18 480340.9998280409 463385.99615736835
146.41 480341.1998345364 463385.99615736835
146.46 480341.3998336203 463385.99615736835
146.54 480341.5998244605 463385.99615736835
146.64 480341.7998282911 463385.99615736835
146.8 480341.99983470334 463385.99615736835
146.81 480342.1998382841 463385.99615736835
146.87 480342.39983820077 463385.99615736835
146.87 480342.599837368 463385.99615736835
146.89 480342.79984369694 463385.99615736835
147.27 480342.9998471944 463385.99615736835
147.34 480343.1998532735 463385.99615736835
147.73 480343.39984444686 463385.99615736835
147.98 480343.5998352871 463385.99615736835
148.06 480343.7998353703 463385.99615736835
148.14 480343.99984136614 463385.99615736835
148.2 480344.19984494685 463385.99615736835
148.35 480344.39985069283 463385.99615736835
148.51 480344.59985610575 463385.99615736835
148.62 480344.79985951993 463385.99615736835
148.63 480344.99986468296 463385.99615736835
148.73 480345.1998678474 463385.99615736835
148.78 480345.3998590207 463385.99615736835
148.81 480345.59986193525 463385.99615736835
149.03 480345.79986243485 463385.99615736835
149.07 480345.99986509955 463385.99615736835
149.12 480346.19986534934 463385.99615736835
149.24 480346.3998706789 463385.99615736835
149.24 480346.59987067885 463385.99615736835
149.87 480346.79987117846 463385.99615736835
149.92 480346.99986260163 463385.99615736835
150.01 480347.199862435 463385.99615736835
150.04 480347.39986776456 463385.99615736835
150.11 480347.599872761 463385.99615736835
150.25 480347.7998774244 463385.99615736835
150.54 480347.9998771745 463385.99615736835
150.79 480348.19987659156 463385.99615736835
150.92 480348.39988108835 463385.99615736835
150.94 480348.59988441924 463385.99615736835
151.45 480348.79988741706 463385.99615736835
151.73 480348.99987925665 463385.99615736835
151.8 480349.19988033915 463385.99615736835
151.87 480349.3998848359 463385.99615736835
152.1 480349.59988441947 463385.99615736835
152.13 480349.79988533544 463385.99615736835
152.23 480349.9998896657 463385.99615736835
152.27 480350.1998815885 463385.99615736835
152.38 480350.3998731783 463385.99615736835
152.54 480350.5998727619 463385.99615736835
152.63 480350.79987201234 463385.99615736835
152.8 480350.9998730116 463385.99615736835
153.06 480351.1998765923 463385.99615736835
153.23 480351.3998681821 463385.99615736835
153.59 480351.5998673493 463385.99615736835
153.6 480351.7998682653 463385.99615736835
153.75 480351.9998717627 463385.99615736835
153.76 480352.19987659255 463385.99615736835
153.79 480352.39987567655 463385.99615736835
153.85 480352.5998744274 463385.99615736835
153.99 480352.7998661837 463385.99615736835
154.09 480352.999867183 463385.99615736835
154.31 480353.1998707637 463385.99615736835
154.43 480353.3998694313 463385.99615736835
154.48 480353.59987442766 463385.99615736835
154.73 480353.79987784184 463385.99615736835
154.85 480353.9998696815 463385.99615736835
154.92 480354.1998745113 463385.99615736835
155.08 480354.3998777589 463385.99615736835
155.17 480354.599869432 463385.99615736835
155.33 480354.7998707643 463385.99615736835
155.36 480354.9998738454 463385.99615736835
155.56 480355.19986535195 463385.99615736835
155.57 480355.39987026504 463385.99615736835
155.68 480355.5998715141 463385.99615736835
155.97 480355.7998628541 463385.99615736835
156.02 480355.9998621879 463385.99615736835
156.17 480356.19986701774 463385.99615736835
156.26 480356.3998681835 463385.99615736835
156.29 480356.59987151437 463385.99615736835
156.83 480356.7998761776 463385.99615736835
156.94 480356.9998755114 463385.99615736835
157.03 480357.19986701803 463385.99615736835
157.06 480357.39986818377 463385.99615736835
157.13 480357.5998690164 463385.99615736835
157.65 480357.7998603565 463385.99615736835
157.71 480357.9998638539 463385.99615736835
157.83 480358.1998686837 463385.99615736835
158.07 480358.3998731804 463385.99615736835
158.26 480358.59986443724 463385.99615736835
158.39 480358.79986410413 463385.99615736835
158.48 480358.9998551112 463385.99615736835
158.51 480359.1998561937 463385.99615736835
158.69 480359.39984695095 463385.99615736835
158.73 480359.5998477836 463385.99615736835
158.86 480359.7998524468 463385.99615736835
158.95 480359.99984303757 463385.99615736835
159.04 480360.1998437037 463385.99615736835
159.25 480360.39984362037 463385.99615736835
159.41 480360.5998477839 463385.99615736835
159.56 480360.79985161434 463385.99615736835
159.7 480360.99984220514 463385.99615736835
159.71 480361.1998457858 463385.99615736835
160.83 480361.39984570246 463385.99615736835
161.02 480361.59984528605 463385.99615736835
161.51 480361.7998503656 463385.99615736835
161.61 480361.9998513648 463385.99615736835
162.15 480362.1998520309 463385.99615736835
162.17 480362.3998556948 463385.99615736835
162.22 480362.5998552784 463385.99615736835
162.33 480362.799860358 463385.99615736835
162.62 480362.9998513651 463385.99615736835
162.79 480363.1998420392 463385.99615736835
162.97 480363.3998457031 463385.99615736835
162.99 480363.5998490339 463385.99615736835
163.37 480363.79984870076 463385.99615736835
163.71 480363.9998480345 463385.99615736835
163.74 480364.199849117 463385.99615736835
163.79 480364.39985444635 463385.99615736835
163.95 480364.5998577772 463385.99615736835
164.63 480364.79985702765 463385.99615736835
164.69 480364.9998621905 463385.99615736835
164.77 480365.19985328097 463385.99615736835
164.83 480365.3998523649 463385.99615736835
164.99 480365.59985569573 463385.99615736835
165.65 480365.799857028 463385.99615736835
165.77 480365.99984803516 463385.99615736835
165.81 480366.19985328126 463385.99615736835
166.03 480366.39984403865 463385.99615736835
166.11 480366.59984320594 463385.99615736835
166.14 480366.79984661995 463385.99615736835
166.35 480366.99983721087 463385.99615736835
166.59 480367.19983621157 463385.99615736835
166.79 480367.3998415409 463385.99615736835
166.87 480367.59984320623 463385.99615736835
166.93 480367.79984828574 463385.99615736835
167.0 480367.9998530322 463385.99615736835
167.0 480368.1998520329 463385.99615736835
167.01 480368.3998427903 463385.99615736835
167.44 480368.5998415412 463385.99615736835
167.51 480368.79984620435 463385.99615736835
167.56 480368.999850118 463385.99615736835
167.65 480369.1998407922 463385.99615736835
167.85 480369.39983945986 463385.99615736835
168.19 480369.59983779443 463385.99615736835
168.3 480369.7998283021 463385.99615736835
168.32 480369.9998330485 463385.99615736835
168.46 480370.19983538 463385.99615736835
168.56 480370.3998336313 463385.99615736835
168.86 480370.59982405574 463385.99615736835
169.02 480370.79982622067 463385.99615736835
169.16 480370.99983096705 463385.99615736835
169.39 480371.19983538036 463385.99615736835
169.51 480371.3998257215 463385.99615736835
169.6 480371.5998240561 463385.99615736835
169.7 480371.7998141475 463385.99615736835
169.78 480371.99981847755 463385.99615736835
169.97 480372.19982330716 463385.99615736835
170.05 480372.39982738736 463385.99615736835
170.07 480372.59983196715 463385.99615736835
170.41 480372.79983038496 463385.99615736835
170.43 480372.9998342986 463385.99615736835
170.52 480373.19983704644 463385.99615736835
170.77 480373.3998273877 463385.99615736835
170.82 480373.5998319675 463385.99615736835
170.84 480373.79983038537 463385.99615736835
170.97 480373.9998284701 463385.99615736835
171.39 480374.1998328834 463385.99615736835
171.41 480374.3998357145 463385.99615736835
171.57 480374.5998398779 463385.99615736835
171.83 480374.79983787943 463385.99615736835
171.88 480374.99984179303 463385.99615736835
171.95 480375.19983246736 463385.99615736835
172.15 480375.39983696386 463385.99615736835
172.27 480375.59983488213 463385.99615736835
172.38 480375.7998378798 463385.99615736835
172.59 480375.99984220974 463385.99615736835
172.76 480376.1998328841 463385.99615736835
172.77 480376.3998369642 463385.99615736835
172.96 480376.59984112764 463385.99615736835
173.09 480376.79983912915 463385.99615736835
173.11 480376.99984304275 463385.99615736835
173.35 480377.19984620693 463385.99615736835
173.41 480377.3998498707 463385.99615736835
173.43 480377.59985403414 463385.99615736835
173.48 480377.79985786445 463385.99615736835
173.65 480377.9998613617 463385.99615736835
173.66 480378.19986494223 463385.99615736835
173.73 480378.39986319357 463385.99615736835
173.94 480378.5998665243 463385.99615736835
174.04 480378.79985786474 463385.99615736835
174.13 480378.9998609456 463385.99615736835
174.2 480379.1998591137 463385.99615736835
174.26 480379.3998627775 463385.99615736835
174.5 480379.59986569185 463385.99615736835
174.64 480379.79985703237 463385.99615736835
174.69 480379.9998605296 463385.99615736835
174.69 480380.1998632774 463385.99615736835
175.05 480380.3998673575 463385.99615736835
175.16 480380.59986569214 463385.99615736835
175.33 480380.7998636937 463385.99615736835
175.37 480380.9998671909 463385.99615736835
175.48 480381.1998699387 463385.99615736835
175.66 480381.399861529 463385.99615736835
175.74 480381.599864027 463385.99615736835
176.05 480381.7998661919 463385.99615736835
176.07 480381.99986968917 463385.99615736835
176.3 480382.1998728533 463385.99615736835
176.44 480382.39987110463 463385.99615736835
176.86 480382.599874019 463385.99615736835
176.86 480382.7998761839 463385.99615736835
176.91 480382.9998809302 463385.99615736835
177.01 480383.1998728536 463385.99615736835
177.07 480383.39987735 463385.99615736835
177.38 480383.59987943165 463385.99615736835
177.47 480383.7998811802 463385.99615736835
177.66 480383.9998730204 463385.99615736835
177.79 480384.19987451914 463385.99615736835
177.98 480384.39987318683 463385.99615736835
178.04 480384.5998765175 463385.99615736835
178.24 480384.79988118046 463385.99615736835
178.38 480384.9998796816 463385.99615736835
178.46 480385.1998778497 463385.99615736835
178.53 480385.3998698564 463385.99615736835
178.58 480385.59987443616 463385.99615736835
178.68 480385.79987618467 463385.99615736835
178.78 480385.9998776002 463385.99615736835
178.8 480386.19988118066 463385.99615736835
179.3 480386.39987318736 463385.99615736835
179.48 480386.599871522 463385.99615736835
179.5 480386.7998728542 463385.99615736835
179.83 480386.99987385335 463385.99615736835
179.95 480387.19987868285 463385.99615736835
180.26 480387.39988234657 463385.99615736835
180.32 480387.5998806812 463385.99615736835
180.43 480387.7998786828 463385.99615736835
180.46 480387.99988342903 463385.99615736835
180.52 480388.19988700945 463385.99615736835
180.56 480388.39988817513 463385.99615736835
180.66 480388.5998806815 463385.99615736835
180.72 480388.79988159734 463385.99615736835
180.89 480388.9998796822 463385.99615736835
181.16 480389.1998832626 463385.99615736835
181.36 480389.399884012 463385.99615736835
181.8 480389.5998765183 463385.99615736835
182.06 480389.7998745199 463385.99615736835
182.12 480389.9998751027 463385.99615736835
182.12 480390.1998728545 463385.99615736835
182.19 480390.3998781836 463385.99615736835
182.36 480390.59988193057 463385.99615736835
182.88 480390.7998824301 463385.99615736835
183.11 480390.9998825966 463385.99615736835
183.13 480391.1998803484 463385.99615736835
183.29 480391.39988026506 463385.99615736835
183.42 480391.5998777671 463385.99615736835
183.45 480391.79988159734 463385.99615736835
183.67 480391.99987884954 463385.99615736835
183.76 480392.1998845117 463385.99615736835
183.86 480392.39988151414 463385.99615736835
183.94 480392.5998815141 463385.99615736835
184.31 480392.79988118104 463385.99615736835
184.33 480392.99988675985 463385.99615736835
184.58 480393.19988617697 463385.99615736835
184.72 480393.39989150607 463385.99615736835
185.34 480393.59988859174 463385.99615736835
185.49 480393.79989283835 463385.99615736835
185.77 480393.99989675183 463385.99615736835
186.18 480394.19989367103 463385.99615736835
186.2 480394.3998973347 463385.99615736835
186.28 480394.5998940041 463385.99615736835
186.45 480394.7998903405 463385.99615736835
186.75 480394.99989591935 463385.99615736835
186.83 480395.19989949977 463385.99615736835
186.97 480395.39990274707 463385.99615736835
187.28 480395.5998990002 463385.99615736835
187.29 480395.7999019977 463385.99615736835
187.87 480395.9998967521 463385.99615736835
188.56 480396.1998994999 463385.99615736835
188.82 480396.3999019145 463385.99615736835
189.24 480396.59990233084 463385.99615736835
189.49 480396.7998986672 463385.99615736835
189.6 480396.99989342166 463385.99615736835
189.84 480397.19989575306 463385.99615736835
189.98 480397.399896086 463385.99615736835
190.6 480397.59989816765 463385.99615736835
190.67 480397.7998928388 463385.99615736835
190.99 480397.9998930053 463385.99615736835
191.29 480398.19989492034 463385.99615736835
191.59 480398.399889425 463385.99615736835
191.61 480398.599889425 463385.99615736835
192.03 480398.79988909187 463385.99615736835
192.21 480398.99988343 463385.99615736835
193.16 480399.1998774351 463385.99615736835
193.18 480399.39987943345 463385.99615736835
193.52 480399.5998865111 463385.99615736835
193.54 480399.7998882596 463385.99615736835
193.63 480399.99988218147 463385.99615736835
193.84 480400.199879517 463385.99615736835
194.05 480400.3998731891 463385.99615736835
194.2 480400.59987318906 463385.99615736835
194.28 480400.7998703581 463385.99615736835
194.36 480400.9998776022 463385.99615736835
194.47 480401.1998845133 463385.99615736835
194.66 480401.3998865116 463385.99615736835
194.88 480401.59988651157 463385.99615736835
195.29 480401.7998932561 463385.99615736835
195.29 480401.99989508785 463385.99615736835
195.34 480402.199889093 463385.99615736835
195.37 480402.39988651185 463385.99615736835
195.54 480402.5998802672 463385.99615736835
195.64 480402.7998803504 463385.99615736835
195.82 480402.9998821822 463385.99615736835
196.18 480403.19987577107 463385.99615736835
196.2 480403.3998731899 463385.99615736835
196.29 480403.59987485514 463385.99615736835
196.31 480403.79988201597 463385.99615736835
196.35 480403.99988218246 463385.99615736835
196.48 480404.1998757713 463385.99615736835
196.74 480404.39988276566 463385.99615736835
196.99 480404.59987610474 463385.99615736835
197.29 480404.7998828493 463385.99615736835
197.38 480404.9998759386 463385.99615736835
197.56 480405.1998824333 463385.99615736835
198.01 480405.3998827663 463385.99615736835
198.27 480405.5998806847 463385.99615736835
198.4 480405.7998828495 463385.99615736835
198.56 480405.99987593887 463385.99615736835
198.58 480406.1998824335 463385.99615736835
199.06 480406.3998885951 463385.99615736835
199.38 480406.5998944236 463385.99615736835
199.49 480406.79989492317 463385.99615736835
199.5 480406.9998971712 463385.99615736835
199.58 480407.199897421 463385.99615736835
200.48 480407.3998973377 463385.99615736835
200.55 480407.5998956724 463385.99615736835
200.69 480407.79990158416 463385.99615736835
200.78 480407.99989966914 463385.99615736835
201.12 480408.19989325805 463385.99615736835
201.23 480408.399886514 463385.99615736835
201.23 480408.5998844324 463385.99615736835
201.58 480408.79989034415 463385.99615736835
201.73 480408.99989300856 463385.99615736835
201.86 480409.1998907604 463385.99615736835
201.98 480409.39989109343 463385.99615736835
202.57 480409.5998910934 463385.99615736835
202.7 480409.7998936745 463385.99615736835
202.74 480409.9998871802 463385.99615736835
202.94 480410.19988951157 463385.99615736835
203.22 480410.3998827675 463385.99615736835
203.29 480410.5998806859 463385.99615736835
203.31 480410.7998828507 463385.99615736835
203.39 480410.999889262 463385.99615736835
203.56 480411.1998953403 463385.99615736835
203.77 480411.39989317546 463385.99615736835
204.07 480411.5998865147 463385.99615736835
204.21 480411.7998841001 463385.99615736835
204.6 480411.9998846829 463385.99615736835
204.88 480412.1998907611 463385.99615736835
205.18 480412.3998840171 463385.99615736835
205.26 480412.5998815192 463385.99615736835
205.38 480412.7998841003 463385.99615736835
205.39 480412.9998846831 463385.99615736835
205.98 480413.19989076135 463385.99615736835
206.06 480413.39989109436 463385.99615736835
206.36 480413.5998844336 463385.99615736835
206.58 480413.799882019 463385.99615736835
206.66 480413.99988801393 463385.99615736835
206.86 480414.1998811867 463385.99615736835
206.99 480414.39988151967 463385.99615736835
207.42 480414.5998744427 463385.99615736835
207.95 480414.7998803544 463385.99615736835
208.58 480414.99987302755 463385.99615736835
209.01 480415.1998653678 463385.99615736835
209.22 480415.399868615 463385.99615736835
209.66 480415.5998690312 463385.99615736835
210.18 480415.7998691144 463385.99615736835
210.2 480415.9998671994 463385.99615736835
210.29 480416.19985953957 463385.99615736835
210.43 480416.3998573748 463385.99615736835
210.46 480416.5998494652 463385.99615736835
210.5 480416.7998557932 463385.99615736835
210.72 480416.99985929014 463385.99615736835
211.87 480417.19985953986 463385.99615736835
212.25 480417.3998515471 463385.99615736835
212.37 480417.59985154704 463385.99615736835
212.4 480417.7998549607 463385.99615736835
212.73 480417.99986137194 463385.99615736835
213.03 480418.19985954015 463385.99615736835
213.49 480418.39986278734 463385.99615736835
213.57 480418.5998627873 463385.99615736835
213.83 480418.79986911523 463385.99615736835
213.84 480418.9998613722 463385.99615736835
214.3 480419.19985954044 463385.99615736835
214.5 480419.3998627876 463385.99615736835
214.69 480419.5998627876 463385.99615736835
215.22 480419.79986578494 463385.99615736835
215.46 480419.9998655351 463385.99615736835
215.52 480420.19987202954 463385.99615736835
215.57 480420.39987028105 463385.99615736835
215.62 480420.59987652575 463385.99615736835
215.74 480420.79987619264 463385.99615736835
215.81 480420.9998792733 463385.99615736835
216.11 480421.1998786904 463385.99615736835
216.46 480421.39987694187 463385.99615736835
217.02 480421.5998761093 463385.99615736835
217.19 480421.79987411096 463385.99615736835
217.33 480421.9998771916 463385.99615736835
217.35 480422.19987494353 463385.99615736835
217.54 480422.39987777435 463385.99615736835
217.95 480422.59987527656 463385.99615736835
218.19 480422.7998778576 463385.99615736835
218.23 480422.99987511 463385.99615736835
218.5 480423.1998686991 463385.99615736835
218.51 480423.3998657018 463385.99615736835
218.54 480423.5998652854 463385.99615736835
218.92 480423.79986786644 463385.99615736835
219.24 480423.9998647026 463385.99615736835
219.64 480424.1998641197 463385.99615736835
219.72 480424.3998665342 463385.99615736835
219.89 480424.5998602899 463385.99615736835
219.94 480424.79985704273 463385.99615736835
220.11 480424.9998592907 463385.99615736835
220.159 480424.9998592907 463882.44751569524
220.41 480425.1998670341 463882.44751569524
221.04 480425.39986903226 463882.44751569524
221.22 480425.5998657019 463882.44751569524
221.32 480425.7998653688 463882.44751569524
221.51 480425.99986178864 463882.44751569524
221.73 480426.19986120577 463882.44751569524
222.02 480426.3998552945 463882.44751569524
222.06 480426.5998515478 463882.44751569524
222.15 480426.799859541 463882.44751569524
222.24 480426.99986178894 463882.44751569524
222.61 480427.1998695323 463882.44751569524
222.88 480427.3998657024 463882.44751569524
223.13 480427.599865286 463882.44751569524
223.38 480427.7998728629 463882.44751569524
223.577 480427.7998728629 464044.80895894417
223.71 480427.9998751108 464044.80895894417
223.93 480428.1998824378 464044.80895894417
224.44 480428.3998894318 464044.80895894417
224.61 480428.5998856852 464044.80895894417
224.88 480428.7998803567 464044.80895894417
225.21 480428.9998801069 464044.80895894417
225.24 480429.1998745286 464044.80895894417
225.38 480429.3998769431 464044.80895894417
225.57 480429.59987319645 464044.80895894417
226.06 480429.7998691168 464044.80895894417
226.28 480429.9998763606 464044.80895894417
226.363 480429.9998763606 464536.6321270704
226.47 480430.19987869175 464536.6321270704
226.6 480430.3998731968 464536.6321270704
226.71 480430.5998690339 464536.6321270704
226.899 480430.5998690339 464679.6565985947
226.985 480430.5998690339 465190.83411846164
227.5 480430.7998711986 465190.83411846164
227.69 480430.9998655371 465190.83411846164
228.23 480431.1998612077 465190.83411846164
228.25 480431.3998615407 465190.83411846164
228.31 480431.59986903414 465190.83411846164
228.61 480431.79986328946 465190.83411846164
228.87 480431.9998655374 465190.83411846164
229.28 480432.19987286435 465190.83411846164
229.47 480432.3998731973 465190.83411846164
229.56 480432.5998690344 465190.83411846164
229.92 480432.79986328975 465190.83411846164
230.02 480432.9998655377 465190.83411846164
230.1 480433.1998595432 465190.83411846164
230.176 480433.1998595432 465314.95488293254
230.22 480433.39986154134 465314.95488293254
230.55 480433.5998552971 465314.95488293254
230.84 480433.79986287386 465314.95488293254
230.97 480433.9998647055 465314.95488293254
231.29 480434.19985829474 465314.95488293254
231.44 480434.3998544649 465314.95488293254
231.77 480434.59985613 465314.95488293254
232.09 480434.79986370675 465314.95488293254
232.55 480434.9998651221 465314.95488293254
232.65 480435.19986120897 465314.95488293254
232.73 480435.3998548815 465314.95488293254
233.03 480435.5998561303 465314.95488293254
233.19 480435.7998570461 465314.95488293254
233.372 480435.7998570461 465414.51377205556
233.41 480435.9998505521 465414.51377205556
233.53 480436.19985121815 465414.51377205556
233.86 480436.39985904464 465414.51377205556
233.95 480436.59985529806 465414.51377205556
234.29 480436.79984872084 465414.51377205556
234.34 480436.9998563808 465414.51377205556
234.49 480437.1998582957 465414.51377205556
234.51 480437.39985904493 465414.51377205556
234.73 480437.59985529835 465414.51377205556
234.85 480437.7998487212 465414.51377205556
235.05 480437.9998493039 465414.51377205556
235.41 480438.1998453908 465414.51377205556
235.51 480438.39984572376 465414.51377205556
235.85 480438.5998536335 465414.51377205556
235.96 480438.79985579813 465414.51377205556
235.99 480438.9998518018 465414.51377205556
236.33 480439.1998595449 465414.51377205556
236.53 480439.3998615431 465414.51377205556
237.43 480439.59986903646 465414.51377205556
237.58 480439.79986953596 465414.51377205556
237.7 480439.99987136753 465414.51377205556
237.81 480440.1998716173 465414.51377205556
238.063 480440.1998716173 465478.0331580593
238.16 480440.39987153397 465478.0331580593
238.22 480440.59987319907 465478.0331580593
238.77 480440.7998695358 465478.0331580593
239.11 480440.99987719563 465478.0331580593
239.182 480440.99987719563 465642.57812770875
239.56 480441.19987161754 465642.57812770875
239.61 480441.3998731994 465642.57812770875
239.9 480441.5998806927 465642.57812770875
240.8 480441.7998749481 465642.57812770875
240.89 480441.99987636344 465642.57812770875
241.35 480442.1998836902 465642.57812770875
241.62 480442.39988402324 465642.57812770875
241.8 480442.59988527204 465642.57812770875
242.26 480442.79988618783 465642.57812770875
242.37 480442.9998934314 465642.57812770875
242.98 480443.19989035086 465642.57812770875
243.03 480443.399884856 465642.57812770875
243.26 480443.59988527227 465642.57812770875
243.36 480443.7998795277 465642.57812770875
244.0 480443.99987345014 465642.57812770875
244.38 480444.1998807769 465642.57812770875
244.89 480444.3998811099 465642.57812770875
245.25 480444.5998748658 465642.57812770875
245.49 480444.79988202604 465642.57812770875
245.81 480444.9998821925 465642.57812770875
246.18 480445.1998836911 465642.57812770875
246.85 480445.3998848566 465642.57812770875
246.87 480445.5998919336 465642.57812770875
246.89 480445.7998920168 465642.57812770875
248.83 480445.9998896856 465642.57812770875
248.93 480446.1998836913 465642.57812770875
250.92 480446.399890685 465642.57812770875
251.08 480446.59988444095 465642.57812770875
251.14 480446.79988577304 465642.57812770875
251.57 480446.99988344184 465642.57812770875
251.64 480447.19988369156 465642.57812770875
252.47 480447.3998836082 465642.57812770875
253.24 480447.5998831919 465642.57812770875
253.55 480447.7998807775 465642.57812770875
253.91 480447.99987803004 465642.57812770875
253.95 480448.19987203577 465642.57812770875
254.03 480448.3998657085 465642.57812770875
254.04 480448.5998732017 465642.57812770875
254.18 480448.79987286864 465642.57812770875
254.4 480448.9998747002 465642.57812770875
254.9 480449.1998682897 465642.57812770875
255.0 480449.3998615462 465642.57812770875
255.17 480449.5998611299 465642.57812770875
255.363 480449.5998611299 466158.705036404
255.99 480449.7998687063 466158.705036404
256.13 480449.9998617963 466158.705036404
256.2 480450.1998545533 466158.705036404
256.869 480450.1998545533 466722.1856528116
256.93 480450.3998469773 466722.1856528116
257.03 480450.59984905866 466722.1856528116
257.42 480450.7998566351 466722.1856528116
257.63 480450.9998638785 466722.1856528116
257.85 480451.19986579334 466722.1856528116
258.13 480451.39986571 466722.1856528116
258.77 480451.5998582173 466722.1856528116
259.37 480451.7998503916 466722.1856528116
259.72 480451.9998488929 466722.1856528116
259.92 480452.1998562196 466722.1856528116
260.53 480452.39984822733 466722.1856528116
260.55 480452.5998553042 466722.1856528116
260.9 480452.79985372233 466722.1856528116
261.9 480452.99985597015 466722.1856528116
262.27 480453.19985788496 466722.1856528116
262.84 480453.39986487856 466722.1856528116
263.3 480453.5998569696 466722.1856528116
263.58 480453.7998574691 466722.1856528116
263.6 480453.9998593007 466722.1856528116
263.89 480454.19985122525 466722.1856528116
264.24 480454.3998428168 466722.1856528116
265.75 480454.5998415679 466722.1856528116
266.1 480454.7998420674 466722.1856528116
266.46 480454.99984223384 466722.1856528116
266.54 480455.1998408184 466722.1856528116
266.78 480455.39983241004 466722.1856528116
267.57 480455.59982366866 466722.1856528116
267.77 480455.79982208676 466722.1856528116
268.026 480455.79982208676 466881.5266167163
268.21 480455.9998222532 466881.5266167163
268.56 480456.19981334533 466881.5266167163
269.073 480456.19981334533 467041.877129139
269.8 480456.3998157596 467041.877129139
269.89 480456.5998178409 467041.877129139
270.418 480456.5998178409 467128.1550861215
270.43 480456.7998179241 467128.1550861215
270.49 480456.9998176743 467128.1550861215
270.74 480457.19981625886 467128.1550861215
270.78 480457.3998157593 467128.1550861215
271.77 480457.59981409414 467128.1550861215
271.98 480457.7998162587 467128.1550861215
272.05 480457.9998155926 467128.1550861215
272.61 480458.199824168 467128.1550861215
272.82 480458.3998157597 467128.1550861215
273.11 480458.59981784096 467128.1550861215
273.25 480458.7998262499 467128.1550861215
273.502 480458.7998262499 467204.6161928529
273.73 480458.9998280814 467204.6161928529
274.63 480459.1998362405 467204.6161928529
275.03 480459.3998378223 467204.6161928529
275.517 480459.3998378223 467346.6851292193
276.25 480459.59984573163 467346.6851292193
276.593 480459.59984573163 467414.1648893479
276.94 480459.7998453986 467414.1648893479
277.11 480459.99985305814 467414.1648893479
277.34 480460.199852059 467414.1648893479
277.65 480460.3998507269 467414.1648893479
277.83 480460.5998582199 467414.1648893479
278.22 480460.79986537993 467414.1648893479
278.45 480460.99986721145 467414.1648893479
278.51 480461.19986579614 467414.1648893479
278.85 480461.39986404777 467414.1648893479
279.7 480461.39986404777 467487.3731708071
279.78 480461.5998657128 467487.3731708071
279.79 480461.79985830345 467487.3731708071
280.57 480461.9998597187 467487.3731708071
281.57 480462.19986080093 467487.3731708071
281.58 480462.3998682107 467487.3731708071
281.59 480462.5998665456 467487.3731708071
282.67 480462.7998645475 467487.3731708071
282.814 480462.7998645475 467557.1568449592
283.04 480462.99986221635 467557.1568449592
285.43 480463.19985955226 467557.1568449592
285.76 480463.3998523927 467557.1568449592
285.839 480463.3998523927 467612.9935352825
285.94 480463.5998598857 467612.9935352825
287.13 480463.7998612177 467612.9935352825
287.226 480463.7998612177 467759.14530389436
287.37 480463.9998684609 467759.14530389436
287.48 480464.19986954314 467759.14530389436
287.65 480464.39987653657 467759.14530389436
288.04 480464.59987403895 467759.14530389436
288.43 480464.7998670459 467759.14530389436
288.66 480464.9998738728 467759.14530389436
288.82 480465.1998753713 467759.14530389436
288.821 480465.1998753713 467814.774153873
289.16 480465.3998765368 467814.774153873
289.409 480465.3998765368 467953.75634510035
289.41 480465.59988319717 467953.75634510035
289.99 480465.7998845292 467953.75634510035
290.13 480465.9998821981 467953.75634510035
290.54 480466.199879534 467953.75634510035
290.83 480466.3998861111 467953.75634510035
291.33 480466.5998794511 467953.75634510035
291.41 480466.7998807831 467953.75634510035
292.51 480466.9998738733 467953.75634510035
292.649 480466.9998738733 468076.3800915412
294.03 480467.1998749556 468076.3800915412
294.95 480467.39988153265 468076.3800915412
295.11 480467.5998831977 468076.3800915412
295.359 480467.5998831977 468217.8427416203
296.54 480467.799889525 468217.8427416203
296.56 480467.99989094026 468217.8427416203
296.78 480468.1998920225 468217.8427416203
297.46 480468.3998981833 468217.8427416203
297.49 480468.5998990158 468217.8427416203
297.83 480468.7999049268 468217.8427416203
298.66 480468.99989843334 468217.8427416203
299.47 480469.1998966017 468217.8427416203
300.44 480469.39989443717 468217.8427416203
300.78 480469.59990026493 468217.8427416203
300.88 480469.7998978506 468217.8427416203
300.91 480469.9998996821 468217.8427416203
301.37 480470.1999007644 468217.8427416203
301.54 480470.39989818353 468217.8427416203
301.64 480470.5999040113 468217.8427416203
301.84 480470.79990492703 468217.8427416203
302.13 480470.99990550976 468217.8427416203
302.27 480471.199911171 468217.8427416203
302.46 480471.39991316904 468217.8427416203
302.707 480471.39991316904 468322.1932849294
302.934 480471.39991316904 468441.7667653033
303.01 480471.5999106715 468441.7667653033
303.07 480471.79991241975 468441.7667653033
303.37 480471.9999130024 468441.7667653033
303.58 480472.1999132522 468441.7667653033
304.26 480472.3999189966 468441.7667653033
304.43 480472.5999189966 468441.7667653033
304.46 480472.7999165823 468441.7667653033
304.72 480472.9999184138 468441.7667653033
304.78 480473.1999182473 468441.7667653033
305.44 480473.39991316904 468441.7667653033
305.472 480473.39991316904 468549.7039135455
305.82 480473.59991067153 468549.7039135455
306.166 480473.59991067153 468652.779314327
306.7 480473.79990784096 468652.779314327
307.26 480473.9999138352 468652.779314327
307.45 480474.1999136687 468652.779314327
308.02 480474.39991316915 468652.779314327
308.3 480474.59991233656 468652.779314327
308.46 480474.79991824756 468652.779314327
308.69 480474.99991716526 468652.779314327
309.29 480475.19991949626 468652.779314327
309.55 480475.3999252407 468652.779314327
309.82 480475.599920662 468652.779314327
310.349 480475.599920662 468786.8366069522
311.13 480475.79992615664 468786.8366069522
311.23 480475.9999250744 468786.8366069522
311.48 480476.19992032915 468786.8366069522
311.77 480476.39992274344 468786.8366069522
312.7 480476.59992149466 468786.8366069522
312.82 480476.7999236592 468786.8366069522
312.823 480476.7999236592 468875.40952609567
313.787 480476.7999236592 469002.72626746626
314.04 480476.99992216064 469002.72626746626
314.55 480477.1999203291 469002.72626746626
314.61 480477.3999260735 469002.72626746626
315.23 480477.5999314849 469002.72626746626
315.561 480477.5999314849 469057.87275258685
316.42 480477.7999294869 469057.87275258685
316.54 480477.9999346485 469057.87275258685
317.1 480477.9999346485 469152.7440107385
317.54 480478.19993323326 469152.7440107385
317.88 480478.3999381451 469152.7440107385
317.88 480478.5999364801 469152.7440107385
318.3 480478.7999344821 469152.7440107385
318.64 480478.99993215105 469152.7440107385
318.69 480479.1999369797 469152.7440107385
320.27 480479.3999352314 469152.7440107385
320.926 480479.3999352314 469236.9060468622
321.26 480479.5999327339 469236.9060468622
321.65 480479.7999290709 469236.9060468622
322.75 480479.9999338163 469236.9060468622
323.07 480480.1999299036 469236.9060468622
324.01 480480.3999343992 469236.9060468622
324.27 480480.59993273416 469236.9060468622
324.74 480480.7999361474 469236.9060468622
324.912 480480.7999361474 469336.50730288954
325.24 480480.99993215146 469336.50730288954
325.311 480480.99993215146 469381.5079764359
326.53 480481.1999299037 469381.5079764359
326.81 480481.3999343993 469381.5079764359
327.56 480481.5999302369 469381.5079764359
327.58 480481.7999286551 469381.5079764359
327.63 480481.99993215164 469381.5079764359
328.03 480481.99993215164 469477.43119524256
328.71 480482.1999278227 469477.43119524256
328.73 480482.39992607443 469477.43119524256
328.89 480482.59992399317 469477.43119524256
328.92 480482.79992865527 469477.43119524256
330.0 480482.9999267405 469477.43119524256
330.28 480483.1999311528 469477.43119524256
331.06 480483.3999289883 469477.43119524256
331.08 480483.5999331508 469477.43119524256
331.122 480483.5999331508 469564.8752758366
331.76 480483.79993698036 469564.8752758366
333.1 480483.99994089315 469564.8752758366
333.32 480484.19993698044 469564.8752758366
333.92 480484.39994064346 469564.8752758366
334.247 480484.39994064346 469635.8631659842
334.33 480484.5999389785 469635.8631659842
334.5 480484.79994239175 469635.8631659842
335.13 480484.999940477 469635.8631659842
335.54 480485.1999382293 469635.8631659842
335.98 480485.3999423085 469635.8631659842
336.47 480485.59993981104 469635.8631659842
336.48 480485.7999432243 469635.8631659842
337.25 480485.9999471371 469635.8631659842
338.21 480486.1999436406 469635.8631659842
338.35 480486.39994730364 469635.8631659842
339.38 480486.59995063365 469635.8631659842
339.68 480486.7999536306 469635.8631659842
340.23 480486.9999571271 469635.8631659842
340.39 480487.1999602906 469635.8631659842
340.87 480487.3999631211 469635.8631659842
341.35 480487.5999597912 469635.8631659842
341.65 480487.79995904193 469635.8631659842
341.724 480487.79995904193 469681.2691872451
341.91 480487.9999617059 469681.2691872451
342.013 480487.9999617059 469762.96103946806
342.49 480488.19995820953 469762.96103946806
342.76 480488.3999564613 469762.96103946806
343.751 480488.3999564613 469871.2785493561
344.71 480488.5999597913 469871.2785493561
344.943 480488.5999597913 469958.1339506729
344.97 480488.7999561284 469958.1339506729
345.74 480488.99995546235 469958.1339506729
345.96 480489.1999544634 469958.1339506729
346.29 480489.3999531314 469958.1339506729
346.87 480489.5999560451 469958.1339506729
346.96 480489.7999544634 469958.1339506729
347.04 480489.9999529649 469958.1339506729
347.15 480490.19994946854 469958.1339506729
347.23 480490.3999531315 469958.1339506729
347.7 480490.5999493854 469958.1339506729
348.241 480490.5999493854 470029.7313540098
348.32 480490.79995238234 470029.7313540098
350.316 480490.79995238234 470098.37159383326
350.51 480490.9999483865 470098.37159383326
351.1 480491.1999511337 470098.37159383326
351.51 480491.1999511337 470169.3363291781
352.2 480491.3999468881 470169.3363291781
353.382 480491.3999468881 470244.1458377225
353.94 480491.59994230955 470244.1458377225
354.59 480491.799937398 470244.1458377225
354.61 480491.9999413107 470244.1458377225
354.78 480492.1999440579 470244.1458377225
355.44 480492.3999464721 470244.1458377225
355.47 480492.5999456396 470244.1458377225
357.55 480492.79994946904 470244.1458377225
358.71 480492.9999446408 470244.1458377225
359.35 480493.19994822046 470244.1458377225
361.26 480493.3999431425 470244.1458377225
362.68 480493.59993773146 470244.1458377225
363.12 480493.79994031216 470244.1458377225
363.31 480493.99994255987 470244.1458377225
364.53 480494.1999369824 470244.1458377225
364.76 480494.3999389803 470244.1458377225
365.08 480494.59993315313 470244.1458377225
366.39 480494.79993282014 470244.1458377225
367.138 480494.79993282014 470311.7819345294
369.71 480494.99993465154 470311.7819345294
369.736 480494.99993465154 470346.0699517047
370.18 480495.1999386475 470346.0699517047
371.45 480495.3999423104 470346.0699517047
372.9 480495.5999418942 470346.0699517047
373.256 480495.5999418942 470407.6554028412
376.36 480495.7999453073 470407.6554028412
376.98 480495.9999471388 470407.6554028412
377.0 480496.1999415613 470407.6554028412
377.57 480496.399944808 470407.6554028412
377.73 480496.59994647297 470407.6554028412
378.064 480496.59994647297 470463.625736754
378.63 480496.7999461399 470463.625736754
378.7 480496.99994755513 470463.625736754
378.9 480497.1999419777 470463.625736754
379.19 480497.39994314313 470463.625736754
379.25 480497.599937316 470463.625736754
379.52 480497.79993864795 470463.625736754
380.17 480497.9999325711 470463.625736754
380.26 480498.19993365323 470463.625736754
380.47 480498.39992732665 470463.625736754
380.74 480498.5999281591 470463.625736754
380.8 480498.79992824234 470463.625736754
380.863 480498.79992824234 470521.36719796323
381.04 480498.99992174923 470521.36719796323
381.36 480499.19991492317 470521.36719796323
382.26 480499.39991650486 470521.36719796323
383.46 480499.5999165048 470521.36719796323
383.8 480499.79992075043 470521.36719796323
383.803 480499.79992075043 470618.3005691346
384.25 480499.9999205007 470618.3005691346
384.37 480500.19991991797 470618.3005691346
384.4 480500.39991317515 470618.3005691346
384.7 480500.59991442383 470618.3005691346
384.84 480500.79990743136 470618.3005691346
385.44 480500.9999117602 470618.3005691346
385.84 480501.19991575606 470618.3005691346
386.44 480501.3999085971 470618.3005691346
386.61 480501.5999106782 470618.3005691346
387.22 480501.79991034523 470618.3005691346
387.56 480501.99991217663 470618.3005691346
388.21 480502.19990493444 470618.3005691346
388.29 480502.3999065161 470618.3005691346
388.37 480502.5999060998 470618.3005691346
388.64 480502.7998986911 470618.3005691346
389.09 480502.9998980251 470618.3005691346
389.21 480503.1998970261 470618.3005691346
389.6 480503.39989569417 470618.3005691346
389.9 480503.59990027273 470618.3005691346
390.26 480503.79990243714 470618.3005691346
391.246 480503.79990243714 470654.3928109196
391.42 480503.99990426854 470654.3928109196
391.611 480503.99990426854 470716.03671487205
392.14 480504.19990868063 470716.03671487205
392.53 480504.39991026226 470716.03671487205
393.14 480504.5999144246 470716.03671487205
393.19 480504.79991325916 470716.03671487205
393.61 480504.9999117607 470716.03671487205
394.64 480505.19990493474 470716.03671487205
395.66 480505.19990493474 470775.371577533
396.37 480505.3998977758 470775.371577533
396.42 480505.5998994407 470775.371577533
396.79 480505.7999020213 470775.371577533
397.325 480505.7999020213 470851.6031984431
398.16 480505.99990635016 470851.6031984431
398.94 480506.1999049349 470851.6031984431
400.568 480506.1999049349 470933.1965596517
401.185 480506.1999049349 471014.2187922142
401.65 480506.39990651654 471014.2187922142
402.69 480506.59991067887 471014.2187922142
402.82 480506.7999120108 471014.2187922142
403.35 480506.99991051236 471014.2187922142
404.06 480507.1999132594 471014.2187922142
406.009 480507.1999132594 471074.2685432812
406.18 480507.39991567354 471074.2685432812
408.95 480507.5999169222 471074.2685432812
409.58 480507.7999211678 471074.2685432812
409.9 480507.99991966935 471074.2685432812
410.11 480508.1999207515 471074.2685432812
410.755 480508.1999207515 471141.2050505622
411.02 480508.3999248306 471141.2050505622
411.65 480508.5999285766 471141.2050505622
411.739 480508.5999285766 471186.17071259365
412.56 480508.5999285766 471218.1022783022
412.62 480508.79992699495 471218.1022783022
413.17 480508.99993049126 471218.1022783022
413.85 480509.1999332384 471218.1022783022
413.86 480509.3999273281 471218.1022783022
414.15 480509.59992982546 471218.1022783022
414.97 480509.79993198987 471218.1022783022
415.38 480509.99993049144 471218.1022783022
415.7 480510.199934071 471218.1022783022
416.417 480510.199934071 471273.3093915934
417.44 480510.3999281607 471273.3093915934
417.678 480510.3999281607 471326.7505005437
418.81 480510.5999302419 471326.7505005437
420.13 480510.79993199 471326.7505005437
420.269 480510.79993199 471360.4765946679
420.37 480510.99993340514 471360.4765946679
420.605 480510.99993340514 471415.2975164463
421.19 480511.1999344873 471415.2975164463
422.29 480511.39993315534 471415.2975164463
423.07 480511.5999369014 471415.2975164463
423.195 480511.5999369014 471443.6312523314
424.11 480511.7999403145 471443.6312523314
425.63 480511.9999433945 471443.6312523314
425.86 480512.1999461416 471443.6312523314
427.16 480512.3999485557 471443.6312523314
427.49 480512.59995063685 471443.6312523314
427.79 480512.79995238496 471443.6312523314
428.2 480512.9999538001 471443.6312523314
430.34 480513.1999552985 471443.6312523314
430.94 480513.3999564639 471443.6312523314
430.99 480513.5999593775 471443.6312523314
432.779 480513.5999593775 471490.6027214107
433.32 480513.79995862825 471490.6027214107
433.76 480513.99995962717 471490.6027214107
434.52 480514.1999623743 471490.6027214107
434.55 480514.3999614586 471490.6027214107
435.83 480514.5999639559 471490.6027214107
435.98 480514.7999648716 471490.6027214107
436.36 480514.9999654543 471490.6027214107
437.48 480515.1999644553 471490.6027214107
438.1 480515.3999664532 471490.6027214107
439.45 480515.59996895056 471490.6027214107
439.58 480515.79997069866 471490.6027214107
439.745 480515.79997069866 471518.33402439835
440.18 480515.9999712814 471518.33402439835
440.88 480516.19997028244 471518.33402439835
440.95 480516.3999726965 471518.33402439835
441.38 480516.5999689506 471518.33402439835
441.76 480516.79997111496 471518.33402439835
441.941 480516.79997111496 471575.8669670644
442.11 480516.9999671193 471575.8669670644
442.635 480516.9999671193 471601.79997936
442.71 480517.1999677853 471601.79997936
442.94 480517.3999635399 471601.79997936
443.869 480517.3999635399 471637.3743023816
444.5 480517.5999589616 471637.3743023816
445.043 480517.5999589616 471690.87976040883
445.08 480517.79996112594 471690.87976040883
445.26 480517.9999633735 471690.87976040883
445.33 480518.1999627908 471690.87976040883
446.3 480518.39996478864 471690.87976040883
447.8 480518.5999639562 471690.87976040883
448.44 480518.7999627908 471690.87976040883
448.73 480518.9999637897 471690.87976040883
449.79 480519.1999657043 471690.87976040883
451.13 480519.39996811835 471690.87976040883
451.39 480519.5999668697 471690.87976040883
451.46 480519.79996279086 471690.87976040883
452.12 480519.99996503844 471690.87976040883
452.2 480519.99996503844 471717.210879655
454.13 480520.199966953 471717.210879655
454.87 480520.39996853465 471717.210879655
457.95 480520.5999643726 471717.210879655
458.71 480520.79996570444 471717.210879655
459.25 480520.9999646223 471717.210879655
459.51 480521.1999602937 471717.210879655
460.156 480521.1999602937 471770.29451656446
460.16 480521.3999627078 471770.29451656446
460.2 480521.5999639564 471770.29451656446
460.52 480521.7999648721 471770.29451656446
461.06 480521.99996711966 471770.29451656446
461.25 480522.19996778556 471770.29451656446
461.34 480522.3999668699 471770.29451656446
461.495 480522.3999668699 471819.3308236674
462.91 480522.59996562125 471819.3308236674
463.37 480522.7999615424 471819.3308236674
464.74 480522.99996212515 471819.3308236674
466.2 480523.19996071 471819.3308236674
468.34 480523.3999631241 471819.3308236674
469.61 480523.5999652051 471819.3308236674
470.65 480523.79996778566 471819.3308236674
470.83 480523.9999683683 471819.3308236674
471.11 480524.1999702829 471819.3308236674
471.374 480524.1999702829 471862.9459967334
471.47 480524.39997061586 471862.9459967334
471.78 480524.59997311316 471862.9459967334
472.04 480524.7999752775 471862.9459967334
473.979 480524.7999752775 471887.08514781453
474.305 480524.7999752775 471929.88655306253
475.34 480524.9999716981 471929.88655306253
476.25 480525.1999706992 471929.88655306253
476.808 480525.1999706992 471953.0256807035
476.842 480525.1999706992 471990.01236037107
477.14 480525.39997103217 471990.01236037107
478.81 480525.5999710321 471990.01236037107
479.57 480525.5999710321 472027.38711748685
481.37 480525.7999706992 472027.38711748685
482.296 480525.7999706992 472058.3572246158
483.885 480525.7999706992 472100.2130637444
485.36 480525.99997003324 472100.2130637444
487.026 480525.99997003324 472142.091446672
488.67 480526.19996653707 472142.091446672
490.129 480526.19996653707 472186.5584378658
491.81 480526.3999656214 472186.5584378658
492.01 480526.5999618756 472186.5584378658
492.24 480526.7999644561 472186.5584378658
493.24 480526.7999644561 472225.00287287735
493.43 480526.9999637902 472225.00287287735
496.276 480526.9999637902 472261.0331642152
496.48 480527.1999598779 472261.0331642152
496.74 480527.39995896217 472261.0331642152
497.56 480527.39995896217 472295.60504164593
497.87 480527.59996187565 472295.60504164593
499.14 480527.59996187565 472314.36599429155
500.166 480527.59996187565 472342.53670726524
500.2 480527.79996112647 472342.53670726524
501.67 480527.99996004434 472342.53670726524
502.14 480528.1999586292 472342.53670726524
502.84 480528.39995771355 472342.53670726524
503.86 480528.59996062703 472342.53670726524
504.02 480528.79996362375 472342.53670726524
505.48 480528.9999662875 472342.53670726524
505.512 480528.9999662875 472385.8010203481
505.6 480529.1999648724 472385.8010203481
505.92 480529.3999614595 472385.8010203481
506.32 480529.5999639568 472385.8010203481
506.58 480529.7999602942 472385.8010203481
506.66 480529.99995879584 472385.8010203481
507.97 480530.1999548836 472385.8010203481
509.408 480530.1999548836 472421.82983561093
510.38 480530.39995438413 472421.82983561093
510.481 480530.39995438413 472445.60388023546
511.16 480530.5999568814 472445.60388023546
511.31 480530.5999568814 472466.3629726762
511.47 480530.79995904566 472466.3629726762
512.08 480530.99996087694 472466.3629726762
512.74 480531.19995696464 472466.3629726762
513.098 480531.19995696464 472493.12919475534
514.17 480531.3999556328 472493.12919475534
515.26 480531.5999572976 472493.12919475534
515.78 480531.7999586295 472493.12919475534
516.072 480531.7999586295 472524.0825598524
516.38 480531.99995962833 472524.0825598524
517.004 480531.99995962833 472555.9057600959
517.72 480532.1999557161 472555.9057600959
518.742 480532.1999557161 472578.2618625357
518.78 480532.39995979494 472578.2618625357
519.8 480532.599955633 472578.2618625357
519.82 480532.79995946214 472578.2618625357
521.612 480532.79995946214 472601.01283756475
522.1 480532.99995962856 472601.01283756475
524.03 480533.199963208 472601.01283756475
524.07 480533.3999631247 472601.01283756475
525.416 480533.3999631247 472636.4525979621
525.89 480533.59996437334 472636.4525979621
526.53 480533.79996404034 472636.4525979621
526.86 480533.99996503926 472636.4525979621
527.89 480534.19996445655 472636.4525979621
528.15 480534.3999635409 472636.4525979621
529.15 480534.59996229224 472636.4525979621
531.65 480534.7999619593 472636.4525979621
533.45 480534.99996046093 472636.4525979621
534.68 480535.19996445655 472636.4525979621
535.32 480535.3999627085 472636.4525979621
536.111 480535.3999627085 472670.67381677945
536.69 480535.5999664544 472670.67381677945
537.48 480535.79996320803 472670.67381677945
537.764 480535.79996320803 472715.5508237721
538.1 480535.79996320803 472739.11943090043
540.9 480535.99996462313 472739.11943090043
541.084 480535.99996462313 472755.4948480042
544.258 480535.99996462313 472774.46353133774
544.912 480535.99996462313 472810.1032036393
544.984 480535.99996462313 472826.4724705245
545.21 480536.19996279187 472826.4724705245
546.22 480536.3999606276 472826.4724705245
549.51 480536.599957298 472826.4724705245
550.09 480536.79995738127 472826.4724705245
550.52 480536.99995505053 472826.4724705245
554.32 480537.19995654887 472826.4724705245
554.535 480537.19995654887 472843.0390544853
554.82 480537.3999564656 472843.0390544853
555.59 480537.59995604935 472843.0390544853
555.98 480537.79995280306 472843.0390544853
557.11 480537.9999542181 472843.0390544853
558.67 480538.1999536354 472843.0390544853
561.46 480538.39995022264 472843.0390544853
561.83 480538.5999493902 472843.0390544853
562.12 480538.7999473924 472843.0390544853
562.53 480538.9999438132 472843.0390544853
562.78 480539.1999415657 472843.0390544853
562.83 480539.39993898524 472843.0390544853
563.09 480539.5999381529 472843.0390544853
564.24 480539.7999353227 472843.0390544853
566.21 480539.9999321596 472843.0390544853
568.162 480539.9999321596 472857.4081867563
568.48 480540.19993740384 472857.4081867563
568.598 480540.19993740384 472891.0391403309
569.15 480540.39994231507 472891.0391403309
570.924 480540.39994231507 472904.2102474566
570.94 480540.59993898554 472904.2102474566
570.99 480540.799943647 472904.2102474566
571.14 480540.99994048395 472904.2102474566
572.38 480541.19993990124 472904.2102474566
572.793 480541.19993990124 472944.68122869486
573.13 480541.3999389856 472944.68122869486
573.707 480541.3999389856 472955.45741990785
573.96 480541.59994356387 472955.45741990785
574.22 480541.7999403175 472955.45741990785
574.61 480541.9999392354 472955.45741990785
575.08 480542.1999357394 472955.45741990785
575.72 480542.39993440756 472955.45741990785
576.5 480542.5999389858 472955.45741990785
576.528 480542.5999389858 472973.4155563766
578.49 480542.79994323105 472973.4155563766
578.71 480542.9999396518 472973.4155563766
579.338 480542.9999396518 472988.77757519233
579.82 480543.1999436473 472988.77757519233
581.32 480543.3999410669 472988.77757519233
581.32 480543.5999448127 472988.77757519233
582.12 480543.5999448127 473002.54184481426
582.74 480543.79994822555 473002.54184481426
586.08 480543.99995130545 473002.54184481426
591.13 480544.19994780945 473002.54184481426
591.29 480544.3999506396 473002.54184481426
591.64 480544.59995313676 473002.54184481426
591.77 480544.7999523876 473002.54184481426
592.6 480544.9999488084 473002.54184481426
594.42 480545.19994656096 473002.54184481426
595.82 480545.3999456453 473002.54184481426
595.93 480545.5999418996 473002.54184481426
597.23 480545.7999407342 473002.54184481426
597.92 480545.9999433979 473002.54184481426
598.013 480545.9999433979 473038.19727606385
598.27 480546.1999457286 473038.19727606385
598.51 480546.3999435644 473038.19727606385
598.67 480546.59993981867 473038.19727606385
600.26 480546.79993740475 473038.19727606385
601.19 480546.99994214944 473038.19727606385
602.08 480547.1999394858 473038.19727606385
603.21 480547.39993648924 473038.19727606385
603.52 480547.59994106746 473038.19727606385
603.57 480547.7999403183 473038.19727606385
603.77 480547.99993923615 473038.19727606385
603.77 480548.1999361564 473038.19727606385
604.14 480548.39993274363 473038.19727606385
604.66 480548.599928998 473038.19727606385
604.76 480548.599928998 473058.3718913248
605.64 480548.7999278326 473058.3718913248
605.88 480548.9999238372 473058.3718913248
607.29 480549.1999195089 473058.3718913248
607.54 480549.39992442 473058.3718913248
607.93 480549.39992442 473089.2027689667
608.12 480549.59992317145 473089.2027689667
608.54 480549.79992034135 473089.2027689667
610.59 480549.99991884304 473089.2027689667
611.48 480549.99991884304 473109.37525787746
614.85 480550.1999145147 473109.37525787746
615.33 480550.39991942584 473109.37525787746
615.55 480550.59991776105 473109.37525787746
616.331 480550.59991776105 473136.19673154224
616.46 480550.7999157633 473136.19673154224
618.63 480550.9999130165 473136.19673154224
622.453 480550.9999130165 473163.8380355068
622.54 480551.1999086882 473163.8380355068
624.2 480551.3999127669 473163.8380355068
624.395 480551.3999127669 473175.61022590107
625.499 480551.3999127669 473200.44244925195
625.813 480551.3999127669 473237.09521680395
627.152 480551.3999127669 473250.66347484424
627.49 480551.5999177612 473250.66347484424
628.879 480551.5999177612 473279.8982703538
629.92 480551.7999149312 473279.8982703538
630.08 480551.9999196758 473279.8982703538
630.89 480552.19992367126 473279.8982703538
632.433 480552.19992367126 473314.5275161025
632.66 480552.3999281661 473314.5275161025
633.46 480552.59993191186 473314.5275161025
635.18 480552.79993532464 473314.5275161025
638.803 480552.79993532464 473327.4974701443
639.41 480552.9999384044 473327.4974701443
640.62 480553.19993449235 473327.4974701443
641.594 480553.19993449235 473341.46352331457
641.632 480553.19993449235 473366.69844640227
642.32 480553.3999373224 473366.69844640227
643.023 480553.3999373224 473393.51709168503
644.02 480553.59993981954 473393.51709168503
644.711 480553.59993981954 473419.7491823827
645.16 480553.799935741 473419.7491823827
645.68 480553.9999379884 473419.7491823827
646.056 480553.9999379884 473445.16265363974
646.128 480553.9999379884 473475.6018316031
647.29 480554.1999399028 473475.6018316031
647.754 480554.1999399028 473503.8332070242
647.9 480554.3999414843 473503.8332070242
649.15 480554.5999427329 473503.8332070242
650.09 480554.79994073516 473503.8332070242
650.76 480554.99993840454 473503.8332070242
651.89 480555.19993948657 473503.8332070242
653.983 480555.19993948657 473537.8697835111
656.09 480555.39993898716 473537.8697835111
656.77 480555.59993815474 473537.8697835111
657.065 480555.59993815474 473562.8904363118
657.26 480555.7999357409 473562.8904363118
658.25 480555.9999346588 473562.8904363118
658.34 480556.1999311629 473562.8904363118
658.927 480556.1999311629 473584.8776168404
659.53 480556.1999311629 473608.0920027632
660.555 480556.1999311629 473620.26793135924
661.07 480556.39992858254 473620.26793135924
661.598 480556.39992858254 473635.4578245121
663.06 480556.59992566926 473635.4578245121
663.16 480556.799927001 473635.4578245121
663.364 480556.799927001 473648.4312129387
664.09 480556.99992383807 473648.4312129387
664.27 480557.1999249201 473648.4312129387
664.677 480557.1999249201 473663.0200701169
670.295 480557.1999249201 473686.2325972519
670.37 480557.3999215074 473686.2325972519
672.7 480557.3999215074 473707.85181342653
672.72 480557.59992067504 473707.85181342653
672.75 480557.7999270012 473707.85181342653
674.07 480557.99992591905 473707.85181342653
674.38 480558.19992242317 473707.85181342653
675.748 480558.19992242317 473728.0662134851
676.09 480558.39991859434 473728.0662134851
676.76 480558.59991734574 473728.0662134851
676.816 480558.59991734574 473754.1015005068
677.28 480558.7999236719 473754.1015005068
678.88 480558.99992966506 473754.1015005068
680.111 480558.99992966506 473772.11066572857
680.99 480559.1999353253 473772.11066572857
685.55 480559.3999406525 473772.11066572857
686.68 480559.59994564677 473772.11066572857
687.036 480559.59994564677 473792.2969338435
687.465 480559.59994564677 473804.6739844015
691.035 480559.59994564677 473824.6823320684
694.534 480559.59994564677 473851.3164794106
696.877 480559.59994564677 473863.294218019
700.177 480559.59994564677 473877.5063316448
701.27 480559.79994739476 473877.5063316448
701.56 480559.99994381564 473877.5063316448
701.678 480559.99994381564 473897.71358545317
702.09 480559.99994381564 473912.70449768787
702.83 480560.19994531386 473912.70449768787
702.89 480560.3999414851 473912.70449768787
704.446 480560.3999414851 473920.0909363183
704.639 480560.3999414851 473932.28233637084
706.18 480560.5999427336 473932.28233637084
707.3 480560.7999478111 473932.28233637084
711.734 480560.7999478111 473953.1084247369
713.42 480560.9999488099 473953.1084247369
714.738 480560.9999488099 473974.53144593124
714.74 480561.19994947576 473974.53144593124
714.78 480561.3999543868 473974.53144593124
715.48 480561.3999543868 473997.55216246826
715.61 480561.5999506412 473997.55216246826
717.783 480561.5999506412 474019.773031171
718.305 480561.5999506412 474033.54940810654
718.473 480561.5999506412 474050.36299105163
718.7 480561.7999511406 474050.36299105163
720.762 480561.7999511406 474067.3772529514
720.87 480561.99994714535 474067.3772529514
721.064 480561.99994714535 474073.9658590269
721.62 480562.19994573033 474073.9658590269
722.99 480562.39994564705 474073.9658590269
722.99 480562.5999439824 474073.9658590269
723.894 480562.5999439824 474089.55769487895
724.86 480562.79994905984 474089.55769487895
726.15 480562.99995380436 474089.55769487895
729.92 480563.19995447027 474089.55769487895
730.81 480563.19995447027 474107.1708226882
732.77 480563.3999589651 474107.1708226882
733.62 480563.59995730035 474107.1708226882
733.803 480563.59995730035 474123.98165762384
733.855 480563.59995730035 474138.99131265905
737.17 480563.7999553027 474138.99131265905
737.75 480563.9999517236 474138.99131265905
739.068 480563.9999517236 474153.58333532326
741.76 480564.1999519733 474153.58333532326
742.226 480564.1999519733 474161.9697124695
744.67 480564.39995189005 474161.9697124695
745.15 480564.59994980914 474161.9697124695
745.7 480564.79994614684 474161.9697124695
745.79 480564.99994714564 474161.9697124695
746.52 480565.1999469791 474161.9697124695
747.379 480565.1999469791 474177.77899377426
747.91 480565.3999518901 474177.77899377426
748.48 480565.59995646816 474177.77899377426
750.68 480565.7999573837 474177.77899377426
750.89 480565.99996171205 474177.77899377426
752.05 480566.1999657074 474177.77899377426
752.933 480566.1999657074 474196.39613477123
753.24 480566.39996395947 474196.39613477123
754.62 480566.5999618786 474196.39613477123
755.16 480566.79995946476 474196.39613477123
758.23 480566.99995671806 474196.39613477123
758.69 480566.99995671806 474209.2044215101
759.94 480567.1999607134 474209.2044215101
760.68 480567.39996187866 474209.2044215101
761.48 480567.5999589655 474209.2044215101
761.85 480567.79995988106 474209.2044215101
762.79 480567.9999567182 474209.2044215101
762.93 480568.1999607135 474209.2044215101
763.68 480568.3999643759 474209.2044215101
764.956 480568.3999643759 474228.0139651617
766.18 480568.5999652082 474228.0139651617
769.53 480568.7999657076 474228.0139651617
770.64 480568.99996587407 474228.0139651617
770.963 480568.99996587407 474240.6076133304
771.56 480569.1999627944 474240.6076133304
772.14 480569.1999627944 474251.99006368435
772.749 480569.1999627944 474273.2026588793
772.78 480569.3999639597 474273.2026588793
780.8 480569.5999618788 474273.2026588793
782.155 480569.5999618788 474290.01835171273
782.73 480569.79995863274 474290.01835171273
785.12 480569.9999550537 474290.01835171273
786.07 480570.1999561357 474290.01835171273
787.52 480570.3999602143 474290.01835171273
788.278 480570.3999602143 474298.405393675
789.867 480570.3999602143 474305.00889112597
789.96 480570.5999639599 474305.00889112597
790.88 480570.7999602976 474305.00889112597
791.69 480570.9999583832 474305.00889112597
791.769 480570.9999583832 474321.61753362365
794.07 480571.19996196235 474321.61753362365
794.67 480571.3999631276 474321.61753362365
795.57 480571.599966457 474321.61753362365
796.15 480571.7999673726 474321.61753362365
797.11 480571.99996837135 474321.61753362365
799.616 480571.99996837135 474339.2241564574
799.69 480572.1999715343 474339.2241564574
800.195 480572.1999715343 474355.63243862666
800.31 480572.3999722834 474355.63243862666
800.387 480572.3999722834 474367.4281374943
801.48 480572.5999726996 474367.4281374943
802.642 480572.5999726996 474379.0317633555
802.944 480572.5999726996 474391.82608420745
803.134 480572.5999726996 474404.83202873927
803.62 480572.79997361515 474404.83202873927
805.15 480572.9999766948 474404.83202873927
805.91 480573.1999773607 474404.83202873927
806.05 480573.3999743643 474404.83202873927
806.177 480573.3999743643 474416.23606801115
806.52 480573.59997478046 474416.23606801115
809.258 480573.59997478046 474434.64027466753
810.31 480573.7999715344 474434.64027466753
810.516 480573.7999715344 474443.23645958427
811.151 480573.7999715344 474458.8539400053
812.532 480573.7999715344 474474.85977125546
813.349 480573.7999715344 474484.4478014489
813.524 480573.7999715344 474495.4429687074
814.153 480573.7999715344 474512.4609891238
818.84 480573.99997461407 474512.4609891238
820.68 480574.1999736153 474512.4609891238
820.77 480574.39997644525 474512.4609891238
821.827 480574.39997644525 474529.8769057255
821.9 480574.5999789423 474529.8769057255
822.23 480574.799977777 474529.8769057255
828.38 480574.9999746142 474529.8769057255
828.83 480574.9999746142 474538.2665996435
828.875 480574.9999746142 474553.8713371697
833.547 480574.9999746142 474568.8773411757
836.591 480574.9999746142 474580.68073065515
838.617 480574.9999746142 474597.29531125707
841.405 480574.9999746142 474607.49210772914
843.79 480575.19997528003 474607.49210772914
848.615 480575.19997528003 474619.69576138095
850.34 480575.3999739483 474619.69576138095
851.67 480575.59997228364 474619.69576138095
852.05 480575.7999736154 474619.69576138095
857.616 480575.7999736154 474630.2986766424
859.23 480575.99997627886 474630.2986766424
864.672 480575.99997627886 474637.69053924305
865.612 480575.99997627886 474649.8863327522
866.2 480576.1999744477 474649.8863327522
868.141 480576.1999744477 474657.88289399585
869.211 480576.1999744477 474671.49484339624
870.667 480576.1999744477 474680.8903837642
871.01 480576.39997686155 474680.8903837642
871.06 480576.59997811 474680.8903837642
872.61 480576.79997611244 474680.8903837642
872.67 480576.99997835973 474680.8903837642
873.215 480576.99997835973 474693.88299054734
875.6 480577.19998027413 474693.88299054734
876.25 480577.39998185553 474693.88299054734
876.631 480577.39998185553 474706.28735665925
878.72 480577.5999793586 474706.28735665925
879.251 480577.5999793586 474715.47792590316
881.49 480577.7999806903 474715.47792590316
883.6 480577.9999821053 474715.47792590316
887.085 480577.9999821053 474728.0812785085
889.22 480578.1999794418 474728.0812785085
889.56 480578.399977694 474728.0812785085
889.902 480578.399977694 474739.0855687408
890.077 480578.399977694 474745.6869437738
890.26 480578.5999789425 474745.6869437738
891.2 480578.79997694487 474745.6869437738
892.74 480578.99997419823 474745.6869437738
893.097 480578.99997419823 474757.28847080306
893.43 480579.1999752802 474757.28847080306
896.38 480579.3999760293 474757.28847080306
896.723 480579.3999760293 474765.2842820347
898.04 480579.5999731162 474765.2842820347
898.068 480579.5999731162 474777.4885205392
902.39 480579.79997528024 474777.4885205392
903.013 480579.79997528024 474786.4833955829
905.634 480579.79997528024 474795.8773151571
908.589 480579.79997528024 474802.8723042605
910.39 480579.9999733659 474802.8723042605
910.493 480579.9999733659 474811.2646167614
911.547 480579.9999733659 474820.65740547434
911.62 480580.19997403177 474820.65740547434
912.15 480580.39997186774 474820.65740547434
913.293 480580.39997186774 474829.04929068533
916.38 480580.59996937076 474829.04929068533
917.79 480580.7999665409 474829.04929068533
919.02 480580.9999671235 474829.04929068533
923.63 480581.19996737316 474829.04929068533
929.197 480581.19996737316 474839.0604027977
931.465 480581.19996737316 474850.4627623481
933.46 480581.3999643769 474850.4627623481
934.33 480581.5999610476 474850.4627623481
934.378 480581.5999610476 474861.8640268058
935.89 480581.79996113083 474861.8640268058
936.213 480581.79996113083 474876.06990421173
937.27 480581.9999608811 474876.06990421173
937.639 480581.9999608811 474885.26124603587
938.79 480582.19995738537 474885.26124603587
939.165 480582.19995738537 474895.46461636125
939.272 480582.19995738537 474903.8588657402
939.85 480582.3999535568 474903.8588657402
940.99 480582.599951476 474903.8588657402
941.55 480582.79995447234 474903.8588657402
942.242 480582.79995447234 474917.26219776686
944.42 480582.99995713576 474917.26219776686
947.147 480582.99995713576 474927.0550150326
949.693 480582.99995713576 474937.0468531912
952.208 480582.99995713576 474945.0397183547
952.93 480583.1999594663 474945.0397183547
954.8 480583.1999594663 474952.63298498513
960.53 480583.3999614639 474952.63298498513
966.049 480583.3999614639 474962.8458918049
976.872 480583.3999614639 474977.86327687366
979.752 480583.3999614639 474987.05504189973
981.43 480583.3999614639 474998.658409548
984.4 480583.3999614639 475010.2606435089
986.19 480583.5999631285 475010.2606435089
988.04 480583.7999644602 475010.2606435089
988.466 480583.7999644602 475018.46343863173
989.77 480583.9999608813 475018.46343863173
991.15 480584.1999569694 475018.46343863173
991.3 480584.39995522157 475018.46343863173
991.56 480584.5999556377 475018.46343863173
992.44 480584.7999515594 475018.46343863173
993.57 480584.9999496451 475018.46343863173
994.19 480585.19994989474 475018.46343863173
995.76 480585.39994565 475018.46343863173
996.6 480585.59994107235 475018.46343863173
997.33 480585.7999390748 475018.46343863173
999.91 480585.9999392412 475018.46343863173
1000.13 480586.19994365255 475018.46343863173
1000.77 480586.39994565013 475018.46343863173
1001.56 480586.59994356934 475018.46343863173
1002.79 480586.7999411556 475018.46343863173
1004.23 480586.7999411556 475028.47482933605
1005.44 480586.9999429867 475028.47482933605
1006.26 480587.1999386587 475028.47482933605
1006.41 480587.3999360786 475028.47482933605
1007.12 480587.5999331655 475028.47482933605
1010.81 480587.79993366485 475028.47482933605
1013.93 480587.79993366485 475044.49129921116
1014.5 480587.9999338313 475044.49129921116
1016.27 480588.19993366476 475044.49129921116
1016.69 480588.3999385755 475044.49129921116
1016.91 480588.3999385755 475060.7057745624
1018.48 480588.3999385755 475072.10973318253
1025.43 480588.5999431533 475072.10973318253
1026.43 480588.5999431533 475081.3121295119
1028.2 480588.7999428204 475081.3121295119
1030.61 480588.9999471485 475081.3121295119
1032.59 480589.19995114364 475081.3121295119
1037.83 480589.39995064423 475081.3121295119
1039.62 480589.5999498119 475081.3121295119
1039.66 480589.5999498119 475094.5228607088
1042.04 480589.79994614975 475094.5228607088
1043.73 480589.99994215474 475094.5228607088
1050.93 480590.19993990747 475094.5228607088
1051.29 480590.19993990747 475104.9302807814
1051.97 480590.19993990747 475114.53318589117
1052.28 480590.39993732737 475114.53318589117
1059.43 480590.59994024044 475114.53318589117
1059.99 480590.7999444853 475114.53318589117
1061.23 480590.99994049023 475114.53318589117
1061.64 480590.99994049023 475127.1358207681
1062.41 480591.1999399076 475127.1358207681
1064.62 480591.1999399076 475139.9371284829
1071.1 480591.3999356629 475139.9371284829
1072.29 480591.5999398245 475139.9371284829
1072.42 480591.7999353301 475139.9371284829
1073.69 480591.99993050285 475139.9371284829
1076.0 480592.1999282556 475139.9371284829
1077.54 480592.39992775617 475139.9371284829
1080.22 480592.5999252593 475139.9371284829
1082.67 480592.7999245102 475139.9371284829
1083.46 480592.9999288382 475139.9371284829
1085.35 480593.1999324172 475139.9371284829
1088.91 480593.1999324172 475153.14620636444
1090.09 480593.39993566315 475153.14620636444
1091.4 480593.39993566315 475162.54654954595
1091.95 480593.39993566315 475171.75219012896
1094.32 480593.59993483085 475171.75219012896
1094.57 480593.79993907566 475171.75219012896
1095.37 480593.9999429875 475171.75219012896
1101.06 480594.1999465665 475171.75219012896
1104.65 480594.3999498125 475171.75219012896
1105.0 480594.59994898015 475171.75219012896
1108.95 480594.7999519765 475171.75219012896
1110.24 480594.9999546399 475171.75219012896
1110.45 480594.9999546399 475179.94743606
1111.07 480595.1999582188 475179.94743606
1114.05 480595.39995730325 475179.94743606
1114.85 480595.5999606325 475179.94743606
1117.26 480595.5999606325 475190.7533337987
1118.4 480595.79995905113 475190.7533337987
1118.42 480595.9999579691 475190.7533337987
1119.82 480596.1999561381 475190.7533337987
1121.37 480596.39995938406 475190.7533337987
1125.3 480596.5999573033 475190.7533337987
1125.73 480596.79995613813 475190.7533337987
1126.63 480596.99995463993 475190.7533337987
1127.21 480597.1999528089 475190.7533337987
1127.7 480597.1999528089 475199.3479359082
1128.78 480597.39995605487 475199.3479359082
1135.01 480597.59995896794 475199.3479359082
1136.59 480597.59995896794 475203.3452134153
1137.83 480597.7999615481 475203.3452134153
1140.42 480597.7999615481 475210.5421835823
1142.91 480597.9999596338 475210.5421835823
1143.15 480597.9999596338 475217.1390232549
1144.96 480597.9999596338 475226.73221902177
1145.87 480597.9999596338 475233.7286081403
1147.47 480597.9999596338 475240.12373581843
1148.61 480597.9999596338 475246.72004269704
1153.94 480598.1999573866 475246.72004269704
1154.7 480598.3999610488 475246.72004269704
1156.8 480598.3999610488 475253.5158546496
1162.98 480598.5999585519 475253.5158546496
1167.46 480598.7999557221 475253.5158546496
1169.05 480598.7999557221 475259.51114317623
1169.92 480598.7999557221 475262.30934100907
1171.42 480598.7999557221 475272.1148437032
1171.57 480598.7999557221 475278.9093185266
1174.23 480598.7999557221 475285.9032250308
1184.13 480598.9999533917 475285.9032250308
1185.64 480599.1999561383 475285.9032250308
1185.67 480599.1999561383 475292.49904376286
1187.35 480599.399958552 475292.49904376286
1188.36 480599.399958552 475298.49492490967
1192.69 480599.399958552 475310.1010367689
1195.65 480599.399958552 475320.90570819593
1196.67 480599.5999606327 475320.90570819593
1198.54 480599.5999606327 475331.50933790393
1202.08 480599.7999578029 475331.50933790393
1202.23 480599.9999546402 475331.50933790393
1202.88 480600.1999565545 475331.50933790393
1203.66 480600.39995813585 475331.50933790393
1206.04 480600.5999593843 475331.50933790393
1206.76 480600.7999602998 475331.50933790393
1208.1 480600.7999602998 475337.9050552171
1209.44 480600.9999646278 475337.9050552171
1210.7 480601.19996529364 475337.9050552171
1211.44 480601.3999622974 475337.9050552171
1211.46 480601.5999664589 475337.9050552171
1212.1 480601.79997028754 475337.9050552171
1213.48 480601.79997028754 475348.1077920176
1217.26 480601.79997028754 475352.9040033425
1219.74 480601.79997028754 475360.2988557452
1222.48 480601.79997028754 475367.29356291203
1223.59 480601.99997003784 475367.29356291203
1225.0 480602.1999694552 475367.29356291203
1227.79 480602.3999702043 475367.29356291203
1228.31 480602.5999706204 475367.29356291203
1228.39 480602.5999706204 475372.689232614
1230.9 480602.5999706204 475375.48689083406
1231.72 480602.79996779066 475375.48689083406
1232.36 480602.79996779066 475381.88852953154
1235.3 480602.79996779066 475389.4900276429
1236.6 480602.9999679571 475389.4900276429
1238.62 480603.1999677906 475389.4900276429
1243.4 480603.1999677906 475394.89079665206
1246.33 480603.1999677906 475401.89142826194
1248.43 480603.3999672912 475401.89142826194
1252.8 480603.3999672912 475410.8839545408
1255.07 480603.59996687504 475410.8839545408
1256.54 480603.799966126 475410.8839545408
1260.43 480603.799966126 475417.079490887
1262.81 480603.99996546016 475417.079490887
1263.15 480603.99996546016 475423.87422393874
1265.56 480603.99996546016 475428.86991439306
1268.06 480603.99996546016 475435.8635282921
1272.12 480603.99996546016 475442.258377608
1272.48 480603.99996546016 475449.45920847123
1275.45 480603.99996546016 475454.459528813
1279.5 480603.99996546016 475459.65522389184
1282.22 480603.99996546016 475460.85419819696
1283.97 480603.99996546016 475470.0543617925
1284.27 480604.1999644614 475470.0543617925
1287.58 480604.1999644614 475477.6623920038
1288.02 480604.39996396203 475477.6623920038
1290.1 480604.59996853967 475477.6623920038
1291.09 480604.59996853967 475486.8714613344
1291.31 480604.7999727844 475486.8714613344
1293.89 480604.9999721186 475486.8714613344
1298.82 480605.19997153594 475486.8714613344
1298.95 480605.39997062046 475486.8714613344
1301.82 480605.59996937204 475486.8714613344
1302.57 480605.7999736167 475486.8714613344
1303.77 480605.9999717025 475486.8714613344
1305.27 480606.1999711199 475486.8714613344
1305.28 480606.1999711199 475495.6640511638
1306.75 480606.3999697882 475495.6640511638
1307.67 480606.3999697882 475507.2746843206
1307.67 480606.5999739497 475507.2746843206
1308.59 480606.7999723684 475507.2746843206
1315.54 480606.7999723684 475510.8717800203
1316.49 480606.9999717026 475510.8717800203
1317.71 480607.1999707038 475510.8717800203
1324.39 480607.39996937214 475510.8717800203
1326.59 480607.5999677076 475510.8717800203
1326.77 480607.5999677076 475515.67518699623
1329.39 480607.5999677076 475521.0705449323
1330.62 480607.5999677076 475531.0790917256
1331.38 480607.7999661263 475531.0790917256
1332.13 480607.7999661263 475534.87575821596
1333.43 480607.7999661263 475542.88205294183
1334.61 480607.7999661263 475548.87737414107
1334.82 480607.7999661263 475558.0840045129
1334.82 480607.9999704542 475558.0840045129
1334.89 480607.9999704542 475564.07878677937
1336.4 480607.9999704542 475573.28576957475
1342.56 480607.9999704542 475578.88673632464
1347.37 480608.1999686232 475578.88673632464
1347.63 480608.1999686232 475589.09370052983
1348.25 480608.39996645926 475589.09370052983
1350.48 480608.59996396245 475589.09370052983
1355.03 480608.59996396245 475594.89454815903
1361.56 480608.79996820714 475594.89454815903
1365.53 480608.99997211894 475594.89454815903
1367.01 480608.99997211894 475603.28830210207
1371.11 480609.19996945566 475603.28830210207
1372.23 480609.3999685401 475603.28830210207
1378.66 480609.5999656272 475603.28830210207
1378.8 480609.5999656272 475613.09557479003
1379.74 480609.5999656272 475616.0931615068
1380.32 480609.5999656272 475624.2985906645
1381.72 480609.5999656272 475633.1046394021
1383.36 480609.5999656272 475637.101707398
1384.6 480609.5999656272 475645.7070609364
1385.82 480609.79996945575 475645.7070609364
1385.97 480609.79996945575 475649.30437234155
1388.06 480609.79996945575 475655.3077839923
1388.59 480609.79996945575 475659.90424821747
1390.01 480609.99997295137 475659.90424821747
1390.98 480609.99997295137 475667.4984958442
1391.38 480609.99997295137 475672.90144567494
1392.3 480610.1999719526 475672.90144567494
1398.62 480610.3999710371 475672.90144567494
1399.13 480610.5999697887 475672.90144567494
1400.12 480610.5999697887 475679.2964055306
1401.76 480610.79997320106 475679.2964055306
1406.33 480610.79997320106 475688.1008050851
1409.08 480610.79997320106 475688.3006558133
1409.2 480610.79997320106 475696.3040931685
1412.72 480610.79997320106 475704.106926033
1427.5 480610.79997320106 475709.71124860557
1432.33 480610.79997320106 475716.9136454917
1432.86 480610.79997320106 475721.31032858376
1433.35 480610.9999717029 475721.31032858376
1438.43 480611.19997486565 475721.31032858376
1440.36 480611.3999739501 475721.31032858376
1441.2 480611.59997686313 475721.31032858376
1443.81 480611.59997686313 475729.3046370423
1446.83 480611.59997686313 475733.90631146426
1452.28 480611.79997569794 475733.90631146426
1454.48 480611.9999733676 475733.90631146426
1455.03 480611.9999733676 475742.1125818464
1457.96 480611.9999733676 475747.316264821
1458.72 480612.1999719527 475747.316264821
1460.62 480612.1999719527 475751.1175969234
1460.93 480612.1999719527 475759.320436968
1463.01 480612.3999706211 475759.320436968
1464.72 480612.3999706211 475763.5216725487
1464.91 480612.3999706211 475769.3175661614
1465.53 480612.3999706211 475776.7227572549
1473.2 480612.3999706211 475785.9285682113
1475.98 480612.3999706211 475791.324679547
1478.59 480612.3999706211 475796.12101745687
1479.57 480612.3999706211 475800.31840373855
1482.9 480612.5999681243 475800.31840373855
1484.9 480612.5999681243 475808.92113604833
1485.13 480612.5999681243 475815.9254186399
1486.38 480612.799966543 475815.9254186399
1487.55 480612.799966543 475820.32207483053
1487.68 480612.799966543 475823.5201184623
1488.05 480612.799966543 475830.3239923936
1491.75 480612.9999637965 475830.3239923936
1495.0 480613.1999661269 475830.3239923936
1495.88 480613.39996812434 475830.3239923936
1498.35 480613.5999668759 475830.3239923936
1498.49 480613.5999668759 475834.92109522555
1499.17 480613.7999640462 475834.92109522555
1501.68 480613.9999675418 475834.92109522555
1502.71 480614.19996612694 475834.92109522555
1505.36 480614.19996612694 475839.72364187404
1507.67 480614.19996612694 475842.52154346823
1510.26 480614.19996612694 475847.31779310835
1511.06 480614.19996612694 475850.1160155366
1511.33 480614.19996612694 475857.91999282147
1512.84 480614.19996612694 475859.51873535087
1516.76 480614.3999681244 475859.51873535087
1519.67 480614.3999681244 475866.71400440985
1524.16 480614.3999681244 475871.11610352347
1528.53 480614.5999714535 475871.11610352347
1529.02 480614.5999714535 475875.7124806378
1529.33 480614.5999714535 475882.9164819116
1530.9 480614.7999732013 475882.9164819116
1531.63 480614.7999732013 475887.7125847903
1535.81 480614.7999732013 475898.11726172565
1535.85 480614.9999704548 475898.11726172565
1536.92 480615.19996737543 475898.11726172565
1537.41 480615.19996737543 475903.71365054586
1538.24 480615.3999639632 475903.71365054586
1540.06 480615.3999639632 475909.10921659943
1540.11 480615.3999639632 475915.10512335156
1541.32 480615.59996562777 475915.10512335156
1541.53 480615.7999619658 475915.10512335156
1542.73 480615.9999633807 475915.10512335156
1542.76 480615.9999633807 475919.9010370808
1543.79 480616.1999644626 475919.9010370808
1545.02 480616.39996521163 475919.9010370808
1545.65 480616.39996521163 475925.49602544546
1546.47 480616.59996562777 475925.49602544546
1547.08 480616.59996562777 475931.6916136027
1547.27 480616.59996562777 475937.29450364615
1553.0 480616.59996562777 475941.8903040625
1555.6 480616.59996562777 475947.4849519455
1556.91 480616.59996562777 475955.69009081234
1557.33 480616.59996562777 475957.89122982335
1558.32 480616.7999648787 475957.89122982335
1558.79 480616.99996379676 475957.89122982335
1559.35 480617.1999623819 475957.89122982335
1559.83 480617.1999623819 475961.69343698653
1560.22 480617.1999623819 475968.6968461798
1565.15 480617.39996646007 475968.6968461798
1566.54 480617.39996646007 475975.10024850717
1567.03 480617.39996646007 475978.2981368518
1575.24 480617.5999647955 475978.2981368518
1581.02 480617.5999647955 475983.90086887643
1581.65 480617.5999647955 475990.70483276347
1584.59 480617.5999647955 475996.9081078568
1586.29 480617.5999647955 476001.3041745355
1588.52 480617.5999647955 476002.3035453203
1588.87 480617.5999647955 476002.50336309394
1589.91 480617.7999627981 476002.50336309394
1591.26 480617.7999627981 476007.8998225758
1591.99 480617.7999627981 476013.7026666532
1594.5 480617.7999627981 476020.3060307047
1594.78 480617.7999627981 476022.90724987065
1601.03 480617.7999627981 476024.508153555
1603.94 480617.7999627981 476033.31273888896
1604.74 480617.9999633807 476033.31273888896
1606.83 480617.9999633807 476037.914876537
1607.56 480617.9999633807 476044.30934381625
1607.72 480617.9999633807 476047.5073748549
1609.2 480617.9999633807 476053.11026202526
1609.73 480617.9999633807 476059.51314448623
1612.15 480617.9999633807 476065.3159347588
1612.62 480617.9999633807 476070.11792908865
1615.39 480617.9999633807 476075.5208153263
1625.46 480618.1999611336 476075.5208153263
1626.31 480618.1999611336 476082.9241232876
1629.07 480618.1999611336 476087.5264600575
1631.95 480618.3999581375 476087.5264600575
1632.5 480618.5999548085 476087.5264600575
1634.58 480618.5999548085 476092.9286355832
1635.36 480618.7999553078 476092.9286355832
1636.05 480618.7999553078 476097.73066625133
1637.35 480618.99995297747 476097.73066625133
1639.99 480618.99995297747 476098.53024493076
1640.25 480619.19995322713 476098.53024493076
1641.72 480619.19995322713 476099.9291481656
1642.72 480619.19995322713 476104.12686044496
1643.68 480619.19995322713 476108.32898511586
1645.39 480619.19995322713 476108.9286515064
1646.48 480619.19995322713 476113.3307237861
1647.09 480619.3999531439 476113.3307237861
1647.49 480619.3999531439 476121.33383906394
1649.59 480619.3999531439 476124.33156825753
1655.99 480619.3999531439 476128.9336669979
1659.03 480619.5999577214 476128.9336669979
1666.26 480619.5999577214 476131.13197500695
1670.78 480619.5999577214 476135.92942109134
1671.16 480619.7999573885 476135.92942109134
1672.94 480619.9999617163 476135.92942109134
1673.45 480620.1999657112 476135.92942109134
1673.82 480620.3999668764 476135.92942109134
1673.82 480620.5999706216 476135.92942109134
1674.26 480620.79996862414 476135.92942109134
1674.78 480620.79996862414 476141.93197938724
1677.59 480620.79996862414 476150.5351184576
1679.08 480620.9999696229 476150.5351184576
1679.42 480621.19997028867 476150.5351184576
1680.41 480621.3999681248 476150.5351184576
1681.2 480621.3999681248 476155.7371738789
1684.88 480621.3999681248 476158.3352561675
1685.41 480621.59996854095 476158.3352561675
1688.81 480621.7999661274 476158.3352561675
1690.23 480621.9999637971 476158.3352561675
1690.54 480621.9999637971 476164.5372351316
1690.88 480621.9999637971 476170.5403432812
1693.76 480621.9999637971 476175.1425211915
1694.02 480621.9999637971 476180.33996427665
1696.75 480621.9999637971 476187.34301356977
1699.68 480621.9999637971 476191.1444963876
1699.87 480622.1999611339 476191.1444963876
1701.12 480622.1999611339 476192.14400133694
1703.01 480622.1999611339 476197.94589647703
1705.53 480622.1999611339 476201.5434468229
1707.35 480622.3999614668 476201.5434468229
1709.57 480622.59996146674 476201.5434468229
1712.62 480622.59996146674 476206.54094434145
1715.56 480622.59996146674 476210.3424286802
1715.73 480622.7999590532 476210.3424286802
1717.85 480622.9999588035 476210.3424286802
1717.86 480622.9999588035 476213.94355650357
1720.52 480623.1999594694 476213.94355650357
1724.44 480623.3999598022 476213.94355650357
1726.24 480623.5999573055 476213.94355650357
1726.9 480623.7999573887 476213.94355650357
1733.94 480623.7999573887 476215.3428399679
1734.46 480623.9999550584 476215.3428399679
1735.8 480624.1999548919 476215.3428399679
1735.98 480624.1999548919 476220.34522808425
1739.66 480624.39995231194 476220.34522808425
1739.81 480624.59995231195 476220.34522808425
1739.9 480624.59995231195 476225.3471012943
1741.26 480624.79994989844 476225.3471012943
1742.65 480624.79994989844 476228.7453640563
1742.83 480624.79994989844 476232.94680514163
1743.76 480624.79994989844 476236.9486701983
1746.52 480624.99994715204 476236.9486701983
1746.67 480624.99994715204 476241.75073071703
1747.75 480625.19995239534 476241.75073071703
1749.64 480625.19995239534 476248.9534583627
1749.66 480625.39995231206 476248.9534583627
1749.91 480625.59995189594 476248.9534583627
1752.51 480625.59995189594 476253.3549569877
1752.51 480625.59995189594 476257.75655176357
1753.78 480625.7999490663 476257.75655176357
1754.07 480625.7999490663 476262.7535589241
1755.7 480625.7999490663 476267.3551004948
1759.21 480625.7999490663 476268.55547339737
1761.19 480625.99995422637 476268.55547339737
1764.58 480625.99995422637 476272.9534488428
1766.62 480626.1999511471 476272.9534488428
1767.03 480626.3999514799 476272.9534488428
1768.69 480626.3999514799 476273.5530884512
1769.8 480626.3999514799 476276.5542513837
1771.29 480626.3999514799 476279.9521735358
1772.07 480626.599948151 476279.9521735358
1772.79 480626.599948151 476284.5538426146
1773.19 480626.79994448915 476284.5538426146
1773.89 480626.79994448915 476286.95234069147
1774.25 480626.9999404944 476286.95234069147
1775.67 480626.9999404944 476292.5544078847
1776.47 480626.9999404944 476297.15144822944
1779.06 480626.9999404944 476299.54983360984
1781.87 480627.19994573767 476299.54983360984
1784.84 480627.399950648 476299.54983360984
1785.47 480627.399950648 476305.35178200866
1785.77 480627.5999552255 476305.35178200866
1787.34 480627.5999552255 476310.55365994846
1788.36 480627.5999552255 476316.1553341074
1789.89 480627.5999552255 476317.7559791671
1791.14 480627.79995947 476317.7559791671
1791.23 480627.79995947 476318.9563076663
1794.14 480627.79995947 476324.5576806882
1799.22 480627.79995947 476328.3552247912
1801.82 480627.79995947 476330.9534746648
1803.34 480627.79995947 476338.15600822074
1804.61 480627.79995947 476341.95689837064
1806.15 480627.79995947 476348.5596672845
1806.92 480627.79995947 476349.9601399206
1808.26 480627.9999596364 476349.9601399206
1808.57 480627.9999596364 476354.15873460285
1812.33 480627.9999596364 476356.55718562414
1813.27 480627.9999596364 476358.9577588975
1815.12 480627.9999596364 476363.3592202443
1816.09 480627.9999596364 476363.75908640743
1817.89 480627.9999596364 476368.16038878175
1818.78 480627.9999596364 476371.35929930955
1824.46 480627.9999596364 476376.761551057
1824.88 480628.19995946996 476376.761551057
1828.79 480628.19995946996 476380.55916078674
1830.47 480628.19995946996 476384.76023807755
1831.8 480628.19995946996 476386.7608460074
1840.29 480628.399960219 476386.7608460074
1841.31 480628.59996063507 476386.7608460074
1841.72 480628.59996063507 476388.7601860929
1843.01 480628.79996071826 476388.7601860929
1843.1 480628.99995713966 476388.7601860929
1844.4 480628.99995713966 476391.55920582666
1845.64 480628.99995713966 476397.5616068215
1848.4 480628.99995713966 476402.3630375998
1848.62 480628.99995713966 476406.5645806548
1850.1 480629.1999532282 476406.5645806548
1851.56 480629.39994898386 476406.5645806548
1851.72 480629.39994898386 476408.96376363747
1867.24 480629.59995356126 476408.96376363747
1867.71 480629.79995364445 476408.96376363747
1868.79 480629.79995364445 476411.1643805922
1869.57 480629.99995297863 476411.1643805922
1871.72 480629.99995297863 476417.5659441892
1872.56 480630.1999519799 476417.5659441892
1876.64 480630.3999506483 476417.5659441892
1877.45 480630.5999489839 476417.5659441892
1879.55 480630.5999489839 476419.96455847146
1881.95 480630.5999489839 476421.5640238768
1882.09 480630.5999489839 476425.36541194364
1882.15 480630.5999489839 476429.1631621553
1884.62 480630.5999489839 476432.1621497329
1885.03 480630.7999469865 476432.1621497329
1885.12 480630.7999469865 476434.9631348452
1886.79 480630.7999469865 476438.5639946589
1895.04 480630.9999517303 476438.5639946589
1897.1 480631.1999561413 476438.5639946589
1897.26 480631.1999561413 476443.1649348983
1900.62 480631.1999561413 476446.36304040713
1902.79 480631.1999561413 476451.16469082027
1908.45 480631.1999561413 476454.36529382283
1913.31 480631.1999561413 476459.16374050186
1914.19 480631.1999561413 476461.1625665419
1915.88 480631.1999561413 476463.5635056431
1920.83 480631.1999561413 476465.56418825145
1923.73 480631.1999561413 476468.9652715676
1927.64 480631.1999561413 476471.7636175011
1928.85 480631.1999561413 476474.76262782357
1931.91 480631.39995231305 476474.76262782357
1933.31 480631.59995647427 476474.76262782357
1935.55 480631.59995647427 476477.963281844
1939.27 480631.59995647427 476479.1628728899
1939.47 480631.59995647427 476482.1640769696
1939.79 480631.79996030265 476482.1640769696
1941.71 480631.9999583885 476482.1640769696
1942.29 480631.9999583885 476486.1655647906
1942.62 480632.19995614147 476486.1655647906
1951.54 480632.19995614147 476490.16691819957
1952.3 480632.19995614147 476492.9678620575
1955.21 480632.19995614147 476496.1688601112
1956.56 480632.3999523132 476496.1688601112
1956.86 480632.5999531454 476496.1688601112
1957.29 480632.5999531454 476500.36647074803
1959.51 480632.7999490675 476500.36647074803
1959.59 480632.9999496501 476500.36647074803
1959.96 480632.9999496501 476500.7662354755
1960.24 480632.9999496501 476503.3671009715
1961.09 480633.1999453225 476503.3671009715
1961.18 480633.1999453225 476506.16624195053
1963.86 480633.1999453225 476510.1649006869
1967.71 480633.3999406621 476510.1649006869
1969.3 480633.3999406621 476514.7621893092
1969.53 480633.3999406621 476517.76318916364
1970.2 480633.3999406621 476519.3626405813
1970.2 480633.3999406621 476522.1635796523
1970.98 480633.5999410782 476522.1635796523
1972.43 480633.5999410782 476524.5643472758
1972.66 480633.7999411614 476524.5643472758
1974.25 480633.9999429923 476524.5643472758
1976.64 480634.19993824867 476524.5643472758
1977.98 480634.19993824867 476527.76242225064
1981.82 480634.39993816544 476527.76242225064
1987.0 480634.39993816544 476529.96305197943
1990.18 480634.39993816544 476532.16168887826
1992.68 480634.39993816544 476534.9598953386
1993.86 480634.39993816544 476536.3594435215
1995.06 480634.39993816544 476539.9605933795
1995.59 480634.59993650095 476539.9605933795
1995.76 480634.79993450356 476539.9605933795
1996.73 480634.79993450356 476544.9619783342
1997.95 480634.9999296767 476544.9619783342
1999.88 480635.19992742967 476544.9619783342
2003.4 480635.19992742967 476547.96270852914
2005.66 480635.39992484974 476547.96270852914
2006.28 480635.39992484974 476551.9635645571
2009.23 480635.599921937 476551.9635645571
2010.54 480635.599921937 476556.76204777404
2011.19 480635.599921937 476560.5596823017
2013.22 480635.7999220202 476560.5596823017
2015.07 480635.7999220202 476565.5615984249
2015.12 480635.9999217705 476565.5615984249
2022.69 480635.9999217705 476569.9625104536
2022.98 480635.9999217705 476571.56150979985
2024.61 480635.9999217705 476574.16245594114
2025.89 480635.9999217705 476576.1618399098
2032.71 480635.9999217705 476579.56071565644
2033.03 480635.9999217705 476581.761547634
2034.71 480635.9999217705 476585.7629561704
2035.41 480635.9999217705 476588.56199393864
2040.18 480635.9999217705 476591.1604147959
2042.68 480635.9999217705 476591.56016682123
2044.02 480635.9999217705 476594.3612244961
2044.32 480635.9999217705 476596.161846981
2046.89 480635.9999217705 476600.5633926316
2047.25 480635.9999217705 476606.16520697233
2048.07 480636.1999270136 476606.16520697233
2048.55 480636.1999270136 476608.9642823688
2050.12 480636.1999270136 476611.565165126
2063.4 480636.1999270136 476613.3645458353
2063.4 480636.1999270136 476614.3648740172
2064.5 480636.1999270136 476617.5657334074
2066.05 480636.1999270136 476618.56538642716
2066.7 480636.1999270136 476623.5669139586
2067.37 480636.1999270136 476626.16758164635
2070.9 480636.1999270136 476626.5677204763
2071.09 480636.3999319239 476626.5677204763
2073.27 480636.5999290111 476626.5677204763
2080.58 480636.79993367166 476626.5677204763
2082.48 480636.79993367166 476630.16890948074
2085.92 480636.9999305092 476630.16890948074
2088.28 480636.9999305092 476630.5686925488
2091.08 480637.1999270139 476630.5686925488
2091.47 480637.3999269306 476630.5686925488
2091.97 480637.59992984345 476630.5686925488
2092.38 480637.59992984345 476637.7703118106
2096.45 480637.59992984345 476641.1692062973
2096.75 480637.59992984345 476645.9666051894
2098.87 480637.59992984345 476648.96756196936
2099.26 480637.59992984345 476652.7653896982
2101.75 480637.59992984345 476654.7641977815
2104.24 480637.59992984345 476656.1633434913
2104.56 480637.7999295105 476656.1633434913
2104.65 480637.7999295105 476657.96374977526
2106.86 480637.7999295105 476658.963133285
2106.89 480637.7999295105 476660.16276474006
2107.26 480637.99993217364 476660.16276474006
2107.53 480637.99993217364 476663.56347363925
2108.42 480638.1999345039 476663.56347363925
2110.42 480638.1999345039 476666.9640854931
2112.54 480638.3999306757 476666.9640854931
2113.99 480638.3999306757 476671.56557950564
2115.31 480638.5999327562 476671.56557950564
2115.86 480638.5999327562 476674.3638827276
2116.29 480638.5999327562 476678.96567029017
2116.88 480638.7999324233 476678.96567029017
2118.09 480638.7999324233 476683.76648975647
2119.7 480638.9999284287 476683.76648975647
2121.16 480638.9999284287 476687.16756688326
2123.72 480639.1999241012 476687.16756688326
2124.09 480639.1999241012 476689.36821212585
2124.18 480639.1999241012 476691.5669020531
2125.9 480639.3999211052 476691.5669020531
2126.68 480639.3999211052 476693.5656758774
2127.01 480639.3999211052 476700.1674259237
2132.08 480639.3999211052 476703.5680063654
2133.58 480639.3999211052 476704.96715745365
2134.96 480639.3999211052 476708.3676508461
2136.23 480639.3999211052 476712.1692279722
2138.45 480639.5999177763 476712.1692279722
2141.77 480639.79991328233 476712.1692279722
2141.77 480639.99991885835 476712.1692279722
2142.34 480640.1999186919 476712.1692279722
2144.74 480640.1999186919 476714.3695130708
2145.34 480640.1999186919 476717.56757409626
2147.62 480640.1999186919 476720.9679576159
2147.82 480640.1999186919 476722.7668420622
2150.01 480640.3999140315 476722.7668420622
2151.84 480640.5999107027 476722.7668420622
2151.99 480640.5999107027 476726.96796448395
2154.91 480640.5999107027 476731.569023894
2155.69 480640.5999107027 476735.77079693973
2155.76 480640.7999070409 476735.77079693973
2156.6 480640.7999070409 476739.1687083884
2157.85 480640.7999070409 476740.9691032899
2159.25 480640.7999070409 476743.5674506123
2159.48 480640.9999067912 476743.5674506123
2159.77 480640.9999067912 476747.36794460355
2160.76 480640.9999067912 476750.5686224594
2161.74 480640.9999067912 476751.9677296397
2164.22 480640.9999067912 476753.9664256935
2165.34 480641.1999028798 476753.9664256935
2165.54 480641.1999028798 476757.96687013557
2167.27 480641.1999028798 476762.5662890504
2169.01 480641.1999028798 476764.16701549845
2170.0 480641.1999028798 476767.5664833438
2172.76 480641.1999028798 476769.56612502167
2176.43 480641.3999023804 476769.56612502167
2177.5 480641.5999015482 476769.56612502167
2186.44 480641.5999015482 476772.36433474655
2188.1 480641.5999015482 476772.9642242291
2188.29 480641.5999015482 476779.5671154347
2191.21 480641.5999015482 476783.3686141503
2197.07 480641.5999015482 476784.7683750806
2205.0 480641.5999015482 476785.7681942526
2206.94 480641.5999015482 476786.3682843295
2207.51 480641.799907457 476786.3682843295
2217.17 480641.799907457 476787.9679795744
2217.81 480641.9999105363 476787.9679795744
2220.52 480642.1999161955 476787.9679795744
2223.39 480642.3999190251 476787.9679795744
2224.01 480642.5999244346 476787.9679795744
2224.1 480642.5999244346 476789.7676110634
2226.76 480642.7999207729 476789.7676110634
2227.88 480642.7999207729 476793.568616882
2228.45 480642.9999201071 476793.568616882
2228.57 480642.9999201071 476798.76934954006
2234.3 480642.9999201071 476802.36972384556
2236.08 480643.19992535014 476802.36972384556
2238.28 480643.19992535014 476802.76948788675
2239.45 480643.39992443466 476802.76948788675
2241.08 480643.39992443466 476805.96885291266
2244.08 480643.39992443466 476808.9691044127
2247.44 480643.5999231863 476808.9691044127
2250.28 480643.7999195246 476808.9691044127
2250.7 480643.99991553003 476808.9691044127
2252.89 480644.1999141152 476808.9691044127
2255.38 480644.1999141152 476811.56854162517
2257.89 480644.1999141152 476815.56878130324
2262.69 480644.1999141152 476817.7697422018
2263.41 480644.1999141152 476820.5681409868
2264.59 480644.3999194415 476820.5681409868
2264.61 480644.3999194415 476821.3679715134
2265.9 480644.3999194415 476823.96643020824
2273.73 480644.3999194415 476828.3677240064
2274.14 480644.59991777706 476828.3677240064
2274.25 480644.7999145314 476828.3677240064
2276.41 480644.99991095293 476828.3677240064
2276.67 480644.99991095293 476829.9681541895
2277.52 480645.19990704156 476829.9681541895
2279.99 480645.39991236787 476829.9681541895
2286.71 480645.5999086229 476829.9681541895
2286.75 480645.7999136995 476829.9681541895
2287.92 480645.7999136995 476833.76734442817
2290.59 480645.7999136995 476836.1667706163
2290.89 480645.7999136995 476838.5678651604
2296.05 480645.7999136995 476840.16746384354
2299.41 480645.9999184432 476840.16746384354
2299.85 480646.199922854 476840.16746384354
2301.66 480646.199922854 476842.9658357103
2301.88 480646.3999269319 476842.9658357103
2302.45 480646.3999269319 476843.96628672414
2304.26 480646.3999269319 476845.76520915393
2305.08 480646.3999269319 476847.76470079686
2305.37 480646.3999269319 476852.16662057996
2307.15 480646.3999269319 476855.76767757
2308.85 480646.5999256836 476855.76767757
2310.07 480646.5999256836 476856.9680057279
2310.93 480646.5999256836 476862.56860199024
2312.98 480646.5999256836 476866.16955624364
2313.87 480646.5999256836 476866.769609055
2315.35 480646.5999256836 476869.3707467278
2315.96 480646.5999256836 476874.1718821081
2317.22 480646.7999241023 476874.1718821081
2317.86 480646.7999241023 476875.5711085803
2321.19 480646.7999241023 476875.7711292046
2322.92 480646.99992218823 476875.7711292046
2324.56 480647.19991994125 476875.7711292046
2327.84 480647.19991994125 476878.3696501747
2331.63 480647.19991994125 476879.9703522789
2336.11 480647.19991994125 476882.7687055316
2339.13 480647.19991994125 476883.5682229683
2339.16 480647.39992443525 476883.5682229683
2353.57 480647.39992443525 476883.9683981554
2355.46 480647.5999219386 476883.9683981554
2356.87 480647.5999219386 476887.36629029736
2359.36 480647.5999219386 476889.16513516736
2362.93 480647.5999219386 476890.76583992696
2365.83 480647.5999219386 476894.3673470603
2366.14 480647.5999219386 476896.16703673324
2369.52 480647.5999219386 476896.566782221
2370.01 480647.7999191091 476896.566782221
2371.51 480647.99992343667 476896.566782221
2372.03 480647.99992343667 476898.76535844617
2372.6 480647.99992343667 476902.16582167335
2373.36 480647.99992343667 476904.56645777536
2375.58 480648.1999274313 476904.56645777536
2379.23 480648.3999310931 476904.56645777536
2381.47 480648.3999310931 476905.9668065128
2381.95 480648.3999310931 476907.9655071717
2384.16 480648.59992818034 476907.9655071717
2386.97 480648.79992493475 476907.9655071717
2387.42 480648.79992493475 476912.96462629334
2388.93 480648.79992493475 476915.36522108834
2389.52 480648.79992493475 476918.1656072535
2392.3 480648.9999213563 476918.1656072535
2396.45 480649.19991744496 476918.1656072535
2397.17 480649.39991486515 476918.1656072535
2398.8 480649.39991486515 476919.7645778548
2400.01 480649.39991486515 476922.76492867566
2400.89 480649.39991486515 476925.56560496916
2401.22 480649.39991486515 476926.1658848485
2410.16 480649.39991486515 476927.9647252877
2410.85 480649.39991486515 476928.9645554056
2414.88 480649.39991486515 476932.964957725
2415.19 480649.5999123685 476932.964957725
2420.93 480649.5999123685 476935.16457292263
2421.29 480649.799909539 476935.16457292263
2422.79 480649.799909539 476936.163932082
2427.64 480649.799909539 476936.76382135047
2428.9 480649.99990637664 476936.76382135047
2430.72 480649.99990637664 476938.76251705515
2432.05 480650.1999028814 476938.76251705515
2436.08 480650.1999028814 476939.56272034044
2438.8 480650.1999028814 476943.1635686687
2441.17 480650.1999028814 476946.1650297024
2441.88 480650.1999028814 476947.96385511046
2449.16 480650.1999028814 476950.1643421488
2451.88 480650.1999028814 476950.7644679296
2454.58 480650.1999028814 476952.96490328474
2462.76 480650.1999028814 476954.563853187
2462.92 480650.3998990533 476954.563853187
2469.32 480650.3998990533 476955.5643410266
2469.68 480650.5998948923 476955.5643410266
2473.96 480650.5998948923 476957.56300244556
2475.35 480650.5998948923 476959.16320832015
2478.15 480650.5998948923 476963.9654693347
2479.92 480650.5998948923 476966.36595332035
2490.2 480650.7998912306 476966.36595332035
2497.51 480650.7998912306 476970.9667458897
2501.22 480650.7998912306 476971.5670237292
2512.89 480650.99988723604 476971.5670237292
2512.98 480650.99988723604 476974.3682803589
2517.77 480650.99988723604 476977.9688024879
2518.6 480651.1998829086 476977.9688024879
2523.35 480651.1998829086 476980.9692489198
2524.05 480651.1998829086 476985.56978682167
2526.36 480651.1998829086 476986.9699828251
2529.33 480651.39987824834 476986.9699828251
2529.43 480651.39987824834 476989.7703255096
2535.14 480651.59987325524 476989.7703255096
2538.79 480651.7998679292 476989.7703255096
2542.27 480651.9998622703 476989.7703255096
2545.12 480652.199858359 476989.7703255096
2546.36 480652.199858359 476992.7706071167
2547.79 480652.3998524505 476992.7706071167
2555.21 480652.3998524505 476992.9706303359
2561.71 480652.3998524505 476994.57075033203
2564.46 480652.3998524505 476996.1708488575
2566.89 480652.3998524505 476997.37076778273
2568.77 480652.5998586921 476997.37076778273
2582.05 480652.5998586921 476999.5708737334
2585.73 480652.5998586921 477003.1725830059
2588.25 480652.5998586921 477006.77302058553
2597.04 480652.79985253396 477006.77302058553
2597.46 480652.79985253396 477009.373132727
2599.78 480652.99984853936 477009.373132727
2600.18 480652.99984853936 477009.973150555
2600.93 480653.199844212 477009.973150555
2601.31 480653.199844212 477010.1731730196
2604.23 480653.199844212 477013.17346972943
2606.25 480653.199844212 477014.77256116713
2606.89 480653.199844212 477016.9736056969
2607.55 480653.39985037036 477016.9736056969
2608.26 480653.5998557798 477016.9736056969
2617.59 480653.7998496216 477016.9736056969
2618.23 480653.7998496216 477018.3727995717
2620.71 480653.7998496216 477018.772566235
2623.19 480653.7998496216 477021.3710168818
2624.64 480653.7998496216 477026.37328585045
2627.62 480653.7998496216 477028.7743004284
2628.0 480653.9998431306 477028.7743004284
2630.37 480653.9998431306 477032.9747263838
2634.15 480654.19984837354 477032.9747263838
2639.56 480654.3998545319 477032.9747263838
2642.74 480654.3998545319 477035.5757938642
2645.62 480654.3998545319 477036.17584590986
2645.7 480654.3998545319 477038.7768599333
2647.03 480654.3998545319 477040.97558494646
2651.03 480654.5998478745 477040.97558494646
2651.62 480654.5998478745 477045.1755900147
2654.12 480654.5998478745 477047.97583993315
2654.34 480654.5998478745 477049.57581235014
2657.05 480654.5998478745 477051.1757633029
2660.78 480654.5998478745 477053.776035707
2664.79 480654.5998478745 477056.1759349732
2668.14 480654.5998478745 477058.9761790175
2670.71 480654.5998478745 477059.57623785397
2673.06 480654.5998478745 477063.3777835933
2674.92 480654.799852951 477063.3777835933
2677.58 480654.799852951 477064.97690596204
2678.87 480654.9998489565 477064.97690596204
2679.98 480654.9998489565 477066.77708473627
2680.07 480654.9998489565 477067.5766408974
2680.61 480655.19985378324 477067.5766408974
2682.68 480655.19985378324 477070.57688350324
2683.02 480655.19985378324 477072.17752224446
2685.54 480655.3998582772 477072.17752224446
2689.34 480655.3998582772 477074.7760678104
2690.95 480655.3998582772 477077.9772982867
2692.67 480655.3998582772 477079.9772688467
2706.66 480655.5998645188 477079.9772688467
2710.31 480655.5998645188 477082.17601792346
2719.75 480655.5998645188 477087.1763761277
2721.67 480655.5998645188 477091.1778705549
2726.7 480655.5998645188 477091.97742071014
2734.78 480655.5998645188 477092.3771937779
2739.85 480655.5998645188 477093.9771876649
2740.28 480655.5998645188 477095.77729096066
2749.04 480655.5998645188 477097.37735997216
2752.0 480655.5998645188 477098.7773469945
2754.7 480655.5998645188 477101.17728651734
2757.42 480655.5998645188 477105.17707841593
2758.23 480655.5998645188 477107.1778339942
2773.38 480655.5998645188 477108.37718236353
2773.41 480655.5998645188 477109.97726680065
2780.77 480655.5998645188 477111.1773160423
2781.51 480655.79986418586 477111.1773160423
2786.81 480655.99986352003 477111.1773160423
2794.69 480655.99986352003 477111.7769892241
2795.63 480655.99986352003 477113.77686254063
2807.2 480656.1998695952 477113.77686254063
2807.78 480656.3998740891 477113.77686254063
2811.24 480656.3998740891 477115.37598298903
2812.12 480656.3998740891 477116.77587905206
2815.62 480656.5998703442 477116.77587905206
2818.45 480656.5998703442 477117.57581228303
2827.85 480656.5998703442 477118.5760063521
2828.06 480656.79986418615 477118.5760063521
2836.02 480656.79986418615 477119.1761187679
2838.96 480656.99985769513 477119.1761187679
2841.19 480657.19985087134 477119.1761187679
2843.14 480657.39984371467 477119.1761187679
2844.65 480657.39984371467 477119.77606718283
2847.81 480657.59983622516 477119.77606718283
2848.1 480657.59983622516 477121.9764563099
2849.16 480657.59983622516 477123.9753543753
2850.68 480657.79982840276 477123.9753543753
2851.0 480657.9998202475 477123.9753543753
2854.11 480658.199820081 477123.9753543753
2856.61 480658.399824991 477123.9753543753
2866.99 480658.399824991 477128.37492260523
2876.72 480658.399824991 477129.5747766872
2878.25 480658.5998316487 477129.5747766872
2880.17 480658.5998316487 477131.9734382999
2882.5 480658.5998316487 477135.77409445663
2886.61 480658.5998316487 477135.9739823393
2887.44 480658.5998316487 477137.7737649709
2890.28 480658.5998316487 477140.57418270427
2893.12 480658.7998284031 477140.57418270427
2893.21 480658.7998284031 477142.7729485057
2893.51 480658.7998284031 477143.9728010785
2894.74 480658.99982024793 477143.9728010785
2898.45 480659.19982507464 477143.9728010785
2903.94 480659.19982507464 477145.9736773943
2906.12 480659.19982507464 477147.17352292984
2908.85 480659.19982507464 477147.9734132488
2908.86 480659.19982507464 477149.37262199796
2911.15 480659.3998295685 477149.37262199796
2911.57 480659.3998295685 477149.97253797646
2914.37 480659.5998362262 477149.97253797646
2921.7 480659.5998362262 477151.9733974993
2922.85 480659.7998329806 477151.9733974993
2927.48 480659.99983938865 477151.9733974993
2927.67 480660.1998358934 477151.9733974993
2928.83 480660.39984205173 477151.9733974993
2930.61 480660.59984246775 477151.9733974993
2932.63 480660.79984255094 477151.9733974993
2933.15 480660.79984255094 477152.3735653765
2937.39 480660.79984255094 477153.77372845245
2947.64 480660.9998389725 477153.77372845245
2950.53 480661.199838806 477153.77372845245
2952.26 480661.199838806 477155.1743095613
2956.02 480661.39983830665 477155.1743095613
2956.13 480661.39983830665 477157.3739996503
2957.31 480661.5998374744 477157.3739996503
2959.95 480661.5998374744 477159.97504721617
2961.02 480661.5998374744 477161.7752561329
2963.03 480661.7998363093 477161.7752561329
2968.86 480661.7998363093 477163.3754190301
2973.57 480661.7998363093 477165.37431886146
2976.07 480661.7998363093 477167.1733000723
2983.43 480661.7998363093 477168.37260580773
2986.51 480661.7998363093 477170.5723060378
2990.61 480661.7998363093 477172.9708923948
2998.8 480661.7998363093 477174.5710660057
2999.87 480661.7998363093 477176.3708056522
3000.67 480661.7998363093 477177.57105459494
3001.52 480661.7998363093 477178.3711383814
3004.44 480661.9998414689 477178.3711383814
3006.28 480661.9998414689 477179.37156475836
3008.07 480662.19984629564 477179.37156475836
3010.4 480662.19984629564 477181.37175494217
3010.42 480662.39985078946 477181.37175494217
3013.2 480662.39985078946 477183.5719254103
3013.34 480662.5998437161 477183.5719254103
3014.6 480662.79984796024 477183.5719254103
3017.02 480662.79984796024 477187.5727183189
3029.49 480662.79984796024 477188.5721456495
3029.8 480662.79984796024 477190.1728412649
3032.49 480662.9998518715 477190.1728412649
3036.54 480662.9998518715 477192.5732656883
3038.71 480663.1998554499 477192.5732656883
3043.39 480663.1998554499 477194.7719947796
3046.45 480663.1998554499 477197.7724712144
3046.76 480663.1998554499 477198.37252851995
3054.75 480663.1998554499 477200.1723239964
3056.44 480663.1998554499 477201.17241657054
3057.02 480663.3998624404 477201.17241657054
3057.25 480663.5998595278 477201.17241657054
3058.72 480663.7998587788 477201.17241657054
3059.17 480663.7998587788 477202.7725472512
3061.01 480663.9998576969 477202.7725472512
3061.23 480663.9998576969 477203.7719729252
3061.88 480663.9998576969 477206.3721449537
3063.74 480663.9998576969 477208.57086394593
3064.72 480663.9998576969 477208.77095710195
3066.64 480664.19985461776 477208.77095710195
3067.59 480664.3998532862 477208.77095710195
3070.26 480664.5998499575 477208.77095710195
3077.03 480664.5998499575 477210.1701214039
3077.12 480664.5998499575 477210.3701338814
3078.28 480664.79984338343 477210.3701338814
3082.68 480664.9998364765 477210.3701338814
3089.16 480664.9998364765 477212.9702655751
3090.75 480664.9998364765 477213.7704053615
3091.94 480664.9998364765 477215.5704663567
3094.69 480664.9998364765 477216.37039255275
3097.27 480665.19984379987 477216.37039255275
3098.78 480665.19984379987 477217.37086923124
3101.72 480665.19984379987 477220.772427183
3104.72 480665.19984379987 477226.37333761476
3108.0 480665.3998366433 477226.37333761476
3112.85 480665.599835395 477226.37333761476
3116.57 480665.599835395 477229.57305583375
3123.22 480665.599835395 477233.57321151433
3125.34 480665.599835395 477233.77324218466
3127.15 480665.599835395 477233.9732234841
3128.38 480665.599835395 477235.77221463266
3129.83 480665.599835395 477236.77211987134
3130.62 480665.599835395 477237.3724048616
3131.34 480665.599835395 477239.1713749167
3136.4 480665.599835395 477241.3711480037
3137.46 480665.599835395 477242.1711761182
3137.71 480665.7998396391 477242.1711761182
3152.56 480665.7998396391 477242.3711538138
3153.14 480665.7998396391 477245.17159843695
3159.27 480665.9998468793 477245.17159843695
3169.26 480665.9998468793 477246.9713931758
3171.15 480665.9998468793 477247.7709397833
3174.01 480666.1998508738 477247.7709397833
3175.66 480666.1998508738 477249.57100454805
3180.18 480666.1998508738 477251.37078194116
3185.57 480666.1998508738 477251.57075553125
3188.28 480666.1998508738 477254.1703817026
3188.43 480666.3998478779 477254.1703817026
3189.35 480666.5998549516 477254.1703817026
3189.79 480666.7998517061 477254.1703817026
3190.98 480666.9998481278 477254.1703817026
3193.25 480666.9998481278 477254.97040947975
3193.67 480666.9998481278 477255.1703787129
3194.16 480667.1998442165 477255.1703787129
3195.96 480667.1998442165 477256.1704063097
3196.08 480667.3998482942 477256.1704063097
3204.99 480667.3998482942 477258.1704363587
3206.23 480667.59984746197 477258.1704363587
3207.71 480667.59984746197 477259.57043744536
3207.89 480667.59984746197 477261.57077514025
3209.29 480667.79985129 477261.57077514025
3210.29 480667.79985129 477262.77011968393
3210.43 480667.79985129 477264.57010901114
3210.76 480667.79985129 477264.97017504
3212.69 480667.9998472956 477264.97017504
3213.15 480667.9998472956 477265.770162251
3214.77 480667.9998472956 477266.9707946097
3215.23 480668.1998462969 477266.9707946097
3220.8 480668.1998462969 477269.1704884417
3221.85 480668.1998462969 477269.3705935825
3223.51 480668.1998462969 477271.1703136732
3229.63 480668.1998462969 477273.9702583535
3231.09 480668.1998462969 477275.96918604505
3237.49 480668.3998499585 477275.96918604505
3238.95 480668.59985328716 477275.96918604505
3242.59 480668.59985328716 477278.96970765304
3243.05 480668.59985328716 477279.5696181209
3244.72 480668.7998521221 477279.5696181209
3246.95 480668.9998506241 477279.5696181209
3249.63 480668.9998506241 477282.3691604242
3251.88 480668.9998506241 477283.96912746894
3257.28 480668.9998506241 477285.76906475046
3257.98 480669.1998487933 477285.76906475046
3258.49 480669.1998487933 477286.9684299175
3260.43 480669.39985203877 477286.9684299175
3261.05 480669.39985203877 477287.7679999981
3263.63 480669.39985203877 477288.3676740425
3265.62 480669.5998549513 477288.3676740425
3272.51 480669.5998549513 477289.3675072271
3275.78 480669.5998549513 477291.1685138493
3276.77 480669.79984920943 477291.1685138493
3276.99 480669.79984920943 477291.5685007496
3279.68 480669.79984920943 477295.16832251684
3280.1 480669.79984920943 477296.368550767
3285.67 480669.79984920943 477297.9676936245
3285.75 480669.79984920943 477299.76869871904
3289.5 480669.79984920943 477302.76821337146
3292.18 480669.79984920943 477303.3681072541
3292.58 480669.79984920943 477303.9677870855
3293.35 480669.79984920943 477307.3684223773
3301.83 480669.79984920943 477309.568025913
3310.52 480669.79984920943 477313.1700285054
3315.99 480669.9998518724 477313.1700285054
3317.93 480669.9998518724 477314.97034748475
3317.95 480669.9998518724 477316.970284511
3320.66 480669.9998518724 477318.97018801916
3329.91 480669.9998518724 477319.77004955325
3341.49 480669.9998518724 477320.3703810489
3344.44 480669.9998518724 477321.5710349796
3344.61 480669.9998518724 477322.7709675346
3345.27 480669.9998518724 477325.3696476826
3347.02 480670.1998542024 477325.3696476826
3347.33 480670.1998542024 477326.9705135385
3347.77 480670.1998542024 477327.7700987267
3347.95 480670.1998542024 477330.36965525453
3349.99 480670.1998542024 477331.7695836046
3352.71 480670.1998542024 477332.5695352882
3358.29 480670.1998542024 477333.5697376399
3358.66 480670.1998542024 477336.1711348172
3361.13 480670.3998507905 477336.1711348172
3362.08 480670.3998507905 477337.7710341687
3364.78 480670.3998507905 477338.5709758009
3374.13 480670.3998507905 477339.9708607545
3377.56 480670.5998470457 477339.9708607545
3378.81 480670.79984130384 477339.9708607545
3380.06 480670.79984130384 477342.76943825395
3381.38 480670.79984130384 477345.1707108167
3383.39 480670.79984130384 477345.37075514277
3384.58 480670.99983522913 477345.37075514277
3405.89 480670.99983522913 477346.37060091924
3406.3 480670.99983522913 477346.97055463016
3406.53 480671.19983131794 477346.97055463016
3414.79 480671.19983131794 477347.57050532487
3417.79 480671.19983131794 477348.17019799637
3418.63 480671.19983131794 477349.7705499183
3421.43 480671.3998270739 477349.7705499183
3421.48 480671.3998270739 477353.97137160785
3433.2 480671.3998270739 477355.37126360397
3434.31 480671.5998258256 477355.37126360397
3439.63 480671.5998258256 477356.9704534527
3442.07 480671.79983464687 477356.9704534527
3444.03 480671.79983464687 477360.5710626887
3445.06 480671.79983464687 477361.371002313
3447.21 480671.9998431353 477361.371002313
3449.22 480671.9998431353 477362.57039169304
3449.53 480672.19985129085 477362.57039169304
3454.21 480672.19985129085 477364.57012597815
3457.5 480672.19985129085 477366.76994704
3462.94 480672.19985129085 477367.770109981
3465.82 480672.3998470468 477367.770109981
3473.85 480672.3998470468 477368.5702342988
3476.82 480672.3998470468 477369.9710229773
3478.39 480672.5998424699 477369.9710229773
3478.81 480672.79983756016 477369.9710229773
3484.29 480672.99984563247 477369.9710229773
3489.3 480673.1998533718 477369.9710229773
3489.73 480673.39984787966 477369.9710229773
3493.66 480673.39984787966 477370.9709349423
3495.36 480673.5998420546 477370.9709349423
3495.61 480673.7998496275 477370.9709349423
3496.31 480673.7998496275 477372.57077666075
3504.0 480673.7998496275 477376.3728551874
3512.58 480673.999844801 477376.3728551874
3513.8 480674.19985212426 477376.3728551874
3516.3 480674.19985212426 477377.37338203646
3516.34 480674.19985212426 477377.9730908026
3517.36 480674.19985212426 477379.57289902156
3518.97 480674.19985212426 477379.7728806617
3519.24 480674.19985212426 477381.1736111994
3524.72 480674.3998591146 477381.1736111994
3527.46 480674.5998657721 477381.1736111994
3529.08 480674.5998657721 477382.97343616246
3531.52 480674.5998657721 477385.1723655554
3542.61 480674.7998654392 477385.1723655554
3545.21 480674.7998654392 477385.57232481457
3547.9 480674.7998654392 477387.7720767814
3550.7 480674.7998654392 477387.97205473547
3553.6 480674.7998654392 477389.17191542365
3553.73 480674.7998654392 477390.9728607034
3556.95 480674.7998654392 477391.9730554934
3557.69 480674.99986477336 477391.9730554934
3563.47 480674.99986477336 477392.37286218023
3566.78 480675.19986377476 477392.37286218023
3568.39 480675.19986377476 477394.57398707204
3568.64 480675.19986377476 477395.17410319217
3568.92 480675.19986377476 477396.37396690325
3569.22 480675.399870349 477396.37396690325
3571.48 480675.399870349 477398.17430168355
3573.56 480675.399870349 477398.374281482
3575.02 480675.399870349 477398.77409185556
3575.85 480675.399870349 477400.1747988832
3576.08 480675.399870349 477401.37466008443
3578.77 480675.399870349 477401.97476966586
3586.57 480675.399870349 477403.17465046945
3593.63 480675.399870349 477404.7738933119
3597.04 480675.399870349 477408.5745395423
3599.58 480675.399870349 477410.37435848755
3601.2 480675.399870349 477411.37388610764
3608.3 480675.5998691007 477411.37388610764
3611.51 480675.5998691007 477412.3737758876
3619.25 480675.5998691007 477416.5743827676
3623.25 480675.7998675195 477416.5743827676
3623.74 480675.99986560555 477416.5743827676
3628.32 480675.99986560555 477417.57450547296
3629.0 480675.99986560555 477418.9743757963
3631.21 480675.99986560555 477420.3737226795
3634.61 480675.99986560555 477421.5735994642
3636.85 480675.99986560555 477423.1737917655
3640.18 480676.199870016 477423.1737917655
3644.23 480676.39987409365 477423.1737917655
3646.03 480676.39987409365 477423.57401003386
3650.06 480676.39987409365 477425.1732542458
3657.83 480676.39987409365 477426.9723783713
3660.69 480676.39987409365 477428.9721688215
3661.52 480676.39987409365 477431.7736908006
3663.39 480676.39987409365 477432.3736249224
3666.11 480676.39987409365 477432.7735793284
3669.53 480676.5998778384 477432.7735793284
3671.43 480676.5998778384 477433.9737336072
3676.4 480676.5998778384 477434.7736772662
3677.41 480676.79988125025 477434.7736772662
3678.55 480676.79988125025 477435.17348547745
3680.72 480676.9998793363 477435.17348547745
3684.17 480677.1998770894 477435.17348547745
3685.5 480677.1998770894 477435.7738073358
3692.07 480677.3998745097 477435.7738073358
3699.24 480677.59987159714 477435.7738073358
3700.12 480677.7998671035 477435.7738073358
3701.04 480677.99986227707 477435.7738073358
3703.64 480678.1998571178 477435.7738073358
3705.63 480678.1998571178 477437.77364721743
3717.22 480678.1998571178 477441.1740458723
3724.09 480678.1998571178 477441.97412559524
3726.32 480678.1998571178 477443.3740058921
3734.86 480678.3998516256 477443.3740058921
3739.32 480678.3998516256 477443.5739129291
3741.82 480678.3998516256 477445.3730611961
3747.01 480678.3998516256 477447.37415248394
3757.06 480678.3998516256 477448.9743139393
3758.26 480678.3998516256 477449.1744218936
3761.21 480678.3998516256 477449.5746367958
3763.84 480678.3998516256 477450.37425657973
3764.17 480678.3998516256 477451.174683699
3766.48 480678.3998516256 477453.57447447965
3768.7 480678.3998516256 477454.57457413175
3772.88 480678.3998516256 477456.5744215617
3773.77 480678.59985537035 477456.5744215617
3775.38 480678.7998496286 477456.5744215617
3781.76 480678.99984355393 477456.5744215617
3783.19 480679.19983714644 477456.5744215617
3786.31 480679.39983456675 477456.5744215617
3787.16 480679.59983165417 477456.5744215617
3787.5 480679.59983165417 477459.17465233314
3791.71 480679.79982840875 477459.17465233314
3793.18 480679.79982840875 477459.77469754417
3793.37 480679.9998248305 477459.77469754417
3797.8 480680.199818423 477459.77469754417
3798.16 480680.3998145951 477459.77469754417
3799.17 480680.3998145951 477460.9745904235
3801.04 480680.3998145951 477462.17524568184
3801.88 480680.3998145951 477463.1751497154
3806.92 480680.3998145951 477464.57590185304
3808.44 480680.5998187559 477464.57590185304
3812.83 480680.7998225838 477464.57590185304
3815.33 480680.7998225838 477465.37584484916
3825.18 480680.7998225838 477467.3756370059
3829.33 480680.7998225838 477469.5754618172
3835.77 480680.7998225838 477472.9750472586
3837.64 480680.99983107205 477472.9750472586
3838.28 480681.1998271609 477472.9750472586
3843.69 480681.39982291695 477472.9750472586
3843.93 480681.39982291695 477474.77488658344
3845.05 480681.39982291695 477475.5749673077
3846.51 480681.39982291695 477475.9749143486
3847.96 480681.59982666164 477475.9749143486
3850.9 480681.79983506666 477475.9749143486
3857.85 480681.9998306563 477475.9749143486
3858.32 480681.9998306563 477476.3751357806
3871.93 480682.19983881165 477476.3751357806
3873.54 480682.19983881165 477477.37568349
3875.29 480682.19983881165 477477.5755989043
3878.46 480682.19983881165 477477.975545946
3880.88 480682.19983881165 477478.17556629475
3883.19 480682.39983415167 477478.17556629475
3883.62 480682.59984205733 477478.17556629475
3884.99 480682.59984205733 477479.7748795654
3896.86 480682.59984205733 477482.37627743284
3922.32 480682.59984205733 477483.3758427917
3937.33 480682.59984205733 477486.57540707215
3943.77 480682.59984205733 477489.57407302357
3944.55 480682.7998496301 477489.57407302357
3952.05 480682.7998496301 477489.97404602927
3965.79 480682.7998496301 477491.7739079706
3975.88 480682.7998496301 477494.9756136136
3977.2 480682.99985687 477494.9756136136
3979.17 480683.19986377703 477494.9756136136
3980.18 480683.39987035113 477494.9756136136
3982.99 480683.39987035113 477498.7760702755
3985.85 480683.39987035113 477498.9760909588
3987.26 480683.39987035113 477499.57604795793
3987.79 480683.39987035113 477501.1758414958
3990.26 480683.39987035113 477501.3758271621
3993.1 480683.39987035113 477502.37568765495
3995.79 480683.39987035113 477503.1755700195
3998.21 480683.59987451194 477503.1755700195
3999.0 480683.59987451194 477503.37567720737
4001.6 480683.79987833987 477503.37567720737
4011.85 480683.9998730974 477503.37567720737
4012.22 480684.1998675221 477503.37567720737
4014.49 480684.1998675221 477505.5747145916
4014.77 480684.1998675221 477506.574565034
4014.85 480684.1998675221 477507.17488860653
4020.46 480684.1998675221 477508.3750262745
4033.45 480684.1998675221 477511.17650340474
4046.64 480684.1998675221 477511.7768113794
4049.99 480684.1998675221 477512.37687996373
4052.92 480684.1998675221 477513.3769875681
4053.43 480684.1998675221 477515.7781973266
4055.84 480684.1998675221 477516.57828140084
4063.43 480684.1998675221 477518.57799905597
4069.17 480684.1998675221 477520.1781578191
4070.02 480684.399861614 477520.1781578191
4072.94 480684.399861614 477521.77791318635
4075.59 480684.399861614 477522.577782831
4076.49 480684.59985745326 477522.577782831
4082.4 480684.59985745326 477523.1776815475
4087.96 480684.7998612812 477523.1776815475
4089.78 480684.7998612812 477525.7789779255
4090.74 480684.9998568708 477525.7789779255
4091.57 480685.19985212764 477525.7789779255
4095.7 480685.3998557891 477525.7789779255
4100.98 480685.3998557891 477526.7788078672
4103.71 480685.3998557891 477528.1794853723
4108.47 480685.3998557891 477531.1797755164
4111.04 480685.3998557891 477532.38035069837
4135.57 480685.59985911765 477532.38035069837
4136.32 480685.7998621134 477532.38035069837
4168.79 480685.7998621134 477532.78028502176
4171.47 480685.7998621134 477532.98025168106
4174.14 480685.7998621134 477533.38018399477
4176.8 480685.7998621134 477533.9800799533
4182.17 480685.7998621134 477537.3816554661
4183.8 480685.7998621134 477539.9816346771
4186.32 480685.9998618637 477539.9816346771
4194.13 480685.9998618637 477540.98208506545
4197.07 480685.9998618637 477544.3835536767
4197.15 480686.19986128114 477544.3835536767
4214.26 480686.19986128114 477545.5835360457
4216.11 480686.19986128114 477546.5839520607
4216.7 480686.3998641104 477546.5839520607
4217.59 480686.3998641104 477550.38433392416
4231.43 480686.5998587015 477550.38433392416
4232.62 480686.5998587015 477552.7839700438
4243.07 480686.79985295987 477552.7839700438
4243.71 480686.99984688533 477552.7839700438
4252.68 480686.99984688533 477553.78361792193
4261.34 480686.99984688533 477556.38266323355
4266.52 480687.1998496314 477556.38266323355
4271.91 480687.39984913205 477556.38266323355
4273.14 480687.39984913205 477556.98266346304
4275.82 480687.39984913205 477558.3832622984
4276.47 480687.59984829987 477558.3832622984
4278.75 480687.59984829987 477559.9839265625
4285.89 480687.59984829987 477561.58332300076
4294.66 480687.59984829987 477563.18397116574
4308.46 480687.59984829987 477563.58397483773
4313.4 480687.7998471348 477563.58397483773
4314.21 480687.9998456369 477563.58397483773
4316.05 480688.1998417258 477563.58397483773
4316.97 480688.3998399783 477563.58397483773
4319.72 480688.5998378979 477563.58397483773
4323.13 480688.5998378979 477564.7839778128
4323.9 480688.79983382043 477564.7839778128
4324.24 480688.9998294101 477564.7839778128
4326.16 480688.9998294101 477566.98365715914
4327.49 480689.1998271633 477566.98365715914
4328.86 480689.1998271633 477568.5833985019
4338.37 480689.1998271633 477569.38372358563
4340.27 480689.1998271633 477569.58369008143
4352.07 480689.39982167125 477569.58369008143
4356.56 480689.39982167125 477570.38355271553
4357.23 480689.39982167125 477571.7830328115
4359.25 480689.39982167125 477572.3829280284
4360.13 480689.59981584636 477572.3829280284
4362.61 480689.59981584636 477574.3829380079
4366.38 480689.59981584636 477575.1826379083
4369.28 480689.59981584636 477576.38217771583
4369.48 480689.59981584636 477577.3820047518
4369.68 480689.59981584636 477578.982219806
4377.65 480689.7998246674 477578.982219806
4378.86 480689.9998331555 477578.982219806
4381.35 480690.1998413107 477578.982219806
4399.44 480690.1998413107 477579.5821140188
4422.27 480690.39984497207 477579.5821140188
4423.06 480690.5998528776 477579.5821140188
4425.45 480690.5998528776 477580.9822863568
4428.37 480690.5998528776 477582.38244227483
4439.14 480690.5998528776 477583.38245145127
4441.25 480690.5998528776 477584.18214968266
4459.03 480690.79986045026 477584.18214968266
4460.58 480690.99986769 477584.18214968266
4467.93 480691.19987126824 477584.18214968266
4470.35 480691.39987825835 477584.18214968266
4473.55 480691.39987825835 477585.1822547687
4479.89 480691.59988491563 477585.1822547687
4492.87 480691.79988832737 477585.1822547687
4499.87 480691.79988832737 477587.5822516645
4510.62 480691.79988832737 477588.3822399093
4515.63 480691.99988474924 477588.3822399093
4515.67 480692.19989124004 477588.3822399093
4520.72 480692.19989124004 477589.1819398174
4522.3 480692.19989124004 477589.9822927146
4522.6 480692.39989448537 477589.9822927146
4525.01 480692.39989448537 477591.78306711774
4528.95 480692.39989448537 477593.383239947
4529.15 480692.5998894926 477593.383239947
4532.08 480692.7998841671 477593.383239947
4532.37 480692.7998841671 477595.182560985
4533.15 480692.99989057466 477595.182560985
4534.49 480692.99989057466 477595.9825552606
4537.66 480693.19989664934 477595.9825552606
4556.54 480693.3999023912 477595.9825552606
4558.98 480693.59990780015 477595.9825552606
4559.33 480693.59990780015 477596.9825405676
4560.49 480693.7999128763 477596.9825405676
4564.18 480693.7999128763 477598.38233300817
4575.58 480693.99990971416 477598.38233300817
4577.72 480693.99990971416 477600.1816389859
4582.17 480694.19990621926 477600.1816389859
4587.8 480694.19990621926 477600.9813218281
4588.25 480694.39990114333 477600.9813218281
4588.92 480694.39990114333 477601.58123111504
4590.32 480694.39990114333 477604.57999784034
4591.61 480694.39990114333 477605.57984623156
4591.94 480694.39990114333 477606.3798428478
4597.48 480694.39990114333 477607.5793329705
4601.06 480694.39990114333 477610.5792800788
4603.3 480694.39990114333 477610.7792508456
4611.0 480694.39990114333 477611.5792243467
4612.1 480694.39990114333 477612.7793856188
4615.77 480694.39990114333 477612.97941132466
4618.39 480694.59989573463 477612.97941132466
4619.47 480694.59989573463 477613.77978230634
4619.71 480694.79988999304 477613.77978230634
4632.41 480694.9998839186 477613.77978230634
4638.65 480694.9998839186 477615.37972060125
4638.66 480694.9998839186 477616.57954972587
4640.83 480694.9998839186 477618.5787108255
4643.73 480694.9998839186 477619.37836589344
4659.56 480694.9998839186 477620.57831559196
4677.3 480694.9998839186 477621.7782532319
4678.56 480695.19988375215 477621.7782532319
4683.13 480695.19988375215 477622.1780807666
4689.36 480695.19988375215 477622.3780534592
4689.59 480695.19988375215 477625.3784578798
4694.72 480695.39987742814 477625.3784578798
4704.8 480695.5998815888 477625.3784578798
4713.51 480695.5998815888 477625.97837771697
4718.39 480695.5998815888 477627.1783138504
4719.41 480695.5998815888 477628.3778009791
4719.82 480695.79987834353 477628.3778009791
4725.76 480695.79987834353 477629.1776934251
4725.95 480695.79987834353 477629.57752046
4731.02 480695.79987834353 477630.77810658305
4734.36 480695.79987834353 477633.9796105639
4735.05 480695.79987834353 477635.17945124867
4737.42 480695.99987809383 477635.17945124867
4744.77 480696.1998745989 477635.17945124867
4755.85 480696.3998803407 477635.17945124867
4760.28 480696.5998765961 477635.17945124867
4762.99 480696.79987626325 477635.17945124867
4769.15 480696.79987626325 477637.5805289368
4769.55 480696.79987626325 477638.18027702795
4780.91 480696.9998755975 477638.18027702795
4783.3 480696.9998755975 477638.7805396599
4786.07 480696.9998755975 477640.18114073336
4786.44 480697.1998745989 477640.18114073336
4806.69 480697.1998745989 477640.5813094512
4813.65 480697.3998803407 477640.5813094512
4820.25 480697.3998803407 477640.78130324645
4831.48 480697.5998857496 477640.78130324645
4833.32 480697.5998857496 477640.9812967067
4834.96 480697.7998908256 477640.9812967067
4836.25 480697.7998908256 477641.78126719827
4841.85 480697.7998908256 477642.9817683216
4844.94 480697.99989556876 477642.9817683216
4845.76 480697.99989556876 477646.382260849
4850.08 480698.19988999364 477646.382260849
4850.81 480698.3998840857 477646.382260849
4851.04 480698.3998840857 477647.7822097988
4852.28 480698.3998840857 477649.58199570834
4863.58 480698.599877845 477649.58199570834
4866.22 480698.79987127136 477649.58199570834
4881.97 480698.79987127136 477650.98193352076
4884.28 480698.79987127136 477651.981805791
4891.51 480698.9998760145 477651.981805791
4891.87 480698.9998760145 477653.38240157114
4896.38 480698.9998760145 477653.7823493078
4900.34 480698.9998760145 477655.9826504902
4900.99 480698.9998760145 477658.3836466796
4903.31 480698.9998760145 477659.78310637036
4904.03 480698.9998760145 477660.38334963337
4912.78 480698.9998760145 477662.5832620504
4915.16 480699.19988042477 477662.5832620504
4921.38 480699.39988575043 477662.5832620504
4930.02 480699.39988575043 477663.58314395434
4941.37 480699.39988575043 477664.7826773215
4944.31 480699.599882838 477664.7826773215
4945.18 480699.7998795928 477664.7826773215
4945.89 480699.99987601466 477664.7826773215
4946.89 480700.1998721037 477664.7826773215
4946.98 480700.1998721037 477666.18260693207
4947.02 480700.1998721037 477667.38277975365
4952.4 480700.1998721037 477668.78335615725
4952.7 480700.1998721037 477669.183412257
4952.73 480700.1998721037 477669.7833808354
4964.46 480700.1998721037 477671.183219606
4968.8 480700.1998721037 477671.58327604044
4975.21 480700.1998721037 477672.38323247025
4977.78 480700.39987742936 477672.38323247025
4980.82 480700.59988200606 477672.38323247025
4984.8 480700.79987792874 477672.38323247025
4992.19 480700.79987792874 477672.58320860035
4992.2 480700.79987792874 477674.7834996396
4997.99 480700.79987792874 477675.9830460719
5000.85 480700.99987351854 477675.9830460719
5005.75 480701.19987876096 477675.9830460719
5005.99 480701.19987876096 477677.9838711681
5006.58 480701.39988367056 477677.9838711681
5011.49 480701.59987909393 477677.9838711681
5027.2 480701.7998837539 477677.9838711681
5035.09 480701.9998880809 477677.9838711681
5046.34 480702.39987826213 477677.9838711681
5050.61 480702.39987826213 477678.7837813836
5050.94 480702.39987826213 477680.78367581114
5070.56 480702.5998824227 477680.78367581114
5070.66 480702.5998824227 477682.3838821133
5084.67 480702.5998824227 477682.78385831974
5088.5 480702.5998824227 477685.9842092783
5090.09 480702.5998824227 477686.5844603233
5090.62 480702.5998824227 477687.1843992658
5092.94 480702.5998824227 477687.98473030445
5094.12 480702.5998824227 477692.58441047394
5096.96 480702.5998824227 477692.78439254954
5100.41 480702.79988625046 477692.78439254954
5101.05 480702.99988100823 477692.78439254954
5103.29 480703.1998845863 477692.78439254954
5105.42 480703.1998845863 477693.38433551125
5109.19 480703.3998795105 477693.38433551125
5109.66 480703.59987410187 477693.38433551125
5111.34 480703.59987410187 477695.5841005856
5113.02 480703.59987410187 477696.78368419065
5123.65 480703.59987410187 477699.1833877231
5125.71 480703.59987410187 477699.78346056025
5130.49 480703.79986877646 477699.78346056025
5131.77 480703.79986877646 477701.9832735207
5138.23 480703.9998743517 477701.9832735207
5142.43 480704.1998795941 477701.9832735207
5145.92 480704.1998795941 477702.78319546004
5155.76 480704.1998795941 477702.9831274004
5156.23 480704.1998795941 477703.58306558983
5165.01 480704.1998795941 477704.5829370393
5176.81 480704.1998795941 477705.1827328608
5179.39 480704.39987410227 477705.1827328608
5184.88 480704.39987410227 477705.3826641318
5185.73 480704.39987410227 477708.784135091
5190.84 480704.39987410227 477711.18388383865
5195.15 480704.39987410227 477713.38417762145
5199.66 480704.59987576643 477713.38417762145
5203.9 480704.59987576643 477713.7843481597
5204.98 480704.59987576643 477714.38442174956
5221.25 480704.59987576643 477714.7845914496
5224.83 480704.59987576643 477715.3846625271
5230.91 480704.59987576643 477716.3850821677
5235.31 480704.59987576643 477717.784922717
5244.28 480704.799870441 477717.784922717
5254.19 480704.799870441 477718.58525474096
5257.69 480704.799870441 477722.3839902837
5263.22 480704.99987185554 477722.3839902837
5263.7 480705.1998729373 477722.3839902837
5278.04 480705.1998729373 477724.3842347401
5280.2 480705.3998674454 477724.3842347401
5292.05 480705.59986162075 477724.3842347401
5293.17 480705.59986162075 477725.5841015841
5303.6 480705.799862536 477725.5841015841
5305.24 480705.799862536 477727.1839052917
5306.2 480705.799862536 477727.7838550378
5306.24 480705.99985646177 477727.7838550378
5308.91 480705.99985646177 477728.1838198609
5312.87 480705.99985646177 477729.18368838885
5316.55 480705.99985646177 477730.78437185835
5320.4 480706.1998571274 477730.78437185835
5322.45 480706.3998574602 477730.78437185835
5328.57 480706.5998512195 477730.78437185835
5329.54 480706.5998512195 477733.1835531881
5331.05 480706.5998512195 477733.58350160404
5342.38 480706.5998512195 477734.7833388162
5343.25 480706.7998571276 477734.7833388162
5345.54 480706.99985230144 477734.7833388162
5348.78 480707.1998579598 477734.7833388162
5371.16 480707.3998632854 477734.7833388162
5378.71 480707.3998632854 477736.3832068152
5379.33 480707.3998632854 477738.58349228813
5384.47 480707.59986370144 477738.58349228813
5386.94 480707.7998637846 477738.58349228813
5389.41 480707.7998637846 477739.5833553774
5391.66 480707.9998689437 477739.5833553774
5396.3 480708.19987377 477739.5833553774
5396.47 480708.39986911026 477739.5833553774
5397.08 480708.39986911026 477741.7831536195
5400.99 480708.39986911026 477742.3834182093
5419.14 480708.39986911026 477742.5835057355
5422.3 480708.39986911026 477744.3842783874
5429.94 480708.39986911026 477744.98421959725
5432.81 480708.5998691102 477744.98421959725
5436.17 480708.7998746022 477744.98421959725
5437.44 480708.7998746022 477745.1841541378
5441.85 480708.9998797613 477745.1841541378
5444.4 480708.9998797613 477747.3838492585
5453.82 480708.9998797613 477747.5838195333
5457.71 480708.9998797613 477748.38392836513
5464.09 480709.1998741863 477748.38392836513
5465.29 480709.1998741863 477749.98340335366
5465.32 480709.3998682785 477749.98340335366
5474.37 480709.59986370197 477749.98340335366
5480.57 480709.59986370197 477753.18379579746
5483.25 480709.59986370197 477754.384317927
5485.94 480709.59986370197 477755.1846593096
5491.86 480709.59986370197 477755.7849118271
5493.32 480709.59986370197 477756.58480330923
5499.2 480709.79986877786 477756.58480330923
5499.99 480709.79986877786 477759.18507753755
5500.22 480709.99986270367 477759.18507753755
5502.13 480710.19985796075 477759.18507753755
5506.2 480710.19985796075 477760.184939799
5510.57 480710.3998516369 477760.184939799
5511.73 480710.3998516369 477761.5848354426
5516.07 480710.3998516369 477762.98542992177
5517.22 480710.3998516369 477764.1850547537
5524.48 480710.3998516369 477764.385138841
5528.43 480710.3998516369 477765.78468650306
5548.09 480710.3998516369 477766.58462653623
5551.16 480710.3998516369 477766.7845609126
5575.0 480710.3998516369 477767.1844286613
5575.15 480710.59985662956 477767.1844286613
5584.68 480710.59985662956 477767.78468242905
5591.45 480710.59985662956 477768.3849331803
5594.61 480710.59985662956 477770.38574723195
5595.02 480710.7998621215 477770.38574723195
5599.4 480710.99986728065 477770.38574723195
5600.14 480711.1998721069 477770.38574723195
5606.75 480711.1998721069 477770.5857229495
5609.27 480711.39986744715 477770.5857229495
5616.93 480711.39986744715 477770.98576966
5619.96 480711.59986245463 477770.98576966
5627.03 480711.79986711446 477770.98576966
5627.15 480711.79986711446 477773.1866291703
5628.5 480711.9998714414 477773.1866291703
5630.24 480711.9998714414 477775.98766444286
5632.05 480712.1998654504 477775.98766444286
5637.17 480712.3998591266 477775.98766444286
5639.96 480712.3998591266 477776.5876277597
5641.87 480712.3998591266 477777.1875604399
5642.58 480712.3998591266 477778.38747953967
5643.94 480712.5998541341 477778.38747953967
5648.73 480712.5998541341 477779.98728930665
5667.92 480712.5998541341 477781.1872003701
5675.57 480712.79985837784 477781.1872003701
5678.53 480712.79985837784 477783.5875037468
5680.73 480712.999863953 477783.5875037468
5682.26 480712.999863953 477783.9875496201
5683.38 480712.999863953 477784.3875196402
5683.75 480713.1998691953 477784.3875196402
5685.56 480713.3998707762 477784.3875196402
5685.89 480713.3998707762 477785.7873485014
5686.5 480713.5998720243 477785.7873485014
5689.3 480713.5998720243 477785.9873335951
5706.71 480713.5998720243 477787.1877823001
5715.86 480713.5998720243 477789.38857359195
5719.15 480713.7998729396 477789.38857359195
5729.27 480713.9998780986 477789.38857359195
5736.95 480714.19987335574 477789.38857359195
5742.16 480714.19987335574 477790.9891236084
5742.19 480714.39986828004 477790.9891236084
5742.54 480714.39986828004 477792.3892941321
5744.84 480714.39986828004 477792.5893619626
5757.32 480714.39986828004 477792.78930596623
5761.39 480714.5998628715 477792.78930596623
5781.48 480714.5998628715 477793.78964051034
5792.76 480714.5998628715 477794.98977712786
5795.71 480714.5998628715 477795.79004074156
5802.09 480714.79985713016 477795.79004074156
5821.23 480714.79985713016 477798.59031731426
5821.9 480714.999851056 477798.59031731426
5821.97 480715.1998521377 477798.59031731426
5835.96 480715.1998521377 477801.1911522748
5843.22 480715.1998521377 477801.7910932491
5846.63 480715.1998521377 477801.9910406851
5858.68 480715.1998521377 477804.59032689664
5861.73 480715.3998528865 477804.59032689664
5863.59 480715.59984664596 477804.59032689664
5864.23 480715.7998517218 477804.59032689664
5873.17 480715.7998517218 477805.99076299823
5876.01 480715.99985646474 477805.99076299823
5880.29 480715.99985646474 477806.5907062326
5893.96 480715.99985646474 477807.39067775465
5894.71 480715.99985646474 477807.99086138775
5896.88 480716.19985130586 477807.99086138775
5897.38 480716.3998458141 477807.99086138775
5910.59 480716.5998399896 477807.99086138775
5912.02 480716.5998399896 477808.5908033669
5914.9 480716.5998399896 477811.1905171252
5915.01 480716.5998399896 477812.3908833829
5920.11 480716.79983383225 477812.3908833829
5921.48 480716.9998273421 477812.3908833829
5954.59 480716.9998273421 477813.59073520295
5956.74 480717.19983341644 477813.59073520295
5958.25 480717.399839158 477813.59073520295
5959.01 480717.59984456666 477813.59073520295
5961.04 480717.59984456666 477814.1905737492
5965.01 480717.79984964244 477814.1905737492
5966.0 480717.9998431523 477814.1905737492
5966.6 480718.19984465 477814.1905737492
5967.06 480718.19984465 477814.9904692713
5968.06 480718.39984581486 477814.9904692713
5969.46 480718.5998466469 477814.9904692713
5976.65 480718.79984007357 477814.9904692713
5978.23 480718.99984564865 477814.9904692713
5979.41 480718.99984564865 477816.1903025115
5980.99 480719.1998388257 477816.1903025115
5986.74 480719.3998316699 477816.1903025115
5988.4 480719.59982418135 477816.1903025115
5997.0 480719.59982418135 477816.59019487584
5998.97 480719.79982509656 477816.59019487584
6012.62 480719.79982509656 477816.990186329
6015.92 480719.99981735845 477816.990186329
6016.14 480719.99981735845 477819.1895722453
6016.68 480720.1998230167 477819.1895722453
6018.0 480720.3998283421 477819.1895722453
6026.59 480720.5998333347 477819.1895722453
6028.1 480720.5998333347 477820.7895320289
6041.29 480720.5998333347 477821.18951862643
6044.45 480720.7998379944 477821.18951862643
6046.57 480720.7998379944 477822.5894611708
6052.49 480720.9998423212 477822.5894611708
6056.16 480720.9998423212 477824.38936319214
6063.04 480721.1998346663 477824.38936319214
6065.06 480721.3998387435 477824.38936319214
6066.02 480721.5998424879 477824.38936319214
6068.92 480721.5998424879 477824.9894463171
6089.06 480721.79983466654 477824.9894463171
6092.26 480721.9998381613 477824.9894463171
6093.56 480722.1998413232 477824.9894463171
6102.91 480722.1998413232 477825.1893909102
6103.99 480722.3998333355 477825.1893909102
6106.85 480722.59982501494 477825.1893909102
6108.81 480722.79981636157 477825.1893909102
6114.61 480722.99981944024 477825.1893909102
6121.63 480723.1998159455 477825.1893909102
6123.17 480723.39981877455 477825.1893909102
6125.3 480723.5998150302 477825.1893909102
6135.76 480723.799810953 477825.1893909102
6145.88 480723.999806543 477825.1893909102
6150.43 480724.1998018002 477825.1893909102
6151.2 480724.39979672455 477825.1893909102
6151.89 480724.39979672455 477825.98916593625
6168.62 480724.599788404 477825.98916593625
6188.13 480724.599788404 477828.9895426219
6190.47 480724.79979139945 477828.9895426219
6191.73 480724.99979406205 477828.9895426219
6192.22 480724.99979406205 477829.58974207693
6197.41 480725.19978557515 477829.58974207693
6202.98 480725.19978557515 477830.9901957447
6203.72 480725.19978557515 477834.98903241026
6209.02 480725.3997879881 477834.98903241026
6213.76 480725.3997879881 477836.38919998746
6221.88 480725.3997879881 477837.5890718967
6227.22 480725.3997879881 477838.1892695885
6235.49 480725.5997829957 477838.1892695885
6240.93 480725.5997829957 477838.9890262149
6244.4 480725.5997829957 477839.5889594078
6260.62 480725.79978599114 477839.5889594078
6261.26 480725.79978599114 477841.1891415448
6264.33 480725.9997886537 477841.1891415448
6267.05 480725.9997886537 477843.5899172288
6269.32 480726.19979098346 477843.5899172288
6270.17 480726.3997929804 477843.5899172288
6273.68 480726.59978798794 477843.5899172288
6277.28 480726.59978798794 477844.9897613497
6284.51 480726.59978798794 477845.7900115337
6284.67 480726.79978266277 477845.7900115337
6290.33 480726.79978266277 477848.5891574018
6292.94 480726.9997770047 477848.5891574018
6294.0 480726.9997770047 477850.18897121947
6295.78 480727.19977101387 477850.18897121947
6308.19 480727.3997630262 477850.18897121947
6315.55 480727.3997630262 477850.3889464403
6319.3 480727.5997567858 477850.3889464403
6326.01 480727.5997567858 477851.98913795064
6331.16 480727.5997567858 477852.58906361356
6347.86 480727.5997567858 477852.78912816854
6349.18 480727.7997589491 477852.78912816854
6361.1 480727.7997589491 477856.19017434213
6384.68 480727.99975245906 477856.19017434213
6406.56 480727.99975245906 477857.9906890004
6412.74 480727.99975245906 477859.1910170302
6413.18 480728.1997543727 477859.1910170302
6418.31 480728.3997634426 477859.1910170302
6418.68 480728.3997634426 477861.1907751097
6421.56 480728.3997634426 477862.39061388985
6431.51 480728.5997721796 477862.39061388985
6436.41 480728.5997721796 477863.59076957987
6441.23 480728.5997721796 477865.1903022718
6442.66 480728.79976560635 477865.1903022718
6445.33 480728.99977409374 477865.1903022718
6447.6 480729.19977600744 477865.1903022718
6449.09 480729.3997692678 477865.1903022718
6449.65 480729.3997692678 477865.39024235244
6450.61 480729.5997621954 477865.39024235244
6462.28 480729.5997621954 477866.5898758095
6464.23 480729.5997621954 477867.3901001859
6467.64 480729.5997621954 477867.5901554425
6469.51 480729.5997621954 477867.79012957675
6470.87 480729.7997660229 477867.79012957675
6475.21 480729.7997660229 477867.9900678173
6476.33 480729.7997660229 477869.5898495109
6479.24 480729.7997660229 477871.7895143611
6483.6 480729.7997660229 477873.98883040913
6488.03 480729.7997660229 477874.9891150606
6499.99 480729.7997660229 477875.38917382027
6500.74 480729.7997660229 477875.78904628725
6517.14 480729.7997660229 477876.1891584726
6520.83 480729.7997660229 477878.18943552487
6525.93 480729.7997660229 477878.58954804495
6529.03 480729.7997660229 477880.59009054553
6534.62 480729.99976785335 477880.59009054553
6535.48 480730.1997714312 477880.59009054553
6558.75 480730.39977467625 477880.59009054553
6560.97 480730.39977467625 477883.98898662505
6561.45 480730.5997676038 477883.98898662505
6562.66 480730.799776424 477883.98898662505
6563.52 480730.99978491134 477883.98898662505
6564.05 480730.99978491134 477885.58920357405
6565.27 480730.99978491134 477885.7891768721
6565.97 480730.99978491134 477886.18904214824
6572.33 480731.1997880732 477886.18904214824
6576.21 480731.39978091756 477886.18904214824
6577.0 480731.59978382976 477886.18904214824
6578.14 480731.59978382976 477888.18957458844
6588.84 480731.79977642454 477888.18957458844
6601.6 480731.99978491187 477888.18957458844
6607.09 480731.99978491187 477888.5895221894
6608.57 480731.99978491187 477890.1899253625
6614.95 480732.1997772571 477890.1899253625
6619.47 480732.1997772571 477890.78984626255
6638.3 480732.1997772571 477891.58973611007
6651.4 480732.3997709335 477891.58973611007
6660.3 480732.5997642771 477891.58973611007
6667.1 480732.7997668565 477891.58973611007
6667.18 480732.9997599505 477891.58973611007
6667.95 480732.9997599505 477894.3900993595
6695.5 480732.9997599505 477895.38977384986
6737.13 480733.19976311224 477895.38977384986
6741.78 480733.399771766 477895.38977384986
6742.61 480733.59978008684 477895.38977384986
6747.82 480733.59978008684 477895.9899260428
6770.91 480733.7997826662 477895.9899260428
6777.5 480733.7997826662 477896.9897900274
6777.85 480733.9997753442 477896.9897900274
6780.56 480734.19976768945 477896.9897900274
6782.41 480734.19976768945 477899.98877335264
6782.72 480734.39977010235 477899.98877335264
6785.76 480734.5997784232 477899.98877335264
6801.84 480734.7997706021 477899.98877335264
6815.62 480734.9997786733 477899.98877335264
6822.6 480734.9997786733 477900.1888250876
6824.79 480735.1997706026 477900.1888250876
6831.94 480735.1997706026 477900.988715605
6837.22 480735.3997784241 477900.988715605
6837.39 480735.3997784241 477902.5891201047
6844.83 480735.59978591284 477902.5891201047
6845.42 480735.59978591284 477902.78909256693
6846.14 480735.79979306867 477902.78909256693
6850.75 480735.79979306867 477902.9890646945
6852.21 480735.79979306867 477904.18922187435
6854.85 480735.79979306867 477904.5892715886
6863.03 480735.79979306867 477905.5891305537
6877.57 480735.79979306867 477905.78918086464
6878.4 480735.79979306867 477907.18869764096
6881.65 480735.79979306867 477908.5890445394
6884.58 480735.79979306867 477908.98898829304
6894.8 480735.79979306867 477909.5889014133
6900.12 480735.79979306867 477910.98868697986
6903.83 480735.79979306867 477911.78888185637
6906.22 480735.79979306867 477912.58860606607
6912.1 480735.79979306867 477913.58874123165
6920.13 480735.79979306867 477914.18853213126
6931.96 480735.9997849148 477914.18853213126
6932.21 480735.9997849148 477914.58862956875
6939.59 480736.19977892406 477914.58862956875
6952.95 480736.19977892406 477915.3885056974
6953.72 480736.19977892406 477916.7880096011
6958.34 480736.19977892406 477917.3881560071
6964.57 480736.3997830011 477917.3881560071
6971.88 480736.3997830011 477918.5884397755
6972.79 480736.3997830011 477919.3885502505
6983.28 480736.3997830011 477921.18826702435
6984.74 480736.3997830011 477924.9887329232
6985.71 480736.5997746808 477924.9887329232
6986.32 480736.7997660277 477924.9887329232
6989.64 480736.9997570418 477924.9887329232
6998.05 480736.9997570418 477925.7884558021
7008.72 480736.9997570418 477927.7889320918
7009.93 480737.1997477231 477927.7889320918
7013.03 480737.3997509681 477927.7889320918
7023.2 480737.5997551283 477927.7889320918
7024.7 480737.7997581237 477927.7889320918
7026.82 480737.7997581237 477928.9885113948
7041.49 480737.9997607862 477928.9885113948
7049.86 480737.9997607862 477929.78869454097
7057.36 480737.9997607862 477929.98873949016
7078.01 480738.1997685245 477929.98873949016
7078.55 480738.3997759299 477929.98873949016
7079.28 480738.5997705216 477929.98873949016
7080.12 480738.5997705216 477931.58816317405
7099.5 480738.5997705216 477932.78842985263
7109.45 480738.7997614526 477932.78842985263
7111.01 480738.7997614526 477933.38855867053
7137.32 480738.7997614526 477934.58880726347
7154.9 480738.99976577924 477934.58880726347
7155.8 480739.19976852497 477934.58880726347
7158.11 480739.19976852497 477936.3885473907
7174.5 480739.19976852497 477938.58774208644
7180.57 480739.39977093786 477938.58774208644
7188.19 480739.5997730179 477938.58774208644
7189.49 480739.5997730179 477939.78728576895
7193.96 480739.5997730179 477940.18734016584
7204.99 480739.5997730179 477941.9875683765
7209.37 480739.5997730179 477944.18802688067
7211.53 480739.5997730179 477944.5879719764
7214.16 480739.5997730179 477945.78779923136
7216.39 480739.79978058976 477945.78779923136
7228.22 480739.99978782877 477945.78779923136
7235.74 480739.99978782877 477949.5882221587
7257.69 480740.19979473494 477949.5882221587
7268.39 480740.3997859155 477949.5882221587
7270.7 480740.3997859155 477949.98816507985
7273.36 480740.3997859155 477951.7878916591
7277.89 480740.59979257203 477951.7878916591
7282.57 480740.59979257203 477951.9879114907
7285.17 480740.59979257203 477952.38799703046
7304.41 480740.7997988958 477952.38799703046
7305.66 480740.9998048866 477952.38799703046
7331.17 480740.9998048866 477953.58824561216
7331.72 480741.19979598396 477953.58824561216
7332.29 480741.3998008931 477953.58824561216
7339.77 480741.5998054694 477953.58824561216
7350.03 480741.5998054694 477953.98818267725
7350.78 480741.79980097635 477953.98818267725
7355.66 480741.99979615054 477953.98818267725
7358.41 480741.99979615054 477954.7878955363
7361.14 480741.99979615054 477955.98745478934
7367.99 480741.99979615054 477956.387536979
7385.73 480741.99979615054 477956.78738772194
7391.9 480742.1998022246 477956.78738772194
7394.13 480742.1998022246 477958.1868547854
7395.51 480742.39980671764 477958.1868547854
7399.58 480742.59979798144 477958.1868547854
7412.33 480742.59979798144 477958.9870181583
7415.02 480742.59979798144 477960.187253171
7436.28 480742.79980388907 477960.187253171
7489.6 480742.79980388907 477960.3872237952
7513.01 480742.99979490327 477960.3872237952
7514.79 480742.99979490327 477963.18612163636
7525.59 480743.19979931315 477963.18612163636
7529.5 480743.3997946537 477963.18612163636
7539.9 480743.3997946537 477965.58664590574
7559.5 480743.3997946537 477968.1869472288
7567.17 480743.3997946537 477969.5867550703
7585.47 480743.3997946537 477970.38643883506
7599.11 480743.5997896615 477970.38643883506
7601.97 480743.79978059256 477970.38643883506
7620.23 480743.79978059256 477971.18611724814
7626.5 480743.9997865833 477971.18611724814
7630.42 480743.9997865833 477971.98620359926
7639.88 480743.9997865833 477972.586264847
7641.15 480744.1997814247 477972.586264847
7642.47 480744.3997759333 477972.586264847
7662.81 480744.3997759333 477972.786308033
7663.94 480744.3997759333 477974.78601846145
7684.46 480744.59977010905 477974.78601846145
7688.47 480744.59977010905 477976.18615609827
7693.96 480744.59977010905 477976.985837525
7695.72 480744.79977393645 477976.985837525
7707.87 480744.99976495065 477976.985837525
7708.38 480744.99976495065 477978.3859610987
7709.54 480744.99976495065 477981.3866038554
7712.4 480744.99976495065 477982.5868875819
7719.61 480744.99976495065 477982.9869794783
7720.17 480744.99976495065 477983.5867445665
7725.0 480744.99976495065 477984.58634635736
7736.83 480745.19975563214 477984.58634635736
7742.5 480745.39975929307 477984.58634635736
7747.47 480745.59974972496 477984.58634635736
7766.99 480745.59974972496 477985.3865288088
7769.93 480745.59974972496 477985.986662131
7771.47 480745.7997531363 477985.986662131
7779.7 480745.7997531363 477986.1866816258
7784.09 480745.7997531363 477987.985949802
7785.36 480745.7997531363 477990.9862133421
7801.25 480745.7997531363 477992.58657087217
7805.76 480745.99974747846 477992.58657087217
7812.99 480745.99974747846 477992.98660165875
7815.05 480745.99974747846 477993.58673573245
7815.11 480746.1997506402 477993.58673573245
7821.65 480746.3997447328 477993.58673573245
7825.47 480746.5997501411 477993.58673573245
7827.49 480746.5997501411 477993.7867797539
7840.24 480746.5997501411 477995.18707852764
7842.14 480746.7997552165 477995.18707852764
7850.74 480746.7997552165 477996.1872818913
7853.17 480746.7997552165 477996.5872378684
7857.57 480746.7997552165 477997.18737143953
7861.52 480746.7997552165 477997.38738808845
7864.29 480746.7997552165 477999.5875491311
7869.9 480746.7997552165 478000.58760894125
7870.52 480746.99974914273 478000.58760894125
7886.78 480746.99974914273 478000.787619899
7891.87 480747.1997398242 478000.787619899
7895.1 480747.1997398242 478000.987630522
7897.9 480747.39973350085 478000.987630522
7903.07 480747.59972684464 478000.987630522
7908.91 480747.59972684464 478002.38747878704
7923.14 480747.79971735977 478002.38747878704
7929.19 480747.79971735977 478003.3877055894
7929.34 480747.99970754207 478003.3877055894
7935.67 480747.99970754207 478004.5875649903
7947.06 480748.1996973916 478004.5875649903
7961.09 480748.1996973916 478006.58798175753
7961.84 480748.1996973916 478006.9880066859
7962.84 480748.3996869084 478006.9880066859
7968.24 480748.3996869084 478008.1882768382
7971.87 480748.5996923166 478008.1882768382
7976.38 480748.79969739204 478008.1882768382
7992.71 480748.79969739204 478008.78839734773
7995.85 480748.79969739204 478009.18842244375
7996.47 480748.79969739204 478010.1886404545
8009.45 480748.99970504694 478010.1886404545
8015.46 480749.1996986404 478010.1886404545
8020.12 480749.1996986404 478010.78867684334
8034.01 480749.39970604563 478010.78867684334
8035.11 480749.5996993894 478010.78867684334
8036.19 480749.7996924005 478010.78867684334
8045.5 480749.7996924005 478012.5880037623
8061.52 480749.7996924005 478013.5876181221
8097.84 480749.7996924005 478014.18765501154
8106.48 480749.99968507874 478014.18765501154
8110.13 480749.99968507874 478014.9878200409
8126.4 480749.99968507874 478016.18808265374
8127.0 480749.99968507874 478016.98777247174
8129.08 480750.1996903205 478016.98777247174
8135.3 480750.1996903205 478017.98797540896
8144.13 480750.3996948135 478017.98797540896
8145.87 480750.5997023019 478017.98797540896
8164.35 480750.79969489697 478017.98797540896
8167.79 480750.79969489697 478018.98816997505
8168.15 480750.99969922355 478018.98816997505
8170.57 480750.99969922355 478021.588321127
8172.41 480750.99969922355 478021.7883659837
8180.2 480750.99969922355 478023.38821734616
8184.66 480751.19970446534 478023.38821734616
8191.26 480751.19970446534 478023.58814164135
8198.45 480751.19970446534 478024.3881801152
8210.77 480751.3997118706 478024.3881801152
8211.55 480751.59971894295 478024.3881801152
8214.87 480751.59971894295 478024.58810441056
8215.16 480751.59971894295 478024.78815010405
8223.75 480751.79972568253 478024.78815010405
8223.83 480751.79972568253 478025.5883295294
8230.11 480751.79972568253 478026.5882303569
8246.8 480751.79972568253 478026.9880796173
8250.85 480751.79972568253 478028.387927892
8253.92 480751.79972568253 478031.3880495715
8271.81 480751.79972568253 478032.3876760704
8280.92 480751.79972568253 478033.38729420805
8281.23 480751.99973084114 478033.38729420805
8289.69 480751.99973084114 478033.78725202905
8311.56 480751.99973084114 478034.3873933753
8312.81 480752.1997356669 478034.3873933753
8317.23 480752.1997356669 478034.5874398209
8318.47 480752.1997356669 478035.5876586552
8321.34 480752.1997356669 478037.187991378
8323.29 480752.3997264317 478037.187991378
8340.66 480752.59973308805 478037.187991378
8341.63 480752.59973308805 478037.5880854413
8344.46 480752.59973308805 478038.78835959476
8352.5 480752.59973308805 478039.1884407664
8355.95 480752.59973308805 478040.58849462145
8371.73 480752.59973308805 478040.78850097617
8374.28 480752.59973308805 478041.788404317
8375.75 480752.59973308805 478042.1882562579
8376.89 480752.59973308805 478042.98817357625
8389.53 480752.59973308805 478043.18818051653
8390.03 480752.59973308805 478043.58827290457
8392.46 480752.7997377474 478043.58827290457
8400.04 480752.7997377474 478044.38845366245
8403.76 480752.99974248995 478044.38845366245
8406.87 480752.99974248995 478046.3882293924
8407.31 480752.99974248995 478048.78830263397
8410.23 480752.99974248995 478049.9885747725
8419.28 480752.99974248995 478052.58860625565
8430.57 480752.99974248995 478052.988465558
8433.59 480752.99974248995 478053.5886021285
8436.49 480753.1997489799 478053.5886021285
8439.23 480753.3997534728 478053.5886021285
8442.89 480753.5997597131 478053.5886021285
8450.42 480753.79976395646 478053.5886021285
8457.37 480753.79976395646 478054.1885373586
8468.49 480753.79976395646 478055.9889387821
8473.42 480753.999768699 478055.9889387821
8486.59 480754.1997747729 478055.9889387821
8509.01 480754.1997747729 478057.18919133017
8510.29 480754.1997747729 478057.78932940715
8534.12 480754.39978051395 478057.78932940715
8535.79 480754.59977427387 478057.78932940715
8543.78 480754.799767701 478057.78932940715
8545.61 480754.799767701 478058.78953191184
8547.68 480754.9997607953 478058.78953191184
8548.47 480755.1997664532 478058.78953191184
8551.23 480755.3997592979 478058.78953191184
8553.99 480755.599763874 478058.78953191184
8555.03 480755.7997681174 478058.78953191184
8561.78 480755.7997681174 478058.98957768636
8565.2 480755.99976079573 478058.98957768636
8565.46 480756.19976645353 478058.98957768636
8566.78 480756.19976645353 478059.3894406704
8567.68 480756.3997705304 478059.3894406704
8568.03 480756.3997705304 478060.18935832835
8573.42 480756.5997742745 478060.18935832835
8575.39 480756.7997668697 478060.18935832835
8596.38 480756.99977036414 478060.18935832835
8607.06 480756.99977036414 478060.78949514905
8619.57 480756.99977036414 478060.989473978
8620.13 480756.99977036414 478063.58997328364
8626.51 480757.19977352576 478063.58997328364
8632.3 480757.3997659546 478063.58997328364
8637.85 480757.5997717788 478063.58997328364
8642.62 480757.799774774 478063.58997328364
8647.47 480757.799774774 478066.9900073507
8655.96 480757.799774774 478067.1899415197
8663.72 480757.799774774 478067.7898837802
8668.15 480757.799774774 478068.99016595684
8671.16 480757.799774774 478069.3900347972
8672.11 480757.799774774 478070.7898930456
8673.36 480757.99977743643 478070.7898930456
8673.53 480758.1997830942 478070.7898930456
8694.1 480758.1997830942 478071.1898495337
8716.37 480758.1997830942 478072.18973489833
8729.86 480758.399775939 478072.18973489833
8730.09 480758.399775939 478072.78966210195
8734.24 480758.59976845107 478072.78966210195
8742.09 480758.79977394245 478072.78966210195
8748.27 480758.999779101 478072.78966210195
8751.27 480759.1997855908 478072.78966210195
8760.73 480759.1997855908 478073.3894671193
8762.53 480759.1997855908 478075.18981654994
8762.84 480759.1997855908 478075.99000834784
8763.35 480759.39978841966 478075.99000834784
8768.52 480759.5997934118 478075.99000834784
8776.41 480759.5997934118 478076.5900156146
8777.08 480759.7997997352 478076.5900156146
8778.6 480759.7997997352 478077.7898705257
8778.79 480759.7997997352 478078.39001311787
8779.15 480759.7997997352 478079.99002379406
8785.74 480759.7997997352 478080.99001958984
8806.8 480759.9997928296 478080.99001958984
8807.47 480760.1997855913 478080.99001958984
8815.41 480760.1997855913 478081.7902093768
8855.1 480760.1997855913 478081.99018569756
8859.32 480760.1997855913 478082.99017521867
8905.95 480760.1997855913 478083.1901516231
8912.03 480760.1997855913 478083.59023228654
8918.63 480760.1997855913 478083.9903116108
8921.88 480760.1997855913 478084.19035914104
8927.2 480760.1997855913 478084.99026308645
8935.02 480760.1997855913 478085.5902552933
8942.72 480760.1997855913 478086.39001104387
8973.42 480760.1997855913 478087.3898863749
8994.52 480760.1997855913 478088.3898704573
8995.63 480760.39978842007 478088.3898704573
8998.88 480760.39978842007 478089.79020609456
9001.26 480760.5997909161 478089.79020609456
9032.04 480760.5997909161 478090.9904807256
9067.96 480760.5997909161 478093.1901935774
9082.16 480760.5997909161 478093.7903216009
9097.68 480760.5997909161 478094.9905686083
9098.04 480760.5997909161 478096.39015347254
9124.16 480760.5997909161 478096.59019405424
9144.86 480760.5997909161 478096.9901403403
9177.65 480760.5997909161 478098.790492016
9193.94 480760.7997959914 478098.790492016
9198.85 480760.7997959914 478100.1900675185
9223.06 480760.7997959914 478101.5900657325
9227.87 480760.7997959914 478101.9900145283
9228.76 480760.7997959914 478103.79044529685
9231.94 480760.7997959914 478103.9903848222
9234.0 480760.7997959914 478104.1903595549
9252.08 480760.7997959914 478104.5902377695
9253.75 480760.7997959914 478105.39023440663
9258.85 480760.7997959914 478106.79005168064
9263.08 480760.7997959914 478107.1901328422
9270.56 480760.7997959914 478107.79025207367
9274.38 480760.99979823775 478107.79025207367
9280.92 480761.1997909994 478107.79025207367
9282.53 480761.3997929962 478107.79025207367
9283.28 480761.3997929962 478109.189824657
9292.98 480761.5997979883 478109.189824657
9295.64 480761.7998026476 478109.189824657
9321.1 480761.7998026476 478110.59009524534
9344.61 480761.7998026476 478112.3900876785
9345.55 480761.7998026476 478112.79018691834
9353.41 480761.9998069741 478112.79018691834
9356.09 480761.9998069741 478112.9902251552
9372.92 480761.9998069741 478113.3903006246
9375.69 480761.9998069741 478113.59033785714
9378.47 480761.9998069741 478115.39065788535
9395.83 480761.9998069741 478117.19109768415
9405.23 480762.1998109677 478117.19109768415
9414.54 480762.1998109677 478117.7910951631
9421.17 480762.39981296455 478117.7910951631
9429.35 480762.39981296455 478118.19116460666
9432.1 480762.39981296455 478118.39114193333
9449.76 480762.5998146285 478118.39114193333
9451.66 480762.5998146285 478120.19143861183
9454.79 480762.5998146285 478120.59139376745
9456.1 480762.7998184557 478120.59139376745
9468.77 480762.7998184557 478121.9913843723
9476.07 480762.7998184557 478122.59121223725
9480.62 480762.7998184557 478124.19102616847
9483.7 480762.7998184557 478125.1912734269
9485.72 480762.7998184557 478125.39121646696
9485.8 480762.7998184557 478126.3912068278
9500.01 480762.7998184557 478128.3906230155
9515.59 480762.99981238216 478128.3906230155
9519.74 480762.99981238216 478128.5906209202
9523.16 480762.99981238216 478130.19042816054
9525.61 480763.1998159598 478130.19042816054
9535.53 480763.1998159598 478130.39047869947
9544.71 480763.1998159598 478131.1904699831
9562.07 480763.1998159598 478132.59071419854
9578.76 480763.39981754054 478132.59071419854
9579.41 480763.59981878847 478132.59071419854
9589.53 480763.59981878847 478133.1907059048
9591.54 480763.59981878847 478133.3907572806
9592.02 480763.59981878847 478133.79082471307
9595.36 480763.79981221573 478133.79082471307
9606.24 480763.79981221573 478134.59102753754
9624.94 480763.9998061422 478134.59102753754
9635.15 480763.9998061422 478135.59090539237
9635.69 480764.19979973586 478135.59090539237
9639.02 480764.19979973586 478135.9910056325
9646.6 480764.19979973586 478136.5911070321
9649.37 480764.19979973586 478137.9913319152
9653.01 480764.3997929967 478137.9913319152
9653.76 480764.5997942447 478137.9913319152
9661.6 480764.5997942447 478138.5913266339
9661.86 480764.7997951598 478138.5913266339
9667.15 480764.7997951598 478138.79137733974
9687.87 480764.9998032305 478138.79137733974
9688.08 480765.19981096836 478138.79137733974
9688.28 480765.3998117171 478138.79137733974
9693.44 480765.3998117171 478139.3915274484
9696.19 480765.3998117171 478140.19172290614
9700.11 480765.3998117171 478140.3916993977
9701.17 480765.5998054772 478140.3916993977
9725.25 480765.5998054772 478141.19169068354
9735.26 480765.5998054772 478142.9921146437
9742.06 480765.5998054772 478143.5919512962
9750.02 480765.7998097204 478143.5919512962
9753.7 480765.9998032309 478143.5919512962
9767.02 480765.9998032309 478143.79198442644
9772.07 480765.9998032309 478144.7922099157
9781.38 480766.1998038964 478144.7922099157
9785.9 480766.39980797324 478144.7922099157
9787.49 480766.39980797324 478145.19210034894
9788.51 480766.5998083892 478145.19210034894
9790.09 480766.5998083892 478147.99253722583
9791.16 480766.7998163767 478147.99253722583
9794.76 480766.9998240313 478147.99253722583
9803.22 480766.9998240313 478148.7924525623
9810.75 480766.9998240313 478149.39229022054
9812.04 480766.9998240313 478150.7922860988
9814.22 480766.9998240313 478153.9929915872
9839.87 480767.19981762505 478153.9929915872
9848.64 480767.19981762505 478154.59293110186
9859.15 480767.19981762505 478154.7928784938
9882.27 480767.3998117179 478154.7928784938
9890.39 480767.3998117179 478156.5923899713
9900.83 480767.3998117179 478158.19238459197
9901.87 480767.59980506205 478158.19238459197
9903.82 480767.59980506205 478158.3924275964
9906.6 480767.59980506205 478158.79251260083
9910.84 480767.7998126334 478158.79251260083
9916.12 480767.7998126334 478158.9924575684
9918.12 480767.9998169599 478158.9924575684
9919.18 480767.9998169599 478159.79258874705
9923.91 480767.9998169599 478160.1925853947
9925.91 480767.9998169599 478161.1924896046
9928.43 480768.1998101376 478161.1924896046
9934.72 480768.39981421444 478161.1924896046
9950.99 480768.5998071426 478161.1924896046
9957.81 480768.799799738 478161.1924896046
9959.83 480768.799799738 478161.7926176128
9979.87 480768.99979408045 478161.7926176128
9982.0 480769.19978809013 478161.7926176128
9986.7 480769.19978809013 478162.79277823825
9994.14 480769.39978176705 478162.79277823825
9998.58 480769.39978176705 478162.99277714774
9999.38 480769.39978176705 478163.9929298236
10001.3 480769.39978176705 478166.7928852795
10002.1 480769.39978176705 478166.9929159818
10008.4 480769.39978176705 478167.19294634945
10015.14 480769.59978592704 478167.19294634945
10015.4 480769.59978592704 478168.5925757616
10018.5 480769.59978592704 478169.1926666126
10025.8 480769.59978592704 478170.5925418766
10028.13 480769.7997785224 478170.5925418766
10041.1 480769.7997785224 478171.9921607557
10056.4 480769.7997785224 478172.79208445933
10064.3 480769.7997785224 478173.7923141196
10075.22 480769.99977993674 478173.7923141196
10084.0 480769.99977993674 478174.3924478987
10084.24 480770.19978101825 478174.3924478987
10086.8 480770.19978101825 478175.59270641854
10089.5 480770.19978101825 478177.5931105054
10090.63 480770.399781767 478177.5931105054
10096.9 480770.399781767 478179.19295791764
10101.19 480770.5997900872 478179.19295791764
10122.57 480770.7997826826 478179.19295791764
10144.6 480770.7997826826 478180.19269071054
10167.14 480770.99978326494 478180.19269071054
10167.4 480770.99978326494 478180.59275880747
10186.06 480771.1997772746 478180.59275880747
10204.2 480771.1997772746 478180.9928381177
10209.6 480771.1997772746 478184.5918129704
10218.06 480771.39977760735 478184.5918129704
10219.73 480771.59978592757 478184.5918129704
10230.5 480771.59978592757 478185.5917180199
10231.9 480771.59978592757 478186.1918239285
10233.5 480771.59978592757 478186.3918652565
10238.8 480771.59978592757 478186.791934356
10249.7 480771.59978592757 478187.79163496423
10267.6 480771.59978592757 478188.1916408127
10279.6 480771.59978592757 478188.99164849456
10291.4 480771.59978592757 478189.9915522901
10294.0 480771.59978592757 478190.59149055305
10294.1 480771.59978592757 478191.19161779893
10303.2 480771.59978592757 478191.59168924054
10306.0 480771.59978592757 478191.99175934336
10313.2 480771.7997797709 478191.99175934336
10314.61 480771.99977328145 478191.99175934336
10319.6 480771.99977328145 478192.19179389265
10327.8 480771.99977328145 478192.3918360569
10342.4 480771.99977328145 478193.3917302359
10358.8 480771.99977328145 478194.3916160519
10359.2 480771.99977328145 478195.1917847078
10365.6 480771.99977328145 478196.5918034211
10369.49 480772.19976645923 478196.5918034211
10372.08 480772.39975930424 478196.5918034211
10379.0 480772.39975930424 478197.5920096378
10408.8 480772.39975930424 478198.19201389386
10420.31 480772.59975223243 478198.19201389386
10428.0 480772.59975223243 478199.79229831864
10442.8 480772.59975223243 478201.1925296184
10463.9 480772.59975223243 478201.3925613224
10465.06 480772.7997606358 478201.3925613224
10470.3 480772.7997606358 478201.59260315145
10495.2 480772.7997606358 478202.99261132727
10506.9 480772.7997606358 478203.19261115685
10516.6 480772.7997606358 478204.9929785793
10517.5 480772.7997606358 478205.1930114547
10517.93 480772.9997657942 478205.1930114547
10521.7 480772.9997657942 478206.19300976716
10524.72 480773.1997664597 478206.19300976716
10527.6 480773.1997664597 478206.9929321396
10528.27 480773.3997713685 478206.9929321396
10532.6 480773.3997713685 478207.7927187207
10535.91 480773.5997717844 478207.7927187207
10557.06 480773.7997764436 478207.7927187207
10557.28 480773.99978493014 478207.7927187207
10561.18 480774.19978933973 478207.7927187207
10566.2 480774.19978933973 478209.59270062606
10571.36 480774.39979757665 478209.59270062606
10597.87 480774.59980548086 478209.59270062606
10605.65 480774.7998130521 478209.59270062606
10623.12 480774.99980656273 478209.59270062606
10629.1 480774.99980656273 478209.79268147005
10634.7 480774.99980656273 478210.1926421545
10644.8 480774.99980656273 478212.19242550613
10653.1 480774.99980656273 478213.1921604063
10686.8 480774.99980656273 478213.39210638317
10698.58 480775.19981388445 478213.39210638317
10712.0 480775.19981388445 478213.5920520256
10718.8 480775.19981388445 478213.79205001483
10721.42 480775.39982087334 478213.79205001483
10739.2 480775.39982087334 478214.3920419751
10759.1 480775.39982087334 478215.3917668438
10777.56 480775.59981463355 478215.3917668438
10778.3 480775.59981463355 478215.99175704725
10778.44 480775.799808061 478215.99175704725
10779.21 480775.99980115565 478215.99175704725
10781.9 480775.99980115565 478217.19162053475
10782.38 480776.1997939175 478217.19162053475
10787.4 480776.1997939175 478218.7919651943
10788.8 480776.1997939175 478219.99163253163
10789.2 480776.1997939175 478220.99182283937
10796.5 480776.1997939175 478223.5923491855
10799.11 480776.39980090637 478223.5923491855
10803.39 480776.5998075624 478223.5923491855
10826.31 480776.7998001579 478223.5923491855
10865.7 480776.7998001579 478224.9923368677
10867.7 480776.7998001579 478225.9920609072
10906.4 480776.7998001579 478226.19210005616
10912.6 480776.7998001579 478226.59198749857
10917.1 480776.7998001579 478227.19197920803
10939.7 480776.7998001579 478227.5918658146
10950.8 480776.7998001579 478228.19198426505
10964.87 480776.9997940845 478228.19198426505
10972.0 480776.9997940845 478229.1919658474
10975.25 480777.1997864304 478229.1919658474
10987.8 480777.1997864304 478231.3923881996
10989.04 480777.39978010743 478231.3923881996
10991.1 480777.39978010743 478232.19237112434
11008.36 480777.5997722038 478232.19237112434
11018.5 480777.5997722038 478233.59224055003
11018.6 480777.5997722038 478233.7921858604
11031.16 480777.799777695 478233.7921858604
11041.2 480777.799777695 478235.19244057103
11054.2 480777.799777695 478236.5924065916
11054.99 480777.9997712056 478236.5924065916
11056.8 480777.9997712056 478237.1923870108
11057.74 480778.19976438343 478237.1923870108
11060.64 480778.39975722856 478237.1923870108
11060.8 480778.39975722856 478238.1921156551
11063.2 480778.39975722856 478239.5917217133
11095.87 480778.59976263647 478239.5917217133
11098.38 480778.7997677116 478239.5917217133
11108.8 480778.7997677116 478240.19185145677
11120.39 480778.9997724539 478240.19185145677
11137.8 480778.9997724539 478240.7916783617
11137.9 480778.9997724539 478240.9917157523
11140.04 480779.19977686345 478240.9917157523
11140.1 480779.19977686345 478242.1916093511
11140.9 480779.3997697086 478242.1916093511
11157.35 480779.5997622209 478242.1916093511
11169.72 480779.7997697921 478242.1916093511
11173.37 480779.9997620549 478242.1916093511
11197.0 480779.9997620549 478243.19182307844
11205.3 480779.9997620549 478243.39181839133
11213.3 480779.9997620549 478244.792104138
11217.8 480779.9997620549 478245.1919904144
11220.2 480779.9997620549 478246.1921853148
11220.29 480780.1997664644 478246.1921853148
11220.83 480780.39975847764 478246.1921853148
11221.35 480780.5997626375 478246.1921853148
11225.5 480780.5997626375 478247.1923718481
11228.5 480780.5997626375 478247.9923561115
11240.5 480780.5997626375 478250.5921157986
11246.41 480780.799755649 478250.5921157986
11274.32 480780.9997595593 478250.5921157986
11275.31 480781.1997631368 478250.5921157986
11282.7 480781.1997631368 478251.3920304836
11285.87 480781.3997709576 478251.3920304836
11291.3 480781.3997709576 478252.3920103942
11293.7 480781.3997709576 478253.3921994348
11309.1 480781.3997709576 478254.5924478705
11329.06 480781.5997784456 478254.5924478705
11336.7 480781.5997784456 478255.19228656776
11359.7 480781.7997714571 478255.19228656776
11365.8 480781.7997714571 478255.39223213145
11376.4 480781.7997714571 478255.99206681625
11387.9 480781.7997714571 478256.1920110425
11407.1 480781.7997714571 478257.1922122137
11412.79 480781.9997749514 478257.1922122137
11414.71 480782.1997781129 478257.1922122137
11415.19 480782.39978094155 478257.1922122137
11421.05 480782.5997846854 478257.1922122137
11436.17 480782.79977769696 478257.1922122137
11437.97 480782.9997703757 478257.1922122137
11445.44 480783.1997739532 478257.1922122137
11453.0 480783.1997739532 478258.7925099908
11455.29 480783.39977719786 478258.7925099908
11455.45 480783.5997701262 478258.7925099908
11456.9 480783.5997701262 478259.3926286854
11459.78 480783.7997627218 478259.3926286854
11459.94 480783.99975540064 478259.3926286854
11473.31 480784.19974774664 478259.3926286854
11477.8 480784.19974774664 478259.5926098659
11480.99 480784.39975598344 478259.5926098659
11488.2 480784.39975598344 478260.39238911384
11490.7 480784.39975598344 478260.9922200391
11500.7 480784.39975598344 478263.5921754195
11513.3 480784.39975598344 478264.59189237584
11518.11 480784.5997638874 478264.59189237584
11520.9 480784.79977145855 478264.59189237584
11521.5 480784.99977495277 478264.59189237584
11529.4 480784.99977495277 478264.9919741815
11532.2 480784.99977495277 478265.19201458234
11539.91 480785.19977811427 478265.19201458234
11545.3 480785.19977811427 478266.19192717405
11568.56 480785.3997705435 478266.19192717405
11573.0 480785.3997705435 478267.992264425
11576.1 480785.3997705435 478269.3925079902
11581.89 480785.59977345535 478269.3925079902
11582.65 480785.7997760344 478269.3925079902
11583.63 480785.99977994466 478269.3925079902
11584.28 480786.19978768216 478269.3925079902
11584.71 480786.3997900948 478269.3925079902
11592.91 480786.5997938387 478269.3925079902
11596.9 480786.7997972497 478269.3925079902
11597.5 480786.7997972497 478271.9930255852
11608.71 480786.999800328 478271.9930255852
11629.2 480786.999800328 478272.5928610291
11631.5 480786.999800328 478272.7928452205
11644.88 480787.1998026574 478272.7928452205
11658.6 480787.1998026574 478273.9930670416
11676.5 480787.1998026574 478274.3929568365
11685.3 480787.1998026574 478274.59294136247
11700.9 480787.1998026574 478275.39308355364
11705.0 480787.1998026574 478276.3928042803
11738.5 480787.1998026574 478279.1925630597
11740.9 480787.1998026574 478279.99233830447
11751.85 480787.39979633456 478279.99233830447
11753.67 480787.599789679 478279.99233830447
11766.3 480787.599789679 478280.19231890026
11772.2 480787.599789679 478281.3925341909
11778.8 480787.599789679 478281.5925726663
11780.6 480787.599789679 478281.79257441947
11802.23 480787.7997976661 478281.79257441947
11821.0 480787.7997976661 478282.79276219464
11823.8 480787.99980074435 478282.79276219464
11828.7 480787.99980074435 478283.79293532885
11831.6 480787.99980074435 478284.5929423422
11851.1 480787.99980074435 478285.3930761643
11881.2 480787.99980074435 478285.79296629614
11886.8 480787.99980074435 478286.39307870984
11888.2 480787.99980074435 478287.5930837104
11900.8 480787.99980074435 478288.19319461787
11957.38 480788.1998034898 478288.19319461787
11960.7 480788.1998034898 478288.79319335485
11970.5 480788.1998034898 478289.7933602132
11973.2 480788.1998034898 478290.39331203717
11974.6 480788.1998034898 478290.9934226933
11976.9 480788.1998034898 478292.7934091204
11984.7 480788.1998034898 478293.1933773377
11990.9 480788.1998034898 478293.79347770306
11996.5 480788.1998034898 478293.9934615609
12019.9 480788.1998034898 478294.1934450843
12051.8 480788.1998034898 478294.3934424891
12072.7 480788.1998034898 478295.5936356902
12077.8 480788.1998034898 478296.9935150871
12080.4 480788.1998034898 478297.79343881295
12081.9 480788.1998034898 478298.99366815353
12098.16 480788.39979675104 478298.99366815353
12099.48 480788.59978967946 478298.99366815353
12102.4 480788.59978967946 478299.3937327208
12126.22 480788.79979766655 478299.3937327208
12128.41 480788.99979117734 478299.3937327208
12132.14 480789.19979891484 478299.3937327208
12147.7 480789.19979891484 478299.7938068251
12150.02 480789.39980631956 478299.7938068251
12151.26 480789.599799248 478299.7938068251
12163.34 480789.7997918437 478299.7938068251
12164.24 480789.9997841066 478299.7938068251
12166.3 480790.19977603684 478299.7938068251
12167.74 480790.3997676343 478299.7938068251
12198.2 480790.3997676343 478303.1929184496
12202.99 480790.5997613946 478303.1929184496
12225.96 480790.7997527425 478303.1929184496
12228.2 480790.9997437576 478303.1929184496
12236.48 480791.19973443996 478303.1929184496
12255.47 480791.39972478955 478303.1929184496
12274.25 480791.5997185499 478303.1929184496
12288.08 480791.7997086499 478303.1929184496
12310.17 480791.99970216077 478303.1929184496
12313.2 480791.99970216077 478303.9928458544
12333.5 480791.99970216077 478305.39310697134
12339.1 480791.99970216077 478305.79317856446
12342.9 480791.99970216077 478306.1930698712
12345.9 480792.19971031416 478306.1930698712
12370.5 480792.19971031416 478306.9930758809
12410.3 480792.19971031416 478307.7932137125
12411.7 480792.19971031416 478308.19328564004
12422.8 480792.19971031416 478308.5933528827
12428.6 480792.19971031416 478310.79369879205
12455.4 480792.19971031416 478311.59384298156
12457.7 480792.19971031416 478312.79352242395
12462.7 480792.19971031416 478314.19353704
12468.99 480792.39971439075 478314.19353704
12482.76 480792.5997181345 478314.19353704
12504.8 480792.5997181345 478314.39348302875
12513.9 480792.5997181345 478314.79354458227
12514.9 480792.5997181345 478315.3933810445
12560.3 480792.5997181345 478316.39353032684
12564.3 480792.5997181345 478317.1936771914
12566.4 480792.5997181345 478318.39384729596
12572.3 480792.5997181345 478320.39370260725
12582.4 480792.5997181345 478320.7937767083
12626.2 480792.5997181345 478320.99378021806
12628.8 480792.5997181345 478321.9937927491
12631.4 480792.5997181345 478323.1937967476
12644.9 480792.5997181345 478324.39378870407
12654.5 480792.5997181345 478324.99363344436
12656.6 480792.5997181345 478327.5934203505
12685.41 480792.7997215455 478327.5934203505
12723.8 480792.7997215455 478328.19353752333
12727.06 480792.99971505627 478328.19353752333
12729.44 480793.19970823434 478328.19353752333
12735.2 480793.19970823434 478328.59359974426
12745.36 480793.39970107964 478328.59359974426
12745.41 480793.59970565536 478328.59359974426
12745.55 480793.7996982511 478328.59359974426
12747.5 480793.7996982511 478328.9936606269
12753.5 480793.7996982511 478329.1936600388
12761.0 480793.7996982511 478329.99377812335
12782.57 480793.9997017453 478329.99377812335
12789.0 480793.9997017453 478330.3938560711
12794.4 480793.9997017453 478332.39333938144
12811.9 480794.1997049066 478332.39333938144
12817.1 480794.1997049066 478332.5932858737
12821.24 480794.3997077352 478332.5932858737
12834.6 480794.3997077352 478332.7933156454
12835.33 480794.59971231094 478332.7933156454
12836.6 480794.59971231094 478334.39362207934
12868.6 480794.59971231094 478334.9936248309
12880.7 480794.59971231094 478337.19394035806
12883.5 480794.59971231094 478337.3939783276
12891.43 480794.7997148899 478337.3939783276
12898.03 480794.99972379213 478337.3939783276
12911.2 480794.99972379213 478337.79405326274
12926.02 480795.19971655426 478337.79405326274
12927.99 480795.39970898366 478337.79405326274
12929.56 480795.59970108024 478337.79405326274
12954.91 480795.7997057392 478337.79405326274
12970.08 480795.99969758623 478337.79405326274
12973.41 480796.1997019956 478337.79405326274
12985.53 480796.3997060721 478337.79405326274
12989.46 480796.59970981587 478337.79405326274
12994.9 480796.59970981587 478337.99403879454
13006.0 480796.59970981587 478338.19398721005
13030.0 480796.59970981587 478339.3939917106
13056.02 480796.7997190508 478339.3939917106
13070.9 480796.7997190508 478340.79424812703
13094.28 480796.999727953 478340.79424812703
13095.97 480797.19973153033 478340.79424812703
13112.3 480797.19973153033 478341.1942205287
13112.5 480797.19973153033 478341.394169864
13121.3 480797.19973153033 478341.5941556468
13134.9 480797.19973153033 478342.1941109885
13137.6 480797.19973153033 478342.3940954335
13146.4 480797.19973153033 478342.994046762
13150.4 480797.19973153033 478343.9937917675
13153.4 480797.19973153033 478344.79358175426
13157.9 480797.19973153033 478344.99356561387
13175.6 480797.19973153033 478345.79357128945
13177.0 480797.19973153033 478345.9936086725
13191.7 480797.19973153033 478347.1935073159
13198.6 480797.19973153033 478348.3937275984
13205.07 480797.3997401829 478348.3937275984
13208.3 480797.59974850266 478348.3937275984
13209.7 480797.59974850266 478348.99382067524
13212.3 480797.59974850266 478351.5941892116
13213.6 480797.59974850266 478351.79419221956
13225.6 480797.59974850266 478352.5941256535
13258.8 480797.59974850266 478352.9941313348
13271.0 480797.59974850266 478353.9941396847
13283.12 480797.7997519136 478353.9941396847
13288.8 480797.7997519136 478355.59399518266
13290.0 480797.7997519136 478357.1935952255
13323.97 480797.99975540774 478357.1935952255
13326.02 480798.1997585691 478357.1935952255
13352.87 480798.39976680564 478357.1935952255
13357.1 480798.39976680564 478357.5936515876
13383.5 480798.39976680564 478357.7936792669
13387.7 480798.39976680564 478360.5936804007
13388.7 480798.39976680564 478360.99364511133
13407.84 480798.5997593183 478360.99364511133
13410.7 480798.5997593183 478361.193685923
13414.41 480798.79975149815 478361.193685923
13427.1 480798.79975149815 478361.59364946326
13463.1 480798.79975149815 478362.1937352604
13481.1 480798.79975149815 478362.59381671634
13482.06 480798.9997549923 478362.59381671634
13499.1 480798.9997549923 478362.793815125
13500.4 480798.9997549923 478364.19400536496
13501.85 480799.1997581537 478364.19400536496
13505.1 480799.1997581537 478364.5940023497
13505.6 480799.1997581537 478364.9940540274
13510.8 480799.1997581537 478365.39395721606
13512.7 480799.1997581537 478366.5942005789
13519.2 480799.1997581537 478367.5941140298
13556.0 480799.1997581537 478368.1941922988
13582.16 480799.3997613982 478368.1941922988
13596.4 480799.3997613982 478368.99435052485
13616.8 480799.3997613982 478369.19437628
13634.4 480799.3997613982 478370.1943725055
13655.1 480799.5997534949 478370.1943725055
13660.0 480799.5997534949 478370.3943983442
13675.4 480799.7997452589 478370.3943983442
13683.43 480799.9997366901 478370.3943983442
13686.47 480800.19972778857 478370.3943983442
13735.3 480800.19972778857 478370.5943812018
13737.32 480800.3997185542 478370.5943812018
13737.8 480800.3997185542 478372.79434530484
13747.5 480800.3997185542 478373.79411289236
13753.15 480800.59972729 478373.79411289236
13768.4 480800.59972729 478374.99401104124
13769.5 480800.59972729 478375.9941448329
13771.18 480800.7997178061 478375.9941448329
13784.0 480800.7997178061 478376.59400413244
13791.42 480800.9997079895 478376.59400413244
13792.0 480801.19970158365 478376.59400413244
13822.45 480801.39969151746 478376.59400413244
13839.97 480801.599684862 478376.59400413244
13841.84 480801.7996778738 478376.59400413244
13849.15 480801.99968178384 478376.59400413244
13851.32 480802.1996745461 478376.59400413244
13851.95 480802.39966697554 478376.59400413244
13866.76 480802.59967071924 478376.59400413244
13874.84 480802.7996749621 478376.59400413244
13877.57 480802.99968428013 478376.59400413244
13878.9 480802.99968428013 478378.3935639786
13879.64 480803.1996932654 478378.3935639786
13897.6 480803.1996932654 478379.19349507435
13914.31 480803.39969734184 478379.19349507435
13945.0 480803.39969734184 478379.5935807097
13967.6 480803.39969734184 478379.7935628149
13970.2 480803.39969734184 478380.9934484236
13978.8 480803.39969734184 478382.19370081136
13985.7 480803.39969734184 478382.39372915827
13988.4 480803.39969734184 478382.59375717066
13992.55 480803.59968777484 478382.59375717066
14002.6 480803.59968777484 478382.9938121917
14010.6 480803.59968777484 478383.39389431337
14055.1 480803.59968777484 478383.9938356138
14058.23 480803.7996803707 478383.9938356138
14063.4 480803.7996803707 478384.1938350259
14070.82 480803.9996726339 478384.1938350259
14077.26 480804.1996645642 478384.1938350259
14081.7 480804.1996645642 478384.39386253635
14094.4 480804.1996645642 478385.1939692328
14098.9 480804.1996645642 478386.79429035727
14137.6 480804.1996645642 478387.5941000867
14137.9 480804.1996645642 478387.9941776908
14186.89 480804.3996686407 478387.9941776908
14196.24 480804.59967280034 478387.9941776908
14204.4 480804.59967280034 478388.19420469936
14205.61 480804.79967662715 478388.19420469936
14209.5 480804.79967662715 478389.19420510536
14218.8 480804.79967662715 478389.7942853782
14227.71 480804.99966722657 478389.7942853782
14234.46 480805.19967121986 478389.7942853782
14247.99 480805.3996807042 478389.7942853782
14261.01 480805.5996711373 478389.7942853782
14270.7 480805.5996711373 478390.394141924
14278.4 480805.5996711373 478391.19394597167
14287.61 480805.79968037206 478391.19394597167
14291.1 480805.79968037206 478391.59394546493
14299.9 480805.9996726352 478391.59394546493
14311.81 480806.1996645656 478391.59394546493
14316.8 480806.1996645656 478392.993819035
14321.98 480806.399673634 478392.993819035
14328.02 480806.5996777936 478392.993819035
14334.9 480806.5996777936 478393.5939003104
14347.62 480806.7996816205 478393.5939003104
14359.99 480806.99968511454 478393.5939003104
14378.0 480806.99968511454 478393.9939812592
14393.9 480806.99968511454 478394.7941391418
14394.5 480806.99968511454 478395.39408219943
14397.9 480806.99968511454 478395.994162722
14401.41 480807.1996895237 478395.994162722
14401.98 480807.3996936002 478395.994162722
14412.2 480807.3996936002 478397.1941642124
14415.9 480807.3996936002 478397.59421722486
14416.5 480807.3996936002 478397.99412259314
14420.4 480807.3996936002 478398.3940851334
14425.0 480807.3996936002 478398.5941252729
14473.18 480807.599685697 478398.5941252729
14474.07 480807.7996949318 478398.5941252729
14476.1 480807.7996949318 478398.7941650778
14482.4 480807.7996949318 478398.99420454813
14495.6 480807.7996949318 478399.79401294515
14503.19 480807.99968677905 478399.79401294515
14542.0 480807.99968677905 478400.3940927142
14549.5 480807.99968677905 478401.594090191
14564.6 480807.99968677905 478402.9937472823
14588.1 480807.99968677905 478403.79390850733
14589.0 480807.99968677905 478405.3941178773
14590.52 480808.19967829355 478405.3941178773
14608.6 480808.19967829355 478405.79419782053
14613.66 480808.39968736185 478405.79419782053
14614.9 480808.39968736185 478405.9942226537
14617.6 480808.39968736185 478407.3943871189
14623.59 480808.5996915215 478407.3943871189
14626.57 480808.7996953483 478407.3943871189
14629.1 480808.7996953483 478407.99433970836
14645.7 480808.7996953483 478408.3943415431
14648.3 480808.7996953483 478408.59434195876
14651.4 480808.7996953483 478408.99438694154
14662.9 480808.7996953483 478409.79454816564
14666.5 480808.7996953483 478410.39450000314
14671.39 480808.99970425025 478410.39450000314
14671.93 480809.19970782753 478410.39450000314
14672.0 480809.19970782753 478411.7944988165
14672.16 480809.3997164798 478411.7944988165
14686.32 480809.5997247994 478411.7944988165
14687.69 480809.7997327861 478411.7944988165
14693.46 480809.9997246334 478411.7944988165
14714.8 480809.9997246334 478411.99445217074
14723.0 480809.9997246334 478413.5943143749
14725.2 480809.9997246334 478414.3941271236
14732.07 480810.19972821063 478414.3941271236
14746.2 480810.19972821063 478414.7941752835
14749.32 480810.39973145514 478414.7941752835
14763.6 480810.39973145514 478415.59417226387
14786.2 480810.39973145514 478416.3942659075
14795.8 480810.39973145514 478417.39425628056
14804.34 480810.59973603074 478417.39425628056
14812.91 480810.7997277949 478417.39425628056
14830.67 480810.99973586475 478417.39425628056
14848.2 480810.99973586475 478417.59429892787
14858.24 480811.1997436019 478417.59429892787
14882.56 480811.3997351997 478417.59429892787
14905.62 480811.5997264647 478417.59429892787
14919.8 480811.5997264647 478418.79419156926
14923.18 480811.799717397 478418.79419156926
14929.8 480811.799717397 478418.9942151473
14931.4 480811.799717397 478419.19425804535
14937.3 480811.799717397 478419.7943847321
14948.0 480811.799717397 478420.194380547
14954.1 480811.9997100762 478420.194380547
14975.73 480812.19970242266 478420.194380547
14979.1 480812.19970242266 478420.9944735211
14997.89 480812.39970608306 478420.9944735211
15001.09 480812.59971398656 478420.9944735211
15010.05 480812.79970616667 478420.9944735211
15010.1 480812.79970616667 478421.9942457286
15026.7 480812.79970616667 478422.19419916725
15030.9 480812.79970616667 478423.3944495278
15045.19 480812.9997138205 478423.3944495278
15058.4 480812.9997138205 478424.3944399014
15059.68 480813.1997211416 478424.3944399014
15061.15 480813.3997281299 478424.3944399014
15065.1 480813.3997281299 478424.79434761504
15072.13 480813.5997335374 478424.79434761504
15093.1 480813.5997335374 478425.19431417005
15108.91 480813.7997386122 478425.19431417005
15111.2 480813.7997386122 478425.5943964521
15126.13 480813.99974335416 478425.5943964521
15128.77 480814.19974776334 478425.5943964521
15132.18 480814.39975183975 478425.5943964521
15147.4 480814.5997443526 478425.5943964521
15148.3 480814.5997443526 478426.59430782427
15193.4 480814.5997443526 478427.99458819936
15197.7 480814.5997443526 478428.79458049854
15213.0 480814.5997443526 478429.5945072564
15235.1 480814.5997443526 478430.9946822514
15249.18 480814.79973611684 478430.9946822514
15251.11 480814.9997275483 478430.9946822514
15286.17 480815.199718647 478430.9946822514
15296.92 480815.399709413 478430.9946822514
15322.9 480815.399709413 478431.7946060006
15329.81 480815.59971398854 478431.7946060006
15334.63 480815.7997065846 478431.7946060006
15340.8 480815.7997065846 478432.39472590946
15341.35 480815.99971091055 478432.39472590946
15357.67 480816.19971531973 478432.39472590946
15359.0 480816.19971531973 478433.394624327
15362.52 480816.3997193961 478433.394624327
15373.93 480816.599711909 478433.394624327
15375.4 480816.599711909 478433.7945378924
15376.7 480816.599711909 478435.994512117
15385.26 480816.7997198956 478435.994512117
15426.17 480816.9997121589 478435.994512117
15456.1 480816.9997121589 478438.1940229398
15488.15 480817.19971989596 478438.1940229398
15498.43 480817.39971190976 478438.1940229398
15500.28 480817.5997035908 478438.1940229398
15512.5 480817.5997035908 478438.7938825081
15522.35 480817.79970783356 478438.7938825081
15546.0 480817.79970783356 478439.79401377286
15566.7 480817.79970783356 478441.3943435593
15577.3 480817.79970783356 478443.39414875547
15580.39 480817.9997117435 478443.39414875547
15598.9 480817.9997117435 478444.194141723
15634.44 480818.1997153207 478444.194141723
15638.1 480818.1997153207 478444.99430326937
15648.31 480818.3997185651 478444.99430326937
15656.8 480818.3997185651 478445.394357782
15662.2 480818.3997185651 478445.99443704204
15689.7 480818.3997185651 478446.39448820957
15690.85 480818.5997214767 478446.39448820957
15695.9 480818.5997214767 478446.9943542991
15740.74 480818.79972405557 478446.9943542991
15751.1 480818.79972405557 478449.19461456273
15762.33 480818.9997292135 478449.19461456273
15763.21 480819.19973403856 478449.19461456273
15764.39 480819.3997385309 478449.19461456273
15764.94 480819.59974269045 478449.19461456273
15778.39 480819.799751093 478449.19461456273
15783.1 480819.799751093 478449.59461322054
15784.23 480819.99975500297 478449.59461322054
15789.06 480820.1997585802 478449.59461322054
15799.52 480820.39976681635 478449.59461322054
15810.4 480820.39976681635 478449.7945944929
15811.92 480820.59976972797 478449.7945944929
15824.2 480820.59976972797 478450.7943704749
15825.3 480820.59976972797 478452.19451970595
15847.3 480820.59976972797 478453.79485082376
15854.07 480820.79977771454 478453.79485082376
15855.1 480820.79977771454 478454.5949314162
15856.2 480820.79977771454 478455.7949319051
15909.87 480820.9997703939 478455.7949319051
15937.3 480820.9997703939 478456.39488124003
15938.1 480820.9997703939 478456.59483777423
15939.36 480821.19977813086 478456.59483777423
15940.39 480821.39978553506 478456.59483777423
15943.0 480821.39978553506 478457.3947658742
15950.1 480821.39978553506 478457.99463447405
15954.1 480821.39978553506 478459.19475385605
15959.8 480821.39978553506 478459.99475317844
15963.3 480821.39978553506 478460.39471739583
15963.4 480821.39978553506 478462.1948784068
15967.78 480821.59978927864 478462.1948784068
15986.23 480821.7997818748 478462.1948784068
15990.9 480821.7997818748 478462.3948783211
15999.84 480821.9997853688 478462.3948783211
16010.9 480821.9997853688 478462.79491058947
16011.6 480821.9997853688 478462.9948931998
16015.5 480821.9997853688 478463.19485082093
16035.3 480821.9997853688 478463.7947968967
16042.9 480821.9997853688 478464.39484404476
16046.75 480822.19977771543 478464.39484404476
16060.7 480822.19977771543 478464.59482565214
16061.5 480822.19977771543 478464.99474106176
16070.74 480822.3997809598 478464.99474106176
16079.16 480822.5997838715 478464.99474106176
16104.9 480822.5997838715 478465.99452373624
16108.3 480822.5997838715 478466.394487118
16130.5 480822.5997838715 478466.594503001
16146.92 480822.7997772995 478466.594503001
16169.8 480822.7997772995 478466.7945043363
16186.9 480822.7997772995 478467.79450599686
16213.1 480822.7997772995 478467.9945053258
16213.4 480822.7997772995 478468.1945511469
16215.2 480822.7997772995 478468.3945075984
16233.9 480822.7997772995 478470.394948245
16246.46 480822.9997703948 478470.394948245
16256.18 480823.1997631574 478470.394948245
16285.7 480823.1997631574 478470.7948618174
16286.81 480823.3997555873 478470.7948618174
16290.8 480823.3997555873 478472.19515153515
16291.9 480823.3997555873 478472.59506494086
16296.4 480823.3997555873 478473.19506669027
16324.69 480823.5997476844 478473.19506669027
16328.5 480823.5997476844 478474.3950611604
16335.0 480823.5997476844 478474.99501375726
16345.9 480823.5997476844 478475.19501191605
16371.9 480823.5997476844 478475.39505322033
16376.78 480823.7997394487 478475.39505322033
16380.72 480823.99974335864 478475.39505322033
16399.7 480823.99974335864 478476.39514601335
16402.3 480823.99974335864 478476.5951443394
16418.98 480824.1997469358 478476.5951443394
16437.34 480824.39973978157 478476.5951443394
16438.14 480824.59973229456 478476.5951443394
16458.2 480824.7997244749 478476.5951443394
16460.7 480824.7997244749 478477.3953082182
16465.1 480824.7997244749 478478.7952894787
16474.9 480824.7997244749 478479.1952593816
16480.6 480824.7997244749 478479.59525135235
16500.9 480824.7997244749 478482.59498550434
16511.6 480824.7997244749 478483.9947011484
16557.8 480824.7997244749 478485.3948392494
16571.2 480824.7997244749 478485.5948576403
16580.6 480824.7997244749 478486.1947327658
16585.02 480824.9997279688 478486.1947327658
16604.9 480824.9997279688 478486.39471387246
16646.2 480824.9997279688 478486.5946716627
16662.6 480824.9997279688 478487.3947435536
16669.1 480824.9997279688 478487.7947055999
16672.9 480824.9997279688 478487.9947045109
16675.3 480824.9997279688 478488.39479330584
16679.9 480824.9997279688 478488.7948280807
16699.7 480824.9997279688 478489.1947444973
16704.2 480824.9997279688 478489.39474357554
16727.79 480825.19973113 478489.39474357554
16737.29 480825.39973978203 478489.39474357554
16738.91 480825.5997481013 478489.39474357554
16741.66 480825.7997560878 478489.39474357554
16742.92 480825.9997591658 478489.39474357554
16757.0 480825.9997591658 478489.99468614376
16766.9 480825.9997591658 478491.7950751815
16786.1 480826.19976690266 478491.7950751815
16822.26 480826.3997697311 478491.7950751815
16829.2 480826.3997697311 478492.19503672695
16831.6 480826.3997697311 478493.1950329548
16837.0 480826.3997697311 478493.3950311972
16865.3 480826.3997697311 478494.7950095317
16876.56 480826.59976224415 478494.7950095317
16878.33 480826.7997544245 478494.7950095317
16896.4 480826.7997544245 478495.194929292
16976.6 480826.7997544245 478495.5948920077
16979.45 480826.9997462721 478495.5948920077
16980.65 480827.19973778696 478495.5948920077
17010.3 480827.19973778696 478496.19476964267
17041.8 480827.19973778696 478496.5947315225
17062.8 480827.19973778696 478497.19479095796
17065.6 480827.19973778696 478497.5948289093
17144.9 480827.19973778696 478498.59491793514
17144.9 480827.19973778696 478499.19486075535
17162.5 480827.19973778696 478499.39482055226
17168.6 480827.19973778696 478499.5947800149
17171.97 480827.39974227926 478499.5947800149
17175.28 480827.59974643873 478499.5947800149
17194.95 480827.79974943347 478499.5947800149
17213.46 480827.9997533434 478499.5947800149
17221.32 480828.19975608855 478499.5947800149
17237.2 480828.19975608855 478499.7947775885
17237.3 480828.19975608855 478500.39465422166
17238.6 480828.19975608855 478500.7947441851
17252.7 480828.19975608855 478500.9947619065
17278.0 480828.19975608855 478502.9947242679
17289.42 480828.3997493503 478502.9947242679
17291.44 480828.59974227933 478502.9947242679
17301.0 480828.59974227933 478503.39464252524
17328.68 480828.7997348756 478503.39464252524
17341.26 480828.9997271392 478503.39464252524
17345.71 480829.19971907 478503.39464252524
17358.4 480829.19971907 478503.79473332444
17368.7 480829.19971907 478504.3947879932
17370.54 480829.3997106681 478504.3947879932
17375.75 480829.59970193345 478504.3947879932
17390.5 480829.59970193345 478504.59478297556
17392.3 480829.59970193345 478505.19491766876
17416.4 480829.59970193345 478505.59490713204
17437.5 480829.59970193345 478507.59472155024
17445.1 480829.59970193345 478509.1950740394
17455.0 480829.59970193345 478509.9951502752
17468.8 480829.59970193345 478510.39511115354
17478.0 480829.59970193345 478511.39508899173
17489.3 480829.59970193345 478511.59510779975
17491.81 480829.79970617604 478511.59510779975
17506.3 480829.79970617604 478512.39517968765
17511.3 480829.79970617604 478512.99516363227
17528.9 480829.79970617604 478513.1951262715
17535.2 480829.79970617604 478513.79501218366
17539.05 480829.9997100859 478513.79501218366
17569.78 480830.1997132471 478513.79501218366
17571.43 480830.3997160754 478513.79501218366
17572.99 480830.599718571 478513.79501218366
17575.53 480830.79972073383 478513.79501218366
17590.43 480830.9997300514 478513.79501218366
17624.87 480831.1997319646 478513.79501218366
17631.3 480831.1997319646 478514.1949745665
17649.3 480831.1997319646 478514.5950635241
17657.0 480831.1997319646 478515.3951337393
17661.77 480831.39973354514 478515.3951337393
17666.75 480831.59973479284 478515.3951337393
17674.18 480831.79974402714 478515.3951337393
17704.4 480831.79974402714 478515.59515045705
17720.64 480831.9997358749 478515.59515045705
17723.03 480832.1997290535 478515.59515045705
17727.01 480832.39972189936 478515.59515045705
17734.6 480832.59971441247 478515.59515045705
17736.97 480832.7997065929 478515.59515045705
17744.1 480832.7997065929 478516.5949573871
17758.71 480832.9997113347 478516.5949573871
17762.1 480832.9997113347 478516.7949528711
17802.1 480832.9997113347 478517.5950184039
17815.2 480832.9997113347 478518.795284773
17864.4 480832.9997113347 478519.5952667098
17869.8 480832.9997113347 478519.7952496567
17884.55 480833.19970326556 478519.7952496567
17904.13 480833.3996948637 478519.7952496567
17925.5 480833.3996948637 478520.7953286466
17950.19 480833.5996994391 478520.7953286466
17977.85 480833.7996916195 478520.7953286466
17984.2 480833.7996916195 478520.9953727068
17986.42 480833.9996834672 478520.9953727068
17986.8 480833.9996834672 478521.3954598236
18003.1 480833.9996834672 478522.595354497
18015.11 480834.19967498217 478522.595354497
18016.1 480834.19967498217 478523.19548416825
18022.52 480834.39968488197 478523.19548416825
18025.3 480834.39968488197 478523.9954667743
18027.7 480834.39968488197 478524.1954302501
18030.7 480834.39968488197 478525.5957240348
18038.83 480834.5996761474 478525.5957240348
18056.1 480834.5996761474 478525.7956877615
18078.7 480834.5996761474 478527.195559032
18100.09 480834.79968579765 478527.195559032
18111.7 480834.79968579765 478527.5955510039
18148.0 480834.79968579765 478527.79554648825
18155.96 480834.9996905394 478527.79554648825
18158.5 480834.9996905394 478527.9955107164
18167.6 480834.9996905394 478528.3955459906
18178.9 480834.9996905394 478529.5953253435
18183.85 480835.19969286857 478529.5953253435
18210.42 480835.39970235236 478529.5953253435
18220.5 480835.39970235236 478530.19537725113
18236.63 480835.59969444963 478530.19537725113
18241.3 480835.59969444963 478531.1953546729
18259.18 480835.79969661246 478531.1953546729
18263.57 480835.9997059299 478531.1953546729
18271.0 480835.9997059299 478531.9952035645
18274.8 480835.9997059299 478532.1952209506
18305.78 480836.1996978608 478532.1952209506
18321.09 480836.399689459 478532.1952209506
18326.0 480836.399689459 478532.79516703455
18335.21 480836.59969861 478532.79516703455
18346.75 480836.7996899587 478532.79516703455
18377.38 480836.9996809746 478532.79516703455
18386.7 480836.9996809746 478533.3952969537
18390.9 480836.9996809746 478533.7953317257
18397.9 480836.9996809746 478535.1956243335
18430.7 480836.9996809746 478535.79551150487
18457.3 480836.9996809746 478536.1954763971
18468.22 480837.19968330377 478536.1954763971
18471.6 480837.19968330377 478536.3954942847
18473.4 480837.19968330377 478537.5954691975
18479.9 480837.39967531787 478537.5954691975
18503.41 480837.59967739746 478537.5954691975
18526.57 480837.7996828879 478537.5954691975
18535.3 480837.7996828879 478538.19541578385
18558.8 480837.7996828879 478538.5954052482
18571.78 480837.9996922053 478538.5954052482
18677.6 480837.9996922053 478539.1953493274
18679.6 480838.1996833044 478539.1953493274
18680.38 480838.3996740708 478539.1953493274
18688.34 480838.59968322184 478539.1953493274
18691.87 480838.7996737387 478539.1953493274
18697.8 480838.7996737387 478539.5953864399
18700.7 480838.7996737387 478539.7954044945
18709.88 480838.9996639229 478539.7954044945
18711.3 480838.9996639229 478540.5952560628
18719.43 480839.199666252 478540.5952560628
18732.23 480839.3996753198 478540.5952560628
18786.0 480839.5996653376 478540.5952560628
18789.0 480839.5996653376 478541.1953092232
18792.6 480839.5996653376 478541.59523350344
18815.7 480839.5996653376 478543.39537643123
18825.5 480839.5996653376 478543.5953388222
18827.05 480839.7996550227 478543.5953388222
18851.3 480839.7996550227 478544.795419561
18887.6 480839.7996550227 478544.99546403706
18894.3 480839.7996550227 478545.19550817873
18915.6 480839.99965726864 478545.19550817873
18932.76 480840.19965003146 478545.19550817873
18953.8 480840.19965003146 478546.3957660041
18955.44 480840.3996424615 478546.3957660041
18956.3 480840.3996424615 478547.195931198
18960.2 480840.3996424615 478548.79590443725
18970.22 480840.59963455884 478548.79590443725
18996.29 480840.79964088113 478548.79590443725
19012.06 480840.9996431271 478548.79590443725
19014.9 480840.9996431271 478549.1958944038
19016.7 480841.19964504027 478549.1958944038
19033.1 480841.19964504027 478549.5958228636
19036.33 480841.39965119614 478549.5958228636
19042.25 480841.5996570193 478549.5958228636
19065.9 480841.5996570193 478549.9958511141
19100.7 480841.5996570193 478550.39577857126
19103.06 480841.7996625097 478550.39577857126
19107.5 480841.7996625097 478550.5957639431
19116.11 480841.9996676673 478550.5957639431
19118.6 480841.9996676673 478552.1954610716
19123.68 480842.19967249216 478552.1954610716
19140.55 480842.39966284274 478552.1954610716
19145.7 480842.39966284274 478552.39545680693
19157.28 480842.59965286066 478552.39545680693
19158.8 480842.59965286066 478553.3954304688
19176.6 480842.59965286066 478553.99547459924
19194.7 480842.59965286066 478554.39556087396
19194.84 480842.79966292664 478554.39556087396
19203.36 480842.9996726599 478554.39556087396
19210.5 480842.9996726599 478554.9955197474
19252.58 480843.19967498904 478554.9955197474
19252.9 480843.19967498904 478555.19556263374
19263.93 480843.39967989706 478555.19556263374
19263.96 480843.59968197666 478555.19556263374
19295.1 480843.59968197666 478555.5955337118
19297.6 480843.59968197666 478556.3954718563
19306.2 480843.59968197666 478557.9958069189
19315.0 480843.59968197666 478558.3957327062
19315.92 480843.79967207776 478558.3957327062
19317.9 480843.79967207776 478558.9956188805
19322.0 480843.79967207776 478559.1955802702
19360.6 480843.79967207776 478559.595502047
19377.91 480843.9996739077 478559.595502047
19380.58 480844.199675405 478559.595502047
19381.6 480844.199675405 478560.19555018964
19385.6 480844.199675405 478560.9957133716
19388.1 480844.199675405 478561.5955952854
19399.6 480844.199675405 478562.7955055121
19400.26 480844.39967656945 478562.7955055121
19409.4 480844.39967656945 478562.9955031699
19422.4 480844.39967656945 478563.9955825712
19430.8 480844.39967656945 478564.3955777197
19438.43 480844.5996774012 478564.3955777197
19448.5 480844.5996774012 478564.7955464583
19471.7 480844.5996774012 478565.7954624549
19491.0 480844.5996774012 478566.19554605166
19492.8 480844.5996774012 478566.5955773104
19494.49 480844.7996824756 478566.5955773104
19510.0 480844.7996824756 478566.9955420378
19510.42 480844.9996926248 478566.9955420378
19512.7 480845.19969329017 478566.9955420378
19522.2 480845.19969329017 478567.3956249655
19558.2 480845.19969329017 478567.9956189421
19558.4 480845.19969329017 478568.9958216621
19563.8 480845.19969329017 478570.1958030966
19593.0 480845.19969329017 478570.59572988836
19612.1 480845.19969329017 478570.7957132551
19613.65 480845.39970318973 478570.7957132551
19623.69 480845.5996936236 478570.7957132551
19627.45 480845.79968372476 478570.7957132551
19629.36 480845.99967349315 478570.7957132551
19636.87 480846.19966750377 478570.7957132551
19637.7 480846.19966750377 478571.5956433793
19646.2 480846.19966750377 478572.1955323139
19661.87 480846.3996611816 478572.1955323139
19666.07 480846.59966658877 478572.1955323139
19668.12 480846.79967665474 478572.1955323139
19683.09 480846.9996863879 478572.1955323139
19685.1 480846.9996863879 478572.39554978214
19687.82 480847.19969578827 478572.39554978214
19688.4 480847.19969578827 478572.5955907438
19695.1 480847.19969578827 478572.995554636
19712.0 480847.3996969528 478572.995554636
19715.1 480847.3996969528 478574.1953254873
19749.8 480847.3996969528 478574.3953228944
19752.4 480847.3996969528 478574.9954460294
19752.7 480847.3996969528 478575.3954821361
19755.5 480847.3996969528 478575.5954996878
19772.8 480847.3996969528 478575.79548221896
19781.5 480847.59970235993 478575.79548221896
19795.9 480847.59970235993 478576.3953651387
19844.38 480847.7996962042 478576.3953651387
19849.3 480847.7996962042 478576.7953999076
19878.1 480847.7996962042 478578.19537941716
19880.76 480847.99968971574 478578.19537941716
19902.37 480848.1996991161 478578.19537941716
19903.21 480848.39970444003 478578.19537941716
19904.64 480848.59970943123 478578.19537941716
19904.9 480848.59970943123 478578.59546250995
19908.98 480848.7997186652 478578.59546250995
19912.3 480848.9997121768 478578.59546250995
19917.16 480849.1997053556 478578.59546250995
19918.6 480849.1997053556 478580.1957815029
19938.77 480849.3997102636 478580.1957815029
19959.5 480849.3997102636 478581.19586967933
19979.1 480849.3997102636 478581.99580548785
19992.05 480849.5997011134 478581.99580548785
20016.2 480849.5997011134 478582.39573044336
20018.7 480849.5997011134 478582.59571372694
20032.1 480849.5997011134 478584.19601934
20083.1 480849.5997011134 478584.59601549205
20099.1 480849.79970577185 478584.59601549205
20123.29 480849.99971009744 478584.59601549205
20129.5 480849.99971009744 478585.3960037844
20145.4 480849.99971009744 478585.5959879038
20172.14 480850.1997194978 478585.5959879038
20196.55 480850.39972856536 478585.5959879038
20207.44 480850.5997373002 478585.5959879038
20219.19 480850.7997307286 478585.5959879038
20237.0 480850.7997307286 478587.9959216906
20270.07 480850.9997217448 478587.9959216906
20270.6 480850.9997217448 478588.1959064787
20275.78 480851.1997303132 478588.1959064787
20284.7 480851.1997303132 478588.5958750519
20290.06 480851.39973854885 478588.5958750519
20302.33 480851.59974645165 478588.5958750519
20323.82 480851.7997511101 478588.5958750519
20324.1 480851.7997511101 478588.7958588372
20325.82 480851.9997446217 478588.7958588372
20338.8 480851.9997446217 478588.9958422882
20339.4 480851.9997446217 478590.39610618475
20376.3 480851.9997446217 478590.596126662
20402.3 480851.9997446217 478591.3962052273
20410.5 480851.9997446217 478591.99610143586
20432.9 480851.9997446217 478593.5963883157
20468.21 480852.1997378006 478593.5963883157
20474.4 480852.1997378006 478593.99635805964
20479.56 480852.3997306468 478593.99635805964
20482.55 480852.5997385496 478593.99635805964
20484.67 480852.7997298986 478593.99635805964
20490.48 480852.99973755184 478593.99635805964
20496.53 480853.19972865126 478593.99635805964
20496.89 480853.39973605494 478593.99635805964
20501.44 480853.5997269049 478593.99635805964
20536.4 480853.5997269049 478595.3962416343
20542.0 480853.5997269049 478595.59620778944
20607.8 480853.5997269049 478596.19610424957
20638.6 480853.5997269049 478596.596145538
20669.51 480853.7997319792 478596.596145538
20673.12 480853.9997250749 478596.596145538
20678.88 480854.19971783797 478596.596145538
20679.6 480854.19971783797 478596.9960751748
20689.88 480854.39971026825 478596.9960751748
20709.74 480854.5997023659 478596.9960751748
20739.0 480854.5997023659 478597.39611545997
20764.8 480854.5997023659 478597.9960630565
20783.8 480854.5997023659 478598.3961025057
20784.8 480854.5997023659 478598.596099161
20792.1 480854.5997023659 478599.1960445015
20808.67 480854.79970744014 478599.1960445015
20809.32 480854.9997121817 478599.1960445015
20811.06 480855.19970411295 478599.1960445015
20842.99 480855.3996952956 478599.1960445015
20843.39 480855.5996861455 478599.1960445015
20843.98 480855.7996766627 478599.1960445015
20867.5 480855.7996766627 478599.3960097378
20875.7 480855.7996766627 478600.59598465514
20887.1 480855.7996766627 478603.19622042554
20915.3 480855.7996766627 478604.3964456136
20942.16 480855.9996809883 478604.3964456136
20943.79 480856.19968498114 478604.3964456136
20951.0 480856.19968498114 478604.59641260485
20959.45 480856.3996886412 478604.59641260485
21021.6 480856.3996886412 478604.796379262
21041.7 480856.3996886412 478605.3962772282
21046.07 480856.5996936323 478605.3962772282
21053.16 480856.7997020342 478605.3962772282
21054.22 480856.9997067757 478605.3962772282
21071.0 480857.19971492805 478605.3962772282
21102.5 480857.19971492805 478605.59629394324
21114.2 480857.19971492805 478606.39627889363
21122.8 480857.19971492805 478607.9962327486
21127.1 480857.19971492805 478608.79616989836
21127.65 480857.39971942 478608.79616989836
21203.5 480857.39971942 478608.9961366392
21210.3 480857.39971942 478609.1961030459
21255.8 480857.39971942 478609.3960962749
21258.4 480857.39971942 478609.79602825275
21258.88 480857.59971027 478609.79602825275
21264.1 480857.59971027 478609.9960668704
21264.18 480857.7997007873 478609.9960668704
21277.6 480857.7997007873 478610.3961029749
21313.3 480857.7997007873 478610.5960870952
21323.7 480857.7997007873 478611.99596657866
21328.9 480857.7997007873 478613.59627016727
21331.1 480857.7997007873 478613.7962890554
21335.1 480857.7997007873 478615.5959814556
21338.93 480857.99970511283 478615.5959814556
21339.2 480857.99970511283 478615.9959470226
21388.3 480857.99970511283 478616.5960044385
21404.6 480857.99970511283 478617.19605884526
21425.47 480858.1997132652 478617.19605884526
21429.72 480858.3997210847 478617.19605884526
21434.45 480858.5997285715 478617.19605884526
21438.19 480858.79973281384 478617.19605884526
21441.49 480858.99974005105 478617.19605884526
21445.12 480859.19973323005 478617.19605884526
21449.6 480859.19973323005 478617.9959879741
21461.0 480859.19973323005 478618.1959694207
21464.49 480859.39973730606 478618.1959694207
21465.29 480859.5997443769 478618.1959694207
21473.9 480859.5997443769 478618.3959659926
21479.1 480859.5997443769 478619.3959438376
21479.69 480859.79973738955 478619.3959438376
21479.75 480859.9997284059 478619.3959438376
21494.3 480859.9997284059 478620.1960153763
21514.26 480860.199721169 478620.1960153763
21515.76 480860.3997135994 478620.1960153763
21529.3 480860.3997135994 478621.9963561553
21564.09 480860.5997044495 478621.9963561553
21570.6 480860.5997044495 478622.1963388556
21578.06 480860.79970952374 478622.1963388556
21605.0 480860.79970952374 478622.99631979526
21606.7 480860.79970952374 478623.9962299546
21608.39 480860.9997167609 478623.9962299546
21610.4 480860.9997167609 478624.3962192544
21628.3 480860.9997167609 478624.7962072171
21644.39 480861.1997074446 478624.7962072171
21646.1 480861.1997074446 478625.39626312774
21653.7 480861.1997074446 478626.19613410614
21658.97 480861.3997119365 478626.19613410614
21663.45 480861.59971900727 478626.19613410614
21673.21 480861.7997232496 478626.19613410614
21676.23 480861.99971385015 478626.19613410614
21678.3 480862.199704118 478626.19613410614
21696.05 480862.39970944176 478626.19613410614
21738.21 480862.59971651254 478626.19613410614
21755.35 480862.79972325056 478626.19613410614
21755.8 480862.79972325056 478627.19596531003
21756.3 480862.79972325056 478628.1961537928
21760.99 480862.99972840794 478628.1961537928
21778.4 480862.99972840794 478628.5961190266
21811.2 480862.99972840794 478629.1961759397
21831.2 480862.99972840794 478629.3961712582
21842.5 480862.99972840794 478629.59620845306
21883.12 480863.1997332326 478629.59620845306
21885.5 480863.1997332326 478629.79619098647
21886.68 480863.3997377245 478629.79619098647
21891.9 480863.3997377245 478631.3963300495
21891.95 480863.59973106993 478631.3963300495
21912.49 480863.79972158733 478631.3963300495
21945.18 480863.9997146832 478631.3963300495
21950.1 480863.9997146832 478631.9963766815
21957.95 480864.1997215876 478631.9963766815
21967.98 480864.3997260795 478631.9963766815
21977.83 480864.5997302386 478631.9963766815
21993.39 480864.7997232514 478631.9963766815
21994.66 480864.99971385195 478631.9963766815
21999.8 480864.99971385195 478633.9960340819
22040.5 480864.99971385195 478635.396005406
22073.1 480864.99971385195 478636.796273374
22092.8 480864.99971385195 478637.3962277432
22093.4 480864.99971385195 478637.79626167257
22129.9 480864.99971385195 478639.19601308357
22132.81 480865.19972075627 478639.19601308357
22179.6 480865.19972075627 478639.596088642
22180.95 480865.3997248322 478639.596088642
22186.0 480865.3997248322 478639.9960583886
22227.51 480865.599731487 478639.9960583886
22230.9 480865.599731487 478640.39613294374
22252.0 480865.599731487 478641.1962780412
22288.1 480865.599731487 478641.3963134796
22368.6 480865.599731487 478641.9962046867
22370.0 480865.599731487 478644.1965751966
22371.4 480865.599731487 478644.7966316069
22408.4 480865.599731487 478646.39651327033
22439.3 480865.599731487 478646.7965112618
22455.8 480865.599731487 478648.59666996007
22528.0 480865.599731487 478649.19656643225
22534.4 480865.599731487 478649.7965639209
22554.01 480865.79973780905 478649.7965639209
22564.71 480865.9997437983 478649.7965639209
22589.4 480865.9997437983 478649.996528994
22595.3 480865.9997437983 478650.1965275719
22604.3 480865.9997437983 478650.5965237249
22615.76 480866.19974779105 478650.5965237249
22621.4 480866.19974779105 478651.1964176911
22624.6 480866.19974779105 478651.5963453312
22627.15 480866.39975353074 478651.5963453312
22631.2 480866.39975353074 478651.9963167499
22670.3 480866.39975353074 478652.5962713713
22686.9 480866.39975353074 478652.7962890041
22698.9 480866.39975353074 478652.9963063026
22706.9 480866.39975353074 478653.9963877802
22729.9 480866.39975353074 478654.1963725705
22734.2 480866.39975353074 478654.39637164975
22742.1 480866.39975353074 478655.7966162007
22751.85 480866.5997468762 478655.7966162007
22760.1 480866.799739889 478655.7966162007
22766.0 480866.799739889 478656.5964744899
22774.22 480866.9997458783 478656.5964744899
22786.7 480866.9997458783 478656.99644507346
22799.86 480867.19973864144 478656.99644507346
22801.9 480867.19973864144 478657.19644490484
22803.45 480867.39974438114 478657.19644490484
22835.39 480867.59973689483 478657.19644490484
22840.9 480867.59973689483 478657.59641431866
22868.6 480867.59973689483 478657.99641331285
22874.5 480867.59973689483 478658.19641230855
22908.2 480867.59973689483 478658.3964293562
22913.5 480867.59973689483 478659.39634871314
22924.62 480867.799742385 478659.39634871314
22930.8 480867.799742385 478660.1962063347
22936.57 480867.9997338174 478660.1962063347
22939.44 480868.1997249171 478660.1962063347
22952.81 480868.39972940896 478660.1962063347
22959.85 480868.5997335681 478660.1962063347
22992.7 480868.5997335681 478661.1962903183
23007.8 480868.5997335681 478661.79618127923
23026.3 480868.5997335681 478662.3961318908
23048.9 480868.5997335681 478662.79616414674
23107.6 480868.5997335681 478663.1962368593
23119.6 480868.5997335681 478663.5963082343
23130.4 480868.5997335681 478664.1963099846
23135.3 480868.5997335681 478664.3962936055
23135.96 480868.7997398901 478664.3962936055
23137.5 480868.7997398901 478664.59625767707
23142.45 480868.99974587926 478664.59625767707
23171.2 480868.99974587926 478664.9961848178
23171.9 480868.99974587926 478665.5961344271
23184.16 480869.19974987203 478665.5961344271
23185.56 480869.3997535321 478665.5961344271
23194.8 480869.3997535321 478666.59604375856
23198.75 480869.5997593549 478666.59604375856
23208.4 480869.5997593549 478666.7960801981
23218.55 480869.79976276535 478666.7960801981
23225.9 480869.79976276535 478667.5960821971
23229.59 480869.9997687546 478667.5960821971
23235.18 480870.19977441104 478667.5960821971
23264.8 480870.19977441104 478668.196025039
23301.36 480870.3997660099 478668.196025039
23316.61 480870.599757276 478668.196025039
23326.13 480870.799763182 478668.196025039
23332.17 480870.9997687553 478668.196025039
23336.0 480871.19977399585 478668.196025039
23365.9 480871.19977399585 478668.39598944486
23376.7 480871.19977399585 478669.3961699698
23381.32 480871.3997651788 478669.3961699698
23399.9 480871.3997651788 478671.5963538107
23407.3 480871.3997651788 478671.79633551015
23408.3 480871.5997560291 478671.79633551015
23421.8 480871.7997619351 478671.79633551015
23425.8 480871.7997619351 478671.9963369292
23444.8 480871.7997619351 478672.1963183781
23528.5 480871.7997619351 478672.79626071954
23568.04 480871.99976750836 478672.79626071954
23569.72 480872.19977274886 478672.79626071954
23583.5 480872.399766843 478672.79626071954
23593.65 480872.5997576933 478672.79626071954
23618.57 480872.79976276745 478672.79626071954
23624.4 480872.79976276745 478672.9962408316
23637.2 480872.79976276745 478673.7961028009
23647.36 480872.9997670929 478673.7961028009
23649.91 480873.19977108564 478673.7961028009
23652.8 480873.19977108564 478674.3959957693
23719.1 480873.19977108564 478675.1960572705
23728.4 480873.19977108564 478676.1960660366
23757.3 480873.19977108564 478676.7960672851
23760.4 480873.19977108564 478676.9960319423
23766.43 480873.3997651798 478676.9960319423
23780.5 480873.3997651798 478677.39599450596
23836.37 480873.5997560301 478677.39599450596
23856.0 480873.5997560301 478678.1960543353
23877.8 480873.5997560301 478678.5960546662
23902.8 480873.7997465477 478678.5960546662
23908.7 480873.7997465477 478678.9960536602
23926.4 480873.7997465477 478679.5960496442
23929.2 480873.7997465477 478679.79604763706
23932.8 480873.7997465477 478681.19614414766
23959.77 480873.9997367326 478681.19614414766
23961.17 480874.19972658483 478681.19614414766
23989.7 480874.19972658483 478682.5960137068
24011.76 480874.3997161043 478682.5960137068
24022.0 480874.3997161043 478682.79605432483
24042.76 480874.5997215112 478682.79605432483
24043.23 480874.7997265853 478682.79605432483
24048.8 480874.7997265853 478683.3961741727
24083.0 480874.7997265853 478683.7961078318
24086.17 480874.99973132665 478683.7961078318
24090.3 480874.99973132665 478684.39604841993
24091.15 480875.1997257535 478684.39604841993
24101.3 480875.1997257535 478685.1961015625
24110.11 480875.3997302453 478685.1961015625
24114.7 480875.3997302453 478685.39611401246
24116.5 480875.3997302453 478685.9960528463
24125.01 480875.59973440436 478685.9960528463
24152.3 480875.59973440436 478686.7961003058
24164.0 480875.59973440436 478687.196181374
24189.92 480875.7997411422 478687.196181374
24199.0 480875.7997411422 478687.59611653734
24206.1 480875.7997411422 478687.796156737
24219.0 480875.7997411422 478687.99615773815
24250.66 480875.9997450517 478687.99615773815
24255.39 480876.1997486285 478687.99615773815
24291.2 480876.1997486285 478688.5961587361
24306.4 480876.1997486285 478688.99623880093
24314.48 480876.3997551999 478688.99623880093
24370.9 480876.3997551999 478689.5961783873
24387.1 480876.3997551999 478690.7960485373
24395.9 480876.3997551999 478691.1960493696
24401.92 480876.5997614386 478691.1960493696
24404.67 480876.7997515404 478691.1960493696
24405.84 480876.9997575295 478691.1960493696
24409.0 480876.9997575295 478692.1962482765
24434.9 480876.9997575295 478692.396261562
24435.34 480877.19976277003 478692.396261562
24441.9 480877.19976277003 478693.5963342551
24442.1 480877.19976277003 478693.99633575615
24457.8 480877.19976277003 478694.1963752867
24486.05 480877.39976767777 478694.1963752867
24488.88 480877.5997576964 478694.1963752867
24516.5 480877.5997576964 478694.7962837971
24523.31 480877.7997636023 478694.7962837971
24556.14 480877.99976834364 478694.7962837971
24566.7 480877.99976834364 478694.9962843805
24583.0 480877.99976834364 478696.7960828412
24598.3 480877.99976834364 478696.9960525118
24602.76 480878.19975819596 478696.9960525118
24605.2 480878.19975819596 478697.3960543468
24616.23 480878.39976393554 478697.3960543468
24649.3 480878.39976393554 478697.596054763
24673.35 480878.5997685105 478697.596054763
24674.3 480878.5997685105 478697.9961356622
24691.0 480878.5997685105 478698.59604392253
24719.3 480878.5997685105 478698.9960696573
24743.4 480878.5997685105 478699.1960465123
24760.9 480878.5997685105 478699.39608696173
24768.2 480878.5997685105 478699.7960247997
24775.65 480878.7997581965 478699.7960247997
24777.11 480878.9997625219 478699.7960247997
24777.67 480879.1997665146 478699.7960247997
24785.0 480879.1997665146 478699.9960650819
24786.07 480879.3997701745 478699.9960650819
24790.08 480879.5997747495 478699.9960650819
24794.2 480879.5997747495 478700.5961839223
24813.3 480879.7997781598 478700.5961839223
24816.4 480879.7997781598 478700.79616102803
24831.2 480879.7997781598 478701.19611423695
24835.6 480879.7997781598 478701.7961179923
24851.91 480879.99978248525 478701.7961179923
24852.64 480880.1997864779 478701.7961179923
24867.8 480880.1997864779 478701.99615743844
24892.1 480880.39979013783 478701.99615743844
24897.0 480880.39979013783 478702.1961338759
24905.5 480880.39979013783 478702.39613462635
24924.95 480880.59979346505 478702.39613462635
24931.91 480880.7997964595 478702.39613462635
24944.3 480880.7997964595 478702.7960866658
24945.4 480880.7997964595 478703.19608749816
24980.1 480880.7997964595 478704.595869348
24986.39 480880.99980286456 478704.595869348
24995.0 480880.99980286456 478704.7958840537
24995.4 480880.99980286456 478705.1959642828
24996.49 480881.19980893686 478705.1959642828
25000.64 480881.39981176495 478705.1959642828
25005.8 480881.39981176495 478706.3959637713
25006.7 480881.39981176495 478707.5961994426
25020.1 480881.5998175877 478707.5961994426
25026.7 480881.5998175877 478707.99615415593
25032.62 480881.7998143436 478707.99615415593
25063.1 480881.7998143436 478708.1961698645
25078.3 480881.7998143436 478709.59627046465
25086.22 480881.99981076684 478709.59627046465
25086.7 480881.99981076684 478709.7962479885
25092.59 480882.1998164232 478709.7962479885
25122.9 480882.1998164232 478709.9962870161
25122.99 480882.3998217468 478709.9962870161
25139.7 480882.3998217468 478710.1962642894
25228.06 480882.59981800365 478710.1962642894
25247.0 480882.59981800365 478710.5962036325
25258.2 480882.59981800365 478711.196204129
25271.1 480882.59981800365 478712.79601362755
25279.48 480882.79981392785 478712.79601362755
25293.78 480882.99980951933 478712.79601362755
25294.85 480883.1998047781 478712.79601362755
25304.6 480883.1998047781 478713.5958919798
25323.0 480883.1998047781 478713.9959720403
25331.5 480883.1998047781 478714.19601156894
25354.2 480883.1998047781 478714.39605076326
25358.6 480883.1998047781 478714.5960198502
25371.79 480883.3998092698 478714.5960198502
25379.32 480883.5998146766 478714.5960198502
25387.2 480883.79981975065 478714.5960198502
25398.55 480883.999824076 478714.5960198502
25401.0 480883.999824076 478715.5960210953
25418.58 480884.1998289005 478715.5960210953
25420.26 480884.39983297634 478715.5960210953
25428.45 480884.59982465865 478715.5960210953
25431.44 480884.7998160082 478715.5960210953
25435.9 480884.9998070251 478715.5960210953
25440.0 480884.9998070251 478716.1959276047
25442.2 480885.1997977093 478716.1959276047
25442.8 480885.1997977093 478716.3959672168
25462.3 480885.1997977093 478716.5960064945
25463.79 480885.3997880608 478716.5960064945
25489.6 480885.3997880608 478716.7959748298
25519.8 480885.3997880608 478717.996203976
25569.78 480885.59979305166 478717.996203976
25594.0 480885.59979305166 478718.99608491425
25599.74 480885.7997889758 478718.99608491425
25610.36 480885.9997845673 478718.99608491425
25613.95 480886.19977982604 478718.99608491425
25615.8 480886.19977982604 478720.1961816705
25630.54 480886.39977475215 478720.1961816705
25646.3 480886.39977475215 478722.19654602563
25713.85 480886.59977932705 478722.19654602563
25727.1 480886.59977932705 478722.7965923983
25728.9 480886.59977932705 478723.39659815945
25753.53 480886.79978398513 478723.39659815945
25757.21 480886.9997883105 478723.39659815945
25800.4 480886.9997883105 478723.59657518286
25820.19 480887.1997923031 478723.59657518286
25830.18 480887.3997967948 478723.59657518286
25836.9 480887.59980095376 478723.59657518286
25840.14 480887.79980478005 478723.59657518286
25877.7 480887.79980478005 478723.79659030616
25898.7 480887.79980478005 478724.196531823
25900.6 480887.79980478005 478724.5966023533
25902.7 480887.9998082735 478724.5966023533
25931.4 480887.9998082735 478725.39660736104
25957.09 480888.19979937363 478725.39660736104
25985.51 480888.3998026176 478725.39660736104
25995.48 480888.59980844025 478725.39660736104
26000.1 480888.59980844025 478725.9966527307
26004.45 480888.7998139302 478725.9966527307
26017.0 480888.7998139302 478727.1968598076
26022.67 480888.9998170078 478727.1968598076
26038.7 480888.9998170078 478727.3968313181
26064.0 480889.1998081079 478727.3968313181
26073.0 480889.39981259964 478727.3968313181
26075.29 480889.5998167586 478727.3968313181
26098.74 480889.799819753 478727.3968313181
26099.3 480889.799819753 478727.5968325701
26120.09 480889.9998157604 478727.5968325701
26136.2 480889.9998157604 478727.99686248234
26138.4 480889.9998157604 478728.3968050023
26150.8 480889.9998157604 478729.79703488963
26161.6 480889.9998157604 478729.99705009646
26190.0 480889.9998157604 478730.197052017
26204.62 480890.1998068606 478730.197052017
26208.9 480890.1998068606 478730.3970235278
26231.9 480890.1998068606 478731.59702853364
26232.81 480890.39979762805 478731.59702853364
26248.1 480890.39979762805 478731.7970607895
26261.31 480890.599801787 478731.7970607895
26269.7 480890.599801787 478732.1970039783
26273.2 480890.599801787 478732.79705035064
26296.7 480890.599801787 478733.59693372145
26311.26 480890.7997923049 478733.59693372145
26340.7 480890.7997923049 478733.99689512077
26351.17 480890.9997982939 478733.99689512077
26387.3 480890.9997982939 478734.19691041094
26435.4 480890.9997982939 478735.3967870907
26458.58 480891.1997885624 478735.3967870907
26473.4 480891.1997885624 478736.9967877484
26519.3 480891.1997885624 478737.5967010287
26541.3 480891.1997885624 478738.79690208286
26559.9 480891.1997885624 478738.99687300937
26560.84 480891.39979430183 478738.99687300937
26573.48 480891.59978432074 478738.99687300937
26579.53 480891.7997898106 478738.99687300937
26581.3 480891.7997898106 478739.59692289063
26581.65 480891.99977958004 478739.59692289063
26602.5 480891.99977958004 478739.7969555638
26603.1 480891.99977958004 478740.19691546
26612.38 480892.19978398853 478740.19691546
26629.8 480892.19978398853 478740.59698013763
26636.9 480892.19978398853 478740.9970125561
26655.57 480892.39978931204 478740.9970125561
26815.82 480892.59979305504 478740.9970125561
26827.03 480892.7997964653 478740.9970125561
26831.9 480892.7997964653 478741.19704456057
26846.3 480892.7997964653 478741.79713856813
26848.6 480892.7997964653 478742.39707791165
26861.26 480892.99979330454 478742.39707791165
26878.9 480892.99979330454 478742.59709420445
26879.2 480892.99979330454 478743.39700898546
26880.1 480892.99979330454 478743.79695351206
26949.32 480893.199797713 478743.79695351206
26962.2 480893.199797713 478744.9970472571
26963.53 480893.39979430265 478744.9970472571
26966.0 480893.39979430265 478745.7970529337
26970.07 480893.5997905596 478745.7970529337
26978.4 480893.5997905596 478746.79705250985
26988.56 480893.79978648387 478746.79705250985
26990.04 480893.9997908092 478746.79705250985
27000.2 480893.9997908092 478746.9970255251
27000.76 480894.1997864839 478746.9970255251
27008.1 480894.1997864839 478747.79708467895
27013.14 480894.3997901437 478747.79708467895
27060.9 480894.3997901437 478748.39700272266
27071.94 480894.5997943026 478748.39700272266
27072.82 480894.7997977129 478748.39700272266
27076.82 480894.99980079045 478748.39700272266
27086.21 480895.19979147485 478748.39700272266
27109.6 480895.19979147485 478748.5970361475
27121.1 480895.19979147485 478748.797069238
27123.02 480895.39978182653 478748.797069238
27129.3 480895.39978182653 478749.9971504478
27141.62 480895.59977184556 478749.9971504478
27145.64 480895.79976153193 478749.9971504478
27154.1 480895.79976153193 478750.3972166287
27158.63 480895.9997508856 478750.3972166287
27159.8 480895.9997508856 478752.1972083468
27162.2 480895.9997508856 478752.79730736703
27179.3 480895.9997508856 478753.59723250836
27236.93 480896.1997573736 478753.59723250836
27242.2 480896.1997573736 478753.7972066935
27244.27 480896.3997618652 478753.7972066935
27259.0 480896.3997618652 478754.1971540614
27299.2 480896.3997618652 478754.5972195731
27300.9 480896.3997618652 478754.7972179845
27312.2 480896.3997618652 478755.1972823261
27323.85 480896.5997660241 478755.1972823261
27347.9 480896.5997660241 478755.3972559266
27356.1 480896.5997660241 478755.9971985299
27393.2 480896.5997660241 478756.19721340167
27400.16 480896.7997698503 478756.19721340167
27422.75 480896.99977334373 478756.19721340167
27423.8 480896.99977334373 478756.59716026875
27429.3 480896.99977334373 478757.1971557535
27477.78 480897.1997765044 478757.1971557535
27480.6 480897.1997765044 478757.3971289365
27485.1 480897.1997765044 478757.79715868
27509.2 480897.1997765044 478758.19718708645
27520.45 480897.3997793324 478758.19718708645
27548.5 480897.3997793324 478758.3971682049
27573.47 480897.59977600526 478758.3971682049
27578.91 480897.7997656916 478758.3971682049
27588.0 480897.99976211495 478758.3971682049
27592.2 480897.99976211495 478758.99726622086
27608.76 480898.19975155185 478758.99726622086
27618.03 480898.3997543799 478758.99726622086
27659.5 480898.3997543799 478759.19728025695
27682.69 480898.5997506368 478759.19728025695
27695.0 480898.79975487886 478759.19728025695
27698.59 480898.9997587882 478759.19728025695
27700.6 480898.9997587882 478760.397161956
27704.2 480898.9997587882 478760.59714106977
27706.3 480898.9997587882 478760.79714031663
27718.4 480898.9997587882 478760.9971145856
27721.45 480899.199766108 478760.9971145856
27737.25 480899.399768936 478760.9971145856
27752.25 480899.5997760062 478760.9971145856
27755.8 480899.5997760062 478761.9972754373
27760.0 480899.5997760062 478762.19724978996
27782.02 480899.79978274374 478762.19724978996
27790.42 480899.99977916706 478762.19724978996
27792.9 480899.99977916706 478762.39726474514
27809.9 480899.99977916706 478762.5972793661
27838.4 480899.99977916706 478763.3973345075
27846.2 480899.99977916706 478764.1972305821
27882.7 480899.99977916706 478764.59729442105
27895.7 480900.199785655 478764.59729442105
27896.6 480900.199785655 478764.7972677715
27900.1 480900.199785655 478764.9972407879
27902.8 480900.199785655 478765.39724178816
27920.43 480900.3997818288 478765.39724178816
27948.6 480900.3997818288 478766.39714236994
27972.5 480900.3997818288 478766.79717044166
27982.0 480900.3997818288 478766.99714387575
27995.17 480900.5997880672 478766.99714387575
27995.45 480900.7997939729 478766.99714387575
28008.98 480900.9997899804 478766.99714387575
28063.13 480901.1997956365 478766.99714387575
28067.25 480901.3997913945 478766.99714387575
28081.3 480901.3997913945 478767.3972083828
28114.49 480901.5997947215 478767.3972083828
28122.11 480901.79978523974 478767.3972083828
28122.47 480901.9997908126 478767.3972083828
28126.35 480902.1997960528 478767.3972083828
28129.7 480902.1997960528 478768.9973093057
28132.8 480902.1997960528 478770.1971479067
28148.48 480902.39979181084 478770.1971479067
28151.2 480902.39979181084 478770.3971808286
28172.46 480902.5997822458 478770.3971808286
28195.24 480902.7997723482 478770.3971808286
28198.2 480902.7997723482 478770.9972775885
28242.71 480902.9997775052 478770.9972775885
28250.0 480902.9997775052 478771.79732337047
28266.89 480903.1997827454 478771.79732337047
28293.4 480903.1997827454 478771.9973339804
28295.2 480903.1997827454 478772.1973659829
28314.97 480903.39978765283 478772.1973659829
28340.8 480903.39978765283 478772.39734751964
28345.42 480903.59977767203 478772.39734751964
28351.06 480903.7997673586 478772.39734751964
28378.21 480903.99977251556 478772.39734751964
28409.31 480904.19977650803 478772.39734751964
28409.9 480904.19977650803 478772.79735303164
28451.1 480904.19977650803 478773.5973600452
28462.2 480904.19977650803 478773.99730641313
28474.77 480904.3997660282 478773.99730641313
28479.3 480904.3997660282 478774.19731752435
28485.8 480904.59975521575 478774.19731752435
28486.9 480904.59975521575 478774.39732830133
28520.0 480904.59975521575 478774.59730115125
28547.82 480904.79976028955 478774.59730115125
28555.0 480904.79976028955 478775.5972084174
28562.5 480904.79976028955 478776.19714876777
28565.9 480904.79976028955 478776.3971507717
28569.1 480904.79976028955 478776.7971729938
28576.13 480904.99976503063 478776.7971729938
28577.16 480905.19976943894 478776.7971729938
28599.6 480905.19976943894 478777.39709229546
28626.14 480905.39975854335 478777.39709229546
28650.58 480905.59974731505 478777.39709229546
28685.46 480905.79975155706 478777.39709229546
28830.38 480905.9997400793 478777.39709229546
28834.2 480905.9997400793 478777.9970085903
28846.9 480905.9997400793 478778.3970764387
28857.4 480905.9997400793 478778.5970877168
28860.7 480905.9997400793 478778.79709030554
28882.5 480905.9997400793 478780.19716047915
28916.0 480905.9997400793 478780.5971223836
28973.4 480905.9997400793 478780.79709489964
28982.98 480906.19974573527 478780.79709489964
28995.6 480906.19974573527 478781.1971007455
29000.57 480906.3997510586 478781.1971007455
29009.6 480906.3997510586 478782.19700091257
29011.1 480906.59975521744 478782.19700091257
29011.89 480906.7997590435 478782.19700091257
29026.7 480906.7997590435 478782.7969370035
29030.26 480906.9997642005 478782.7969370035
29034.87 480907.1997690247 478782.7969370035
29045.1 480907.1997690247 478783.19694284914
29045.2 480907.1997690247 478783.3969782773
29048.6 480907.1997690247 478783.7969979924
29063.93 480907.39976644615 478783.7969979924
29104.6 480907.39976644615 478784.3971027724
29126.5 480907.39976644615 478784.5971056953
29137.9 480907.39976644615 478784.79710828396
29164.4 480907.39976644615 478784.9971427092
29170.9 480907.39976644615 478785.3971470512
29177.1 480907.39976644615 478785.5971211545
29185.5 480907.39976644615 478785.99706835876
29191.5 480907.5997710209 478785.99706835876
29245.7 480907.5997710209 478786.59717088187
29256.4 480907.5997710209 478786.7971730529
29257.1 480907.7997681928 478786.7971730529
29280.36 480907.999772518 478786.7971730529
29282.19 480908.1997694404 478786.7971730529
29289.8 480908.1997694404 478786.9971748897
29299.89 480908.39976603014 478786.9971748897
29305.19 480908.5997701889 478786.9971748897
29320.3 480908.5997701889 478787.997225013
29356.0 480908.5997701889 478788.5972297716
29366.52 480908.7997665292 478788.5972297716
29375.4 480908.9997704384 478788.5972297716
29402.6 480908.9997704384 478788.7972390443
29406.11 480909.19976652914 478788.7972390443
29418.5 480909.39977102063 478788.7972390443
29425.08 480909.5997668618 478788.7972390443
29427.88 480909.7997711038 478788.7972390443
29428.3 480909.9997608736 478788.7972390443
29430.86 480910.19975031074 478788.7972390443
29440.2 480910.19975031074 478788.9972734692
29451.3 480910.3997460688 478788.9972734692
29461.4 480910.3997460688 478789.1972540877
29489.54 480910.5997502275 478789.1972540877
29493.8 480910.5997502275 478789.3972882619
29495.9 480910.5997502275 478789.79729043186
29495.96 480910.7997540536 478789.79729043186
29516.4 480910.7997540536 478790.3972310346
29519.6 480910.7997540536 478791.19726745674
29519.7 480910.7997540536 478791.3973020487
29523.79 480910.9997583787 478791.3973020487
29524.7 480910.9997583787 478792.59750258026
29544.3 480910.9997583787 478792.7975348322
29577.05 480911.19976195524 478792.7975348322
29585.6 480911.19976195524 478793.997385469
29592.68 480911.39975771325 478793.997385469
29601.1 480911.39975771325 478794.5974127856
29615.65 480911.59976104024 478794.5974127856
29642.2 480911.59976104024 478794.79741537437
29676.2 480911.59976104024 478795.5973104537
29679.05 480911.7997652822 478795.5973104537
29680.96 480911.9997683596 478795.5973104537
29684.68 480912.199772352 478795.5973104537
29686.06 480912.3997760117 478795.5973104537
29690.23 480912.59977933863 478795.5973104537
29700.2 480912.59977933863 478796.19731721736
29702.9 480912.59977933863 478796.9974485638
29768.7 480912.59977933863 478797.19743085327
29795.7 480912.59977933863 478797.3974128086
29798.3 480912.59977933863 478797.59739442985
29853.3 480912.59977933863 478798.1973372889
29857.41 480912.7997694412 478798.1973372889
29892.23 480912.9997592111 478798.1973372889
29931.48 480913.19974864833 478798.1973372889
29944.2 480913.39973775286 478798.1973372889
29951.5 480913.59974107984 478798.1973372889
29986.21 480913.7997299349 478798.1973372889
29999.8 480913.7997299349 478798.7973435513
30032.56 480913.9997375871 478798.7973435513
30033.68 480914.19974074775 478798.7973435513
30046.4 480914.19974074775 478799.7975039729
30048.5 480914.19974074775 478800.3975347984
30048.8 480914.39973733755 478800.3975347984
30061.6 480914.39973733755 478800.5975160022
30076.9 480914.39973733755 478800.7974910252
30139.36 480914.5997448234 478800.7974910252
30157.7 480914.5997448234 478801.1974952002
30162.3 480914.5997448234 478801.9974995403
30173.98 480914.7997519766 478801.9974995403
30176.89 480914.999755054 478801.9974995403
30177.9 480914.999755054 478802.79753863555
30186.01 480915.1997619577 478802.79753863555
30187.8 480915.1997619577 478802.9975141598
30190.11 480915.39976478554 478802.9975141598
30215.9 480915.39976478554 478803.19748935
30219.9 480915.39976478554 478803.39752185193
30228.1 480915.5997614585 478803.39752185193
30240.1 480915.5997614585 478803.79758585297
30252.89 480915.7997577988 478803.79758585297
30275.8 480915.7997577988 478804.1975499313
30288.4 480915.7997577988 478804.59750014474
30302.61 480915.99976046034 478804.59750014474
30305.8 480915.99976046034 478805.797503146
30328.04 480916.1997648686 478805.797503146
30331.42 480916.39976728056 478805.797503146
30344.8 480916.39976728056 478805.9975354806
30370.9 480916.39976728056 478806.59748134774
30390.67 480916.5997743506 478806.59748134774
30395.2 480916.7997785925 478806.59748134774
30404.14 480916.99976836244 478806.59748134774
30413.2 480916.99976836244 478807.39752144524
30416.94 480917.1997723548 478807.39752144524
30424.3 480917.39977476676 478807.39752144524
30430.1 480917.39977476676 478807.7975394888
30458.24 480917.5997785096 478807.7975394888
30509.8 480917.5997785096 478807.9975396549
30520.5 480917.5997785096 478808.1975215271
30523.4 480917.5997785096 478808.5975870318
30534.09 480917.7997681964 478808.5975870318
30545.4 480917.7997681964 478808.79758711427
30561.6 480917.7997681964 478809.3975314783
30587.38 480917.9997575506 478809.3975314783
30607.3 480917.9997575506 478809.59753147734
30636.31 480918.19976112706 478809.59753147734
30644.27 480918.399763539 478809.59753147734
30656.8 480918.399763539 478810.19746055675
30672.22 480918.5997710249 478810.19746055675
30681.4 480918.5997710249 478810.3974700797
30700.62 480918.7997731873 478810.3974700797
30724.8 480918.7997731873 478810.5974700787
30726.17 480918.9997750171 478810.5974700787
30737.03 480919.19977651414 478810.5974700787
30811.29 480919.3997739357 478810.5974700787
30811.3 480919.3997739357 478810.99753591715
30821.4 480919.3997739357 478811.3975352468
30821.59 480919.5997635394 478811.3975352468
30822.75 480919.79975281045 478811.3975352468
30835.8 480919.79975281045 478811.7975541257
30839.1 480919.79975281045 478811.99756306387
30848.3 480919.79975281045 478812.39757993765
30870.0 480919.79975281045 478812.99760274193
30871.7 480919.79975281045 478813.19760257384
30874.67 480919.9997500656 478813.19760257384
30881.52 480920.1997540579 478813.19760257384
30919.59 480920.39975563815 478813.19760257384
30922.0 480920.39975563815 478813.3976020716
30939.45 480920.599752727 478813.3976020716
30940.41 480920.7997494832 478813.3976020716
30947.42 480920.99975089706 478813.3976020716
30948.7 480920.99975089706 478813.79756665183
30963.2 480920.99975089706 478813.99757391907
30995.9 480920.99975089706 478814.19760759023
31001.4 480920.99975089706 478814.39758495253
31004.92 480921.1997403344 478814.39758495253
31014.4 480921.1997403344 478814.79754869756
31018.1 480921.1997403344 478814.9975822851
31020.0 480921.1997403344 478815.197582117
31027.3 480921.1997403344 478815.39761545387
31030.4 480921.1997403344 478815.5976229717
31030.58 480921.3997369243 478815.5976229717
31058.6 480921.3997369243 478816.1977212272
31066.1 480921.3997369243 478816.39772866154
31093.06 480921.59974108293 478816.39772866154
31107.1 480921.59974108293 478816.59772866056
31142.7 480921.59974108293 478816.7977358443
31163.8 480921.59974108293 478817.39775539027
31167.97 480921.79973742325 478817.39775539027
31178.74 480921.9997267775 478817.39775539027
31183.1 480921.9997267775 478818.79759634327
31235.64 480922.19971579907 478818.79759634327
31278.73 480922.3997244493 478818.79759634327
31282.46 480922.5997207065 478818.79759634327
31285.12 480922.79971663095 478818.79759634327
31291.84 480922.99972095597 478818.79759634327
31292.7 480922.99972095597 478820.39745132485
31369.3 480922.99972095597 478820.99755183543
31409.9 480922.99972095597 478821.19755333813
31480.17 480923.19970997755 478821.19755333813
31498.04 480923.3996986665 478821.19755333813
31563.9 480923.3996986665 478822.1975558392
31568.97 480923.5997007457 478822.1975558392
31628.55 480923.79970249225 478822.1975558392
31639.09 480923.99970390607 478822.1975558392
31644.93 480924.19970498723 478822.1975558392
31649.95 480924.3997057357 478822.1975558392
31660.8 480924.3997057357 478822.59751023044
31675.2 480924.3997057357 478822.79754373385
31685.3 480924.3997057357 478822.99757690297
31725.92 480924.59971031017 478822.99757690297
31778.7 480924.59971031017 478823.5975202664
31784.7 480924.59971031017 478823.79752870306
31789.6 480924.59971031017 478823.99750589876
31792.5 480924.59971031017 478824.59744675655
31806.2 480924.59971031017 478824.9975134288
31835.62 480924.79971455195 478824.9975134288
31844.03 480924.9997034904 478824.9975134288
31847.1 480924.9997034904 478825.19752203254
31862.5 480924.9997034904 478825.5975232
31895.8 480924.9997034904 478826.1976214533
31923.6 480924.9997034904 478826.3975992338
31981.1 480924.9997034904 478826.9976245438
32026.7 480924.9997034904 478827.1976252111
32047.9 480924.9997034904 478827.39760299155
32052.73 480925.19970415573 478827.39760299155
32058.97 480925.39970823115 478827.39760299155
32059.1 480925.39970823115 478827.79756423197
32114.37 480925.5996970033 478827.79756423197
32125.5 480925.5996970033 478827.9975418455
32132.0 480925.5996970033 478828.5974726815
32136.0 480925.5996970033 478828.7974735993
32146.32 480925.7997008292 478828.7974735993
32154.0 480925.7997008292 478828.99750676804
32158.85 480925.99970432237 478828.99750676804
32173.25 480926.1997074829 478828.99750676804
32182.13 480926.3997103107 478828.99750676804
32189.2 480926.3997103107 478829.3975077684
32233.4 480926.3997103107 478830.79736626364
32249.7 480926.3997103107 478830.99734345963
32263.76 480926.59971280576 478830.99734345963
32269.7 480926.59971280576 478832.19739508093
32276.1 480926.59971280576 478832.7973975838
32290.0 480926.59971280576 478833.19746609323
32300.8 480926.59971280576 478833.5974664253
32346.56 480926.79971372057 478833.5974664253
32349.19 480926.99971430266 478833.5974664253
32367.71 480927.1997145521 478833.5974664253
32389.2 480927.1997145521 478833.7975003457
32421.77 480927.39971446875 478833.7975003457
32426.3 480927.39971446875 478834.1975671838
32458.3 480927.39971446875 478834.59752324654
32465.9 480927.39971446875 478834.79752332903
32496.0 480927.39971446875 478835.59755540406
32498.64 480927.5997119735 478835.59755540406
32503.71 480927.79970914556 478835.59755540406
32526.54 480927.9997197089 478835.59755540406
32543.4 480927.9997197089 478835.99755523494
32559.01 480928.19971954246 478835.99755523494
32569.0 480928.19971954246 478836.1975333499
32583.1 480928.19971954246 478836.39751405397
32614.23 480928.39971654816 478836.39751405397
32641.59 480928.5997132212 478836.39751405397
32665.2 480928.5997132212 478836.59749191836
32671.3 480928.5997132212 478836.99749091384
32744.9 480928.5997132212 478837.1974986819
32755.4 480928.5997132212 478837.39753285283
32761.6 480928.5997132212 478837.99752934126
32775.21 480928.7997237014 478837.99752934126
32798.1 480928.7997237014 478838.99769643514
32809.4 480928.7997237014 478839.39765316655
32843.1 480928.7997237014 478840.5975153433
32907.74 480928.9997201249 478840.5975153433
32908.9 480929.1997303555 478840.5975153433
32949.5 480929.1997303555 478840.7974974673
32956.74 480929.39973027224 478840.7974974673
32961.4 480929.39973027224 478841.3975232776
32986.13 480929.59972985624 478841.3975232776
33006.2 480929.59972985624 478842.7975718059
33026.76 480929.79971995915 478842.7975718059
33053.49 480929.99971638265 478842.7975718059
33079.8 480929.99971638265 478843.3975186795
33080.52 480930.1997062361 478843.3975186795
33087.6 480930.1997062361 478843.79758685327
33115.01 480930.3996957568 478843.79758685327
33156.21 480930.5996849449 478843.79758685327
33200.93 480930.7996846121 478843.79758685327
33278.4 480930.7996846121 478843.99759286694
33348.7 480930.7996846121 478844.19757474057
33360.9 480930.7996846121 478844.99757573893
33363.5 480930.7996846121 478845.5976769966
33401.2 480930.99968394655 478845.5976769966
33416.5 480930.99968394655 478845.9976325594
33494.8 480930.99968394655 478846.19763239136
33577.0 480930.99968394655 478846.59763105283
33616.0 480930.99968394655 478847.7975212932
33623.4 480930.99968394655 478847.9975552962
33624.9 480930.99968394655 478848.39756966254
33660.96 480931.1996729683 478848.39756966254
33685.06 480931.39966165746 478848.39756966254
33715.6 480931.39966165746 478848.5976034984
33767.05 480931.5996583305 478848.5976034984
33768.2 480931.5996583305 478848.79763700004
33771.3 480931.5996583305 478849.1975935652
33791.3 480931.5996583305 478849.3975713468
33794.8 480931.5996583305 478849.7975710106
33797.3 480931.5996583305 478849.99757827725
33848.42 480931.7996575818 478849.99757827725
33849.41 480931.9996565004 478849.99757827725
33858.4 480931.9996565004 478850.1975559753
33858.47 480932.1996550863 478850.1975559753
33864.1 480932.1996550863 478850.39756299136
33867.5 480932.1996550863 478850.5975968271
33887.9 480932.1996550863 478850.79759649193
33926.35 480932.39965333964 478850.79759649193
33962.5 480932.39965333964 478852.19763741747
33975.5 480932.39965333964 478852.7977389244
33987.74 480932.5996512602 478852.7977389244
34011.09 480932.7996480164 478852.7977389244
34038.1 480932.7996480164 478853.19769549003
34119.12 480932.99964443996 478853.19769549003
34154.5 480932.99964443996 478854.5976908055
34222.0 480932.99964443996 478854.79766917194
34234.3 480932.99964443996 478855.597579297
34255.2 480932.99964443996 478855.797585227
34257.2 480932.99964443996 478856.19755264994
34265.6 480932.99964443996 478856.39753586036
34278.6 480932.99964443996 478856.99748348707
34330.7 480932.99964443996 478857.3975529959
34405.5 480932.99964443996 478857.7975509891
34411.4 480932.99964443996 478858.1976194951
34480.6 480933.1996334618 478858.1976194951
34516.1 480933.1996334618 478858.5975839116
34524.3 480933.1996334618 478858.79761783034
34539.7 480933.1996334618 478858.9976514148
34593.76 480933.39963129914 478858.9976514148
34636.0 480933.39963129914 478859.19768466504
34636.9 480933.39963129914 478860.19771640335
34670.2 480933.39963129914 478861.59755970875
34671.07 480933.5996429437 478861.59755970875
34687.3 480933.5996429437 478861.79756563867
34692.4 480933.5996429437 478862.1975656366
34745.65 480933.79965425556 478862.1975656366
34760.16 480933.99966523465 478862.1975656366
34760.71 480934.1996629889 478862.1975656366
34761.94 480934.39967371844 478862.1975656366
34779.11 480934.5996712232 478862.1975656366
34779.83 480934.7996679794 478862.1975656366
34781.3 480934.7996679794 478862.79749422276
34784.75 480934.9996785426 478862.79749422276
34802.62 480935.1996887731 478862.79749422276
34853.89 480935.3996782939 478862.79749422276
34868.0 480935.3996782939 478862.99749397114
34887.22 480935.59968827484 478862.99749397114
34910.93 480935.79968503106 478862.99749397114
34927.7 480935.79968503106 478863.79751635395
34934.78 480935.9996827022 478863.79751635395
34940.31 480936.1996792089 478863.79751635395
34941.05 480936.399675383 478863.79751635395
34964.98 480936.5996853639 478863.79751635395
34973.1 480936.5996853639 478863.99751610233
34974.11 480936.7996829518 478863.99751610233
34980.78 480936.99969268317 478863.99751610233
34984.01 480937.19968877407 478863.99751610233
35010.72 480937.3996787108 478863.99751610233
35011.98 480937.59967455216 478863.99751610233
35028.53 480937.7996721401 478863.99751610233
35036.4 480937.7996721401 478864.39748369285
35043.2 480937.7996721401 478864.9974814344
35052.6 480937.99968187144 478864.9974814344
35078.0 480938.19969127007 478864.9974814344
35083.74 480938.3996870283 478864.9974814344
35086.84 480938.59969617735 478864.9974814344
35089.5 480938.59969617735 478865.1974866959
35116.9 480938.59969617735 478865.3974703241
35119.5 480938.59969617735 478865.7974232162
35133.68 480938.7996862804 478865.7974232162
35153.1 480938.7996862804 478866.1973898046
35157.6 480938.7996862804 478866.39737259765
35173.0 480938.7996862804 478866.79733718163
35190.8 480938.7996862804 478866.99731354415
35207.8 480938.7996862804 478868.59729950223
35231.0 480938.7996862804 478868.9973118628
35259.7 480938.7996862804 478869.1972887265
35274.8 480938.7996862804 478869.79723610374
35280.7 480938.7996862804 478870.79741948
35306.23 480938.99967605085 478870.79741948
35383.35 480939.1996850335 478870.79741948
35389.7 480939.1996850335 478871.1974904908
35441.91 480939.3996807918 478871.1974904908
35445.33 480939.5996895249 478871.1974904908
35469.28 480939.7996979254 478871.1974904908
35472.2 480939.9997059931 478871.1974904908
35473.6 480939.9997059931 478871.99739794637
35524.9 480939.9997059931 478872.19740487845
35590.9 480939.9997059931 478872.3973809908
35606.4 480940.19970416324 478872.3973809908
35607.8 480940.19970416324 478872.9974000328
35653.8 480940.19970416324 478873.19743578875
35677.5 480940.19970416324 478873.59750629787
35684.13 480940.3996941 478873.59750629787
35686.39 480940.59968370415 478873.59750629787
35698.8 480940.59968370415 478873.79751222755
35701.34 480940.79967962875 478873.79751222755
35706.7 480940.79967962875 478874.1974646195
35711.6 480940.79967962875 478874.99745893525
35741.3 480940.79967962875 478875.397529277
35759.3 480940.79967962875 478877.1975736228
35761.41 480940.99968769646 478877.1975736228
35762.93 480941.19969543145 478877.1975736228
35773.3 480941.19969543145 478877.3975505705
35783.0 480941.19969543145 478877.7975201663
35836.3 480941.39970283373 478877.7975201663
35839.36 480941.59970990336 478877.7975201663
35857.53 480941.79969959066 478877.7975201663
35880.91 480941.9996889453 478877.7975201663
35887.81 480942.19967796735 478877.7975201663
35966.0 480942.19967796735 478878.39744950633
35969.3 480942.19967796735 478878.7975210174
35972.0 480942.19967796735 478878.99755627156
35993.2 480942.19967796735 478879.1975556859
36000.0 480942.19967796735 478879.1975556859


==> curves/bunny.csv <==
0.00645185 0.0 28238.535781999133
0.00669003 0.0 28238.535781999133
0.0132561 0.0 28244.41840228231
0.018296 0.0 28244.41840228231
0.0191832 0.0 28244.41840228231
0.0241778 0.0 29374.404213576614
0.025152 0.0 29374.404213576614
0.0421071 0.0 29566.437902209535
0.0622432 0.0 30553.340051767365
0.0623639 0.0 30561.47603908786
0.1 31543.91496825455 30561.47603908786
0.1 31543.91496825455 30561.47603908786
0.1 31543.91496825455 30561.47603908786
0.1 31543.91496825455 30561.47603908786
0.1 31543.91496825455 30561.47603908786
0.117655 31543.91496825455 31579.59952750402
0.137172 31543.91496825455 31582.799851814696
0.157912 31543.91496825455 31589.596882472564
0.193416 31543.91496825455 31593.396401097423
0.2 31602.953514617395 31593.396401097423
0.2 31662.919709593847 31593.396401097423
0.2 31734.039290666038 31593.396401097423
0.2 31783.609602446442 31593.396401097423
0.2 31848.366297877667 31593.396401097423
0.219303 31848.366297877667 31603.18673343951
0.3 31872.959505846797 31603.18673343951
0.3 31896.897915823753 31603.18673343951
0.3 31918.118890116617 31603.18673343951
0.3 31936.107696707513 31603.18673343951
0.3 31956.367158762296 31603.18673343951
0.350431 31956.367158762296 31605.387623947005
0.364396 31956.367158762296 31608.789517095982
0.4 31969.76656267838 31608.789517095982
0.4 31981.935493366684 31608.789517095982
0.4 31996.746306364672 31608.789517095982
0.4 32007.340860648677 31608.789517095982
0.4 32023.777607713128 31608.789517095982
0.5 32035.778277227968 31608.789517095982
0.5 32040.569032381245 31608.789517095982
0.5 32052.174239938744 31608.789517095982
0.5 32060.971379777704 31608.789517095982
0.5 32071.589521611626 31608.789517095982
0.537731 32071.589521611626 31609.39007929274
0.6 32077.389881809228 31609.39007929274
0.6 32079.986659074548 31609.39007929274
0.6 32084.78806418895 31609.39007929274
0.6 32089.585998977236 31609.39007929274
0.6 32094.392287738498 31609.39007929274
0.618798 32094.392287738498 31609.99029177514
0.665638 32094.392287738498 31611.390698935153
0.688408 32094.392287738498 31621.18660744746
0.7 32099.991623768292 31621.18660744746
0.7 32101.989818039667 31621.18660744746
0.7 32106.59093472834 31621.18660744746
0.7 32110.189409528273 31621.18660744746
0.72 32116.396328105555 31621.18660744746
0.766661 32116.396328105555 31630.99299366641
0.8 32119.595829692964 31630.99299366641
0.8 32121.39476532974 31630.99299366641
0.8 32124.195445001602 31630.99299366641
0.8 32126.594578364642 31630.99299366641
0.81 32131.398166263152 31630.99299366641
0.89 32134.197713079913 31630.99299366641
0.89 32136.79827942707 31630.99299366641
0.9 32138.197843855312 31630.99299366641
0.9 32139.997373400634 31630.99299366641
0.92 32144.799375301845 31630.99299366641
0.98 32145.799120253716 31630.99299366641
0.99 32146.598926164344 31630.99299366641
1.01 32148.998687229192 31630.99299366641
1.02 32151.599399038103 31630.99299366641
1.02 32153.39979099449 31630.99299366641
1.1 32155.19938801651 31630.99299366641
1.1 32156.799188984056 31630.99299366641
1.12 32159.399480058808 31630.99299366641
1.12 32160.599517358038 31630.99299366641
1.12 32161.999856970608 31630.99299366641
1.13171 32161.999856970608 31632.594400772316
1.19 32163.399648058632 31632.594400772316
1.2 32165.19930113884 31632.594400772316
1.21 32167.799220286135 31632.594400772316
1.22 32168.399306084364 31632.594400772316
1.23 32170.39976624138 31632.594400772316
1.29 32170.999732668082 31632.594400772316
1.32 32171.199767486458 31632.594400772316
1.33 32172.79946913491 31632.594400772316
1.34 32173.5993746441 31632.594400772316
1.34 32174.999539994682 31632.594400772316
1.42 32175.399641957578 31632.594400772316
1.43 32175.99955245529 31632.594400772316
1.43 32177.19923924673 31632.594400772316
1.44 32177.59926907441 31632.594400772316
1.44 32177.9993038753 31632.594400772316
1.52 32178.399244207572 31632.594400772316
1.52 32178.999415786595 31632.594400772316
1.53 32179.999074049345 31632.594400772316
1.54 32180.199096420256 31632.594400772316
1.56 32180.999161040017 31632.594400772316
1.61 32181.399275415602 31632.594400772316
1.62 32181.99903685023 31632.594400772316
1.64 32182.79894734627 31632.594400772316
1.64 32183.39897715814 31632.594400772316
1.66 32183.599014445055 31632.594400772316
1.66 32183.79907784536 31632.594400772316
1.72 32184.198916327292 31632.594400772316
1.73 32184.398921292082 31632.594400772316
1.78 32184.598921285393 31632.594400772316
1.79 32184.79895981387 31632.594400772316
1.82 32185.398691465256 31632.594400772316
1.85 32185.598672816886 31632.594400772316
1.88 32185.79874242922 31632.594400772316
1.92 32185.998782198418 31632.594400772316
1.94 32186.398585921095 31632.594400772316
1.95 32186.59865428754 31632.594400772316
1.95 32186.79866173599 31632.594400772316
1.97 32186.9986455733 31632.594400772316
1.99 32187.198649293186 31632.594400772316
2.0 32187.39854867432 31632.594400772316
2.05 32187.598592170056 31632.594400772316
2.05 32187.9987264109 31632.594400772316
2.07 32188.59866674395 31632.594400772316
2.14 32189.198562352893 31632.594400772316
2.18 32189.398467946943 31632.594400772316
2.18 32189.998490287246 31632.594400772316
2.19 32190.59869163183 31632.594400772316
2.21 32190.798599713667 31632.594400772316
2.23 32191.198525154825 31632.594400772316
2.3 32191.59864197284 31632.594400772316
2.32 32192.198500329527 31632.594400772316
2.33 32192.598604711362 31632.594400772316
2.34 32192.79861837138 31632.594400772316
2.38 32193.79814639797 31632.594400772316
2.46 32194.198047001744 31632.594400772316
2.46 32194.398126538676 31632.594400772316
2.46 32194.59814516557 31632.594400772316
2.54 32194.998167507896 31632.594400772316
2.6 32195.198227150904 31632.594400772316
2.61 32195.598120309314 31632.594400772316
2.62 32195.798059438297 31632.594400772316
2.65 32195.998142701585 31632.594400772316
2.68 32196.19820234258 31632.594400772316
2.72 32196.598356435166 31632.594400772316
2.73 32196.798370091947 31632.594400772316
2.77 32197.19824587445 31632.594400772316
2.77 32197.39831918874 31632.594400772316
2.86 32197.598250873154 31632.594400772316
2.86 32197.79816517836 31632.594400772316
2.92 32197.998074518662 31632.594400772316
2.95 32198.59827580545 31632.594400772316
2.96 32198.7983453872 31632.594400772316
3.0 32198.998403781257 31632.594400772316
3.04 32199.398530513707 31632.594400772316
3.05 32199.598443584247 31632.594400772316
3.1 32199.798382722798 31632.594400772316
3.12 32199.99844111527 31632.594400772316
3.13 32200.19837653019 31632.594400772316
3.13 32200.398437407835 31632.594400772316
3.18 32200.79825858875 31632.594400772316
3.19 32200.998292123113 31632.594400772316
3.24 32201.39840641684 31632.594400772316
3.25 32201.59846853535 31632.594400772316
3.25 32201.7985008276 31632.594400772316
3.26 32201.998410181244 31632.594400772316
3.37 32202.598555519828 31632.594400772316
3.38 32202.798500871835 31632.594400772316
3.4 32203.19856296938 31632.594400772316
3.47 32203.398505839614 31632.594400772316
3.49 32203.59854931347 31632.594400772316
3.5 32203.998596500835 31632.594400772316
3.59 32204.1986126405 31632.594400772316
3.77 32204.398685941123 31632.594400772316
3.88 32204.598754269962 31632.594400772316
3.89 32204.798817627296 31632.594400772316
4.02 32204.998863586414 31632.594400772316
4.02 32205.198923215215 31632.594400772316
4.04 32205.398965446668 31632.594400772316
4.18 32205.599021347127 31632.594400772316
4.24 32205.799072276855 31632.594400772316
4.7 32205.999025085777 31632.594400772316
4.76 32206.19907228705 31632.594400772316
4.77 32206.399114518117 31632.594400772316
4.79 32206.599157991703 31632.594400772316
5.11 32206.799196495325 31632.594400772316
5.21 32206.999230029265 31632.594400772316
5.62 32207.1992585938 31632.594400772316
5.7 32207.39930082471 31632.594400772316
5.73 32207.599331873967 31632.594400772316
5.77 32207.799370377477 31632.594400772316
5.82 32207.99932939812 31632.594400772316
5.88 32208.19928345321 31632.594400772316
6.22 32208.399232543026 31632.594400772316
6.23 32208.59917666785 31632.594400772316
6.28 32208.799215169198 31632.594400772316
6.4 32208.99924870117 31632.594400772316
6.6 32209.199196550788 31632.594400772316
6.86 32209.39913943559 31632.594400772316
6.91 32209.59917669341 31632.594400772316
7.03494 32209.59917669341 31655.9713649141
7.05 32209.799208982036 31655.9713649141
7.06446 32209.799208982036 31733.000399754652
7.25834 32209.799208982036 31739.73217685179
7.31 32209.999242512928 31739.73217685179
7.35 32210.59935055967 31739.73217685179
7.3552 32210.59935055967 31812.450763828532
7.37 32210.799302136118 31812.450763828532
7.37 32210.999335666547 31812.450763828532
7.44249 32210.999335666547 31818.002986750835
7.45 32211.19928351994 31818.002986750835
7.47 32211.399319534314 31818.002986750835
7.67 32211.599350579832 31818.002986750835
7.69 32211.79938286753 31818.002986750835
7.71 32211.999416397422 31818.002986750835
7.72518 32211.999416397422 31819.005570663427
7.79 32212.79950083341 31819.005570663427
7.87563 32212.79950083341 31894.150479224732
7.9 32213.79949461117 31894.150479224732
7.91207 32213.79949461117 31904.42124685883
7.96 32213.999478467198 31904.42124685883
8.19 32214.19945735737 31904.42124685883
8.21761 32214.19945735737 31966.568631756814
8.28606 32214.19945735737 32028.77062933893
8.36 32214.39941886908 32028.77062933893
8.53 32214.599394034958 32028.77062933893
8.55884 32214.599394034958 32037.169836073652
8.64 32214.799438741433 32037.169836073652
8.6736 32214.799438741433 32042.777357501716
8.72 32215.199513248383 32042.777357501716
8.7576 32215.199513248383 32050.370386207665
8.93 32215.399487174127 32050.370386207665
8.93927 32215.399487174127 32057.3796530835
8.94806 32215.399487174127 32061.972944692032
9.09811 32215.399487174127 32071.371238228377
9.27 32215.599462341197 32071.371238228377
9.32 32215.79943254309 32071.371238228377
9.5 32215.999397780073 32071.371238228377
9.50586 32215.999397780073 32080.978180868886
9.51459 32215.999397780073 32083.774465851617
9.61 32216.199364258253 32083.774465851617
9.61451 32216.199364258253 32095.558739345444
9.82 32216.39941890015 32095.558739345444
9.87219 32216.39941890015 32100.746319823244
10.48 32216.599394067565 32100.746319823244
10.59 32216.9993295076 32100.746319823244
10.59 32217.199295986396 32100.746319823244
10.6159 32217.199295986396 32104.14229415739
10.7 32217.39925750069 32104.14229415739
10.77 32217.799165636876 32104.14229415739
10.9 32217.999224001574 32104.14229415739
10.9987 32217.999224001574 32116.36847674214
11.21 32218.199277397332 32116.36847674214
11.7614 32218.199277397332 32120.370017917547
11.8287 32218.199277397332 32124.374427581417
11.873 32218.199277397332 32137.58511365418
11.91 32218.399325824423 32137.58511365418
11.9885 32218.399325824423 32143.186924193895
12.147 32218.399325824423 32148.192559800325
12.3948 32218.399325824423 32151.994758867375
12.5446 32218.399325824423 32153.39524649784
12.9075 32218.399325824423 32154.39532099968
13.0445 32218.399325824423 32157.595619184693
13.33 32218.59937549365 32157.595619184693
13.47 32218.799420194457 32157.595619184693
13.85 32218.99946613734 32157.595619184693
14.17 32219.199507112047 32157.595619184693
14.39 32219.399462425143 32157.595619184693
14.4644 32219.399462425143 32159.396346911202
14.62 32219.5994996734 32159.396346911202
14.76 32219.799482291095 32159.396346911202
14.9275 32219.799482291095 32163.195259811626
14.96 32219.999459943887 32163.195259811626
15.2008 32219.999459943887 32164.595712448237
15.23 32220.199507127345 32164.595712448237
15.3975 32220.199507127345 32166.196080434092
16.2953 32220.199507127345 32167.395476234404
16.42 32220.399549342757 32167.395476234404
16.54 32220.599586590397 32167.395476234404
16.76 32220.799618870544 32167.395476234404
16.8039 32220.799618870544 32175.397316895287
16.83 32220.999646183474 32175.397316895287
17.106 32220.999646183474 32176.197610329025
17.2 32221.199668529465 32176.197610329025
17.38 32221.39965487275 32176.197610329025
18.05 32221.59963625119 32176.197610329025
18.34 32221.799618870813 32176.197610329025
18.77 32221.999639974416 32176.197610329025
18.83 32222.19961887083 32176.197610329025
18.83 32222.399592802893 32176.197610329025
19.0922 32222.399592802893 32182.198953208594
19.47 32222.599611422702 32182.198953208594
19.49 32222.79958163199 32182.198953208594
19.5 32222.999596526803 32182.198953208594
21.5601 32222.999596526803 32182.998818970387
22.41 32223.199563013495 32182.998818970387
22.773 32223.199563013495 32186.197785163946
23.17 32223.3995741835 32186.197785163946
23.26 32223.599580387734 32186.197785163946
23.31 32223.799637502456 32186.197785163946
23.68 32223.99963998289 32186.197785163946
23.7196 32223.99963998289 32189.999273185047
23.78 32224.19963749808 32189.999273185047
24.7053 32224.19963749808 32192.19938251209
25.1169 32224.19963749808 32196.39922602066
25.32 32224.399630048305 32196.39922602066
26.79 32224.599685919922 32196.39922602066
26.8103 32224.599685919922 32197.999136544106
27.691 32224.599685919922 32204.19828969558
27.7875 32224.599685919922 32204.998279717613
27.88 32224.799736823737 32204.998279717613
27.92 32224.999782760027 32204.998279717613
28.59 32225.19982372907 32204.998279717613
28.67 32225.399859731147 32204.998279717613
28.78 32225.59989076653 32204.998279717613
28.8812 32225.59989076653 32205.598238701357
29.4518 32225.59989076653 32206.998056076955
30.06 32225.799879595248 32206.998056076955
31.47 32225.99987587086 32206.998056076955
31.6238 32225.99987587086 32209.19905371569
31.6848 32225.99987587086 32209.99889476396
31.98 32226.19986097641 32209.99889476396
32.1777 32226.19986097641 32210.398897234078
32.35 32226.39986594059 32210.398897234078
32.5511 32226.39986594059 32217.998001320662
32.9681 32226.39986594059 32226.1938299323
33.85 32226.599865939774 32226.1938299323
34.9535 32226.599865939774 32227.793928938085
35.59 32226.799848563518 32227.793928938085
35.65 32226.999832428257 32227.793928938085
35.8589 32226.999832428257 32228.99446513799
36.26 32227.19982994487 32228.99446513799
37.46 32227.39986594475 32228.99446513799
37.51 32227.599896978245 32228.99446513799
37.6 32227.79987960272 32228.99446513799
37.64 32227.999875878566 32228.99446513799
37.69 32228.19985478037 32228.99446513799
37.72 32228.599834921293 32228.99446513799
38.38 32228.799811341523 32228.99446513799
38.49 32228.999782798546 32228.99446513799
38.61 32229.199767904905 32228.99446513799
38.75 32229.39973563981 32228.99446513799
39.05 32229.599698412032 32228.99446513799
39.17 32229.799736891528 32228.99446513799
39.52 32229.99973316672 32228.99446513799
40.09 32230.19969345841 32228.99446513799
40.3484 32230.19969345841 32231.395001035256
41.59 32230.39967980566 32231.395001035256
42.1339 32230.39967980566 32231.994465298154
42.8003 32230.39967980566 32232.194276809187
44.63 32230.59966118946 32232.194276809187
45.3899 32230.59966118946 32232.994962284345
47.1657 32230.59966118946 32235.79482290791
47.47 32230.79968104625 32235.79482290791
48.35 32230.999695937982 32235.79482290791
48.98 32231.199656230674 32235.79482290791
49.3 32231.39961156133 32235.79482290791
49.38 32231.59959294528 32235.79482290791
49.98 32231.799569366205 32235.79482290791
50.2609 32231.799569366205 32235.994812949448
50.92 32231.99952221627 32235.994812949448
51.08 32232.199525936398 32235.994812949448
51.17 32232.599518484803 32235.994812949448
51.32 32232.79950731364 32235.994812949448
51.5095 32232.79950731364 32236.194798028206
51.82 32232.999491179264 32236.194798028206
52.25 32233.199470081956 32236.194798028206
52.34 32233.399444021994 32236.194798028206
52.5999 32233.399444021994 32238.593934352924
53.2241 32233.399444021994 32239.59485316433
53.8 32233.59941299965 32239.59485316433
53.82 32233.79947009561 32239.59485316433
55.1422 32233.79947009561 32239.795022011454
55.42 32233.999522225127 32239.795022011454
55.8627 32233.999522225127 32239.99487568481
56.85 32234.199569388475 32239.99487568481
57.1 32234.399611585934 32239.99487568481
57.7335 32234.399611585934 32240.194941431477
58.2026 32234.399611585934 32240.59505802742
59.76 32234.599574363157 32240.59505802742
60.87 32234.799612835915 32240.59505802742
61.8084 32234.799612835915 32242.39639868617
62.4335 32234.799612835915 32246.197907538943
62.83 32234.999646343305 32246.197907538943
63.4 32235.199606640617 32246.197907538943
64.37 32235.399636423736 32246.197907538943
65.88 32235.59959300041 32246.197907538943
66.2634 32235.59959300041 32247.59701365546
66.689 32235.59959300041 32249.19718222767
67.1 32235.79956942426 32249.19718222767
67.7 32235.999565699105 32249.19718222767
67.7 32236.199557010863 32249.19718222767
67.88 32236.599524746223 32249.19718222767
69.14 32236.799501170382 32249.19718222767
69.38 32236.999460228693 32249.19718222767
69.52 32237.199507387268 32249.19718222767
69.56 32237.39946272531 32249.19718222767
69.59 32237.999578131843 32249.19718222767
72.1 32238.199606671064 32249.19718222767
73.43 32238.399562011105 32249.19718222767
73.73 32238.59951239046 32249.19718222767
73.92 32238.79945780941 32249.19718222767
77.73 32238.99944788063 32249.19718222767
77.9 32239.199432989528 32249.19718222767
77.92 32239.399413136387 32249.19718222767
78.42 32239.599462773793 32249.19718222767
84.3211 32239.599462773793 32250.59706924871
84.7651 32239.599462773793 32251.997755341607
86.0614 32239.599462773793 32253.398198152732
86.81 32239.79943919976 32253.398198152732
87.13 32239.99938586032 32253.398198152732
87.17 32240.199327560866 32253.398198152732
87.38 32240.399301505677 32253.398198152732
87.44 32240.599295298154 32253.398198152732
88.15 32240.799346174277 32253.398198152732
88.19 32240.999392085345 32253.398198152732
88.51 32241.199383397372 32253.398198152732
89.56 32241.399326340008 32253.398198152732
89.75 32241.59926432303 32253.398198152732
90.5174 32241.59926432303 32254.19809394753
92.0744 32241.59926432303 32254.3979873398
94.4532 32241.59926432303 32254.59808038117
94.6352 32241.59926432303 32255.59847111817
95.337 32241.59926432303 32256.598272696905
95.88 32241.799197346725 32256.598272696905
95.9 32241.999243255443 32256.598272696905
97.83 32242.199234566815 32256.598272696905
97.93 32242.39916511204 32256.598272696905
98.24 32242.599152701627 32256.598272696905
98.63 32242.799079528075 32256.598272696905
99.0431 32242.799079528075 32257.99748315682
101.12 32242.999131640612 32257.99748315682
103.63 32243.199054748893 32257.99748315682
103.71 32243.399041097688 32257.99748315682
103.75 32243.59902248503 32257.99748315682
104.283 32243.59902248503 32258.197499262562
104.41 32243.79899891119 32258.197499262562
104.93 32243.79899891119 32259.796309636466
107.11 32243.999051021612 32259.796309636466
107.18 32244.199098167406 32259.796309636466
109.0 32244.399022517926 32259.796309636466
109.05 32244.599078351108 32259.796309636466
109.6 32244.79912301402 32259.796309636466
110.185 32244.79912301402 32260.39656262129
111.067 32244.79912301402 32260.996808160467
112.51 32244.999175123598 32260.996808160467
112.95 32245.199098236913 32260.996808160467
113.07 32245.399146622334 32260.996808160467
113.502 32245.399146622334 32263.39734370037
113.54 32245.59919004353 32263.39734370037
113.88 32245.79911067935 32263.39734370037
114.05 32245.999026357338 32263.39734370037
114.32 32246.19893707778 32263.39734370037
114.811 32246.19893707778 32265.998165764035
114.83 32246.398979255613 32265.998165764035
115.252 32246.398979255613 32266.598236401278
115.34 32246.598985451732 32266.598236401278
116.02 32246.799023906515 32266.598236401278
116.29 32246.999013977504 32266.598236401278
117.34 32247.199048709346 32266.598236401278
117.699 32247.199048709346 32267.198262403137
119.8 32247.39907847792 32267.198262403137
120.03 32247.599084674464 32267.198262403137
121.088 32247.599084674464 32267.398329355834
121.44 32247.799110720644 32267.398329355834
121.795 32247.799110720644 32267.798324376745
122.02 32247.999113195965 32267.798324376745
122.148 32247.999113195965 32272.59731301822
122.6 32248.19911070974 32272.59731301822
123.193 32248.19911070974 32273.797803941266
124.36 32248.39910326224 32273.797803941266
124.42 32248.799073484537 32273.797803941266
125.195 32248.799073484537 32274.99811627187
125.2 32248.999051154886 32274.99811627187
127.01 32249.1991169091 32274.99811627187
129.07 32249.399090859875 32274.99811627187
129.265 32249.399090859875 32275.198039450068
129.27 32249.59905985073 32275.198039450068
129.33 32249.798986692484 32275.198039450068
129.385 32249.798986692484 32276.198169539046
130.22 32249.998951963345 32276.198169539046
130.459 32249.998951963345 32276.59800104224
132.92 32249.998951963345 32278.59871997911
135.46 32250.398954431108 32278.59871997911
135.55 32250.598948223356 32278.59871997911
135.575 32250.598948223356 32279.998190985643
135.72 32250.798912254995 32279.998190985643
136.28 32250.998840337932 32279.998190985643
136.96 32250.998840337932 32280.598373163877
138.61 32251.19891229239 32280.598373163877
141.871 32251.19891229239 32280.798281499898
142.612 32251.19891229239 32280.998184884076
142.76 32251.398904844355 32280.998184884076
144.143 32251.398904844355 32281.198244368246
144.88 32251.598830449886 32281.198244368246
145.95 32251.798751098235 32281.198244368246
148.83 32251.798751098235 32281.797928528973
149.987 32251.798751098235 32282.7981081668
152.31 32251.998796989945 32282.7981081668
152.942 32251.998796989945 32283.59833617106
154.33 32252.19883791857 32283.59833617106
155.096 32252.19883791857 32283.99842042162
157.44 32252.398756089988 32283.99842042162
157.882 32252.398756089988 32285.99773911913
158.348 32252.398756089988 32287.197910034705
160.647 32252.398756089988 32287.597729214067
161.111 32252.398756089988 32289.198046321875
161.43 32252.598793295747 32289.198046321875
161.89 32252.79882553894 32289.198046321875
162.234 32252.79882553894 32290.19755717494
162.37 32252.998797011085 32290.19755717494
162.55 32253.19887516644 32290.19755717494
162.97 32253.398842919818 32290.19755717494
163.55 32253.59876233348 32290.19755717494
163.63 32253.798763566003 32290.19755717494
166.61 32253.99872883979 32290.19755717494
167.22 32254.198806992295 32290.19755717494
168.26 32254.398768547697 32290.19755717494
168.31 32254.598725144566 32290.19755717494
169.107 32254.598725144566 32290.597326867
169.4 32254.798800813423 32290.597326867
169.56 32254.998871518146 32290.597326867
170.375 32254.998871518146 32291.197408586417
174.59 32255.19893725901 32291.197408586417
176.33 32255.398942213 32291.197408586417
177.12 32255.398942213 32291.39742591407
179.8 32255.59889881229 32291.39742591407
181.68 32255.798900045582 32291.39742591407
183.24 32255.998896318586 32291.39742591407
184.575 32255.998896318586 32291.997503916155
187.971 32255.998896318586 32294.79875290529
189.53 32256.198962057566 32294.79875290529
192.75 32256.399010425637 32294.79875290529
193.24 32256.599053831174 32294.79875290529
197.1 32256.799011672298 32294.79875290529
197.981 32256.799011672298 32296.599042723577
199.84 32256.999051355615 32296.599042723577
201.719 32256.999051355615 32296.799087314343
201.9 32257.19900547876 32296.799087314343
201.94 32257.398954644166 32296.799087314343
202.33 32257.59899184539 32296.799087314343
202.44 32257.799024084816 32296.799087314343
202.49 32257.999051362724 32296.799087314343
202.56 32258.199073679392 32296.799087314343
205.26 32258.399078633767 32296.799087314343
205.56 32258.599022844217 32296.799087314343
205.768 32258.599022844217 32297.799266904607
223.654 32258.599022844217 32298.399203735855
224.064 32258.599022844217 32299.199372181974
225.858 32258.599022844217 32300.39914185991
231.27 32258.79904267981 32300.39914185991
231.94 32258.999057554658 32300.39914185991
241.18 32259.199011680685 32300.39914185991
241.52 32259.398954652843 32300.39914185991
241.84 32259.59889266816 32300.39914185991
241.88 32259.798825726906 32300.39914185991
246.67 32259.798825726906 32300.799198822755
254.21 32259.998840599947 32300.799198822755
258.39 32260.198850512672 32300.799198822755
258.66 32260.398855465355 32300.799198822755
265.31 32260.598867858145 32300.799198822755
265.915 32260.598867858145 32300.999238453165
270.389 32260.598867858145 32303.39932758772
283.52 32260.798800918816 32303.39932758772
286.811 32260.798800918816 32303.99923843419
288.842 32260.798800918816 32304.399154242506
290.06 32260.998729023348 32304.399154242506
292.009 32260.998729023348 32304.999269403907
294.515 32260.998729023348 32305.39917283882
296.796 32260.998729023348 32305.599148073117
298.413 32260.998729023348 32305.999281830354
298.47 32261.198652172017 32305.999281830354
298.524 32261.198652172017 32306.19922983672
300.74 32261.398743956866 32306.19922983672
300.85 32261.798912635088 32306.19922983672
300.9 32261.998989529013 32306.19922983672
301.74 32261.998989529013 32306.599110999985
302.651 32261.998989529013 32307.199211289757
313.79 32262.198999442047 32307.199211289757
319.448 32262.198999442047 32307.799397050137
346.513 32262.198999442047 32308.199359903512
347.517 32262.198999442047 32308.39930296429
351.208 32262.198999442047 32309.199025716865
354.314 32262.198999442047 32310.398832581228
354.65 32262.399004395345 32310.398832581228
368.96 32262.399004395345 32310.598900686735
376.906 32262.399004395345 32310.798963837056
377.916 32262.399004395345 32311.199075273245
379.238 32262.399004395345 32311.798852506272
379.24 32262.59900438919 32311.798852506272
392.251 32262.59900438919 32313.199112477032
395.63 32262.798974631645 32313.199112477032
396.2 32262.998939916426 32313.199112477032
404.11 32263.19901804843 32313.199112477032
405.67 32263.399091217478 32313.199112477032
410.17 32263.599159423833 32313.199112477032
412.48 32263.599159423833 32313.799001072075
413.674 32263.599159423833 32313.999022111762
418.75 32263.79922266778 32313.999022111762
428.713 32263.79922266778 32315.399030739678
448.464 32263.79922266778 32316.19875354555
449.369 32263.79922266778 32317.998898317946
449.734 32263.79922266778 32318.1989887041
451.002 32263.79922266778 32318.399074135137
461.878 32263.79922266778 32318.999040702725
470.802 32263.79922266778 32319.39899366535
471.083 32263.79922266778 32319.999238801254
506.12 32263.999156976246 32319.999238801254
530.217 32263.999156976246 32320.39921651597
534.79 32264.199086329 32320.39921651597
535.32 32264.39911608212 32320.39921651597
554.02 32264.39911608212 32321.19896410509
563.88 32264.59914087486 32321.19896410509
564.891 32264.59914087486 32321.398944299413
567.93 32264.799111120003 32321.398944299413
569.631 32264.799111120003 32322.19923644748
575.217 32264.799111120003 32322.399229017807
576.55 32264.99917560183 32322.399229017807
577.03 32265.199235121654 32322.399229017807
582.64 32265.39925867449 32322.399229017807
583.015 32265.39925867449 32322.5992166385
596.44 32265.59931447279 32322.5992166385
596.54 32265.799365309602 32322.5992166385
624.91 32265.99938018322 32322.5992166385
638.588 32265.99938018322 32322.999263660375
639.827 32265.99938018322 32323.19924880683
641.47 32266.199315736027 32323.19924880683
641.752 32266.199315736027 32323.399185709546
642.2 32266.3992463334 32323.399185709546
644.51 32266.59927112541 32323.399185709546
648.74 32266.799198007 32323.399185709546
651.89 32266.999250081502 32323.399185709546
652.57 32267.199173247685 32323.399185709546
668.825 32267.199173247685 32323.59925378984
681.78 32267.39922160057 32323.59925378984
682.33 32267.59926499262 32323.59925378984
687.459 32267.59926499262 32323.999115230312
692.086 32267.59926499262 32324.19910037631
695.461 32267.59926499262 32324.39912388532
704.85 32267.59926499262 32324.599105319805
717.137 32267.59926499262 32324.79917463537
740.111 32267.59926499262 32324.999238997865
756.62 32267.799185682994 32324.999238997865
761.383 32267.799185682994 32325.19923651834
776.55 32267.999101418915 32325.19923651834
778.588 32267.999101418915 32325.39926002746
782.122 32267.999101418915 32325.59927858588
792.37 32268.19901220067 32325.59927858588
798.837 32268.19901220067 32325.799273631914
800.703 32268.19901220067 32325.99925754251
802.605 32268.19901220067 32326.399383787473
837.0 32268.3990543502 32326.399383787473
858.397 32268.3990543502 32326.599365224716
870.71 32268.599079139483 32326.599365224716
871.83 32268.79909896928 32326.599365224716
904.905 32268.79909896928 32326.799385020702
906.721 32268.79909896928 32327.1993355248
929.821 32268.79909896928 32327.399278618886
946.026 32268.79909896928 32327.599297176268
952.612 32268.79909896928 32327.799267480357
967.121 32268.79909896928 32327.999269950524
978.342 32268.79909896928 32328.199267471417
999.297 32268.79909896928 32328.39923530202
1021.93 32268.999138638377 32328.39923530202
1042.04 32268.999138638377 32328.599229110983
1047.11 32268.999138638377 32328.799298418737
1058.37 32268.999138638377 32328.99936277403
1059.47 32269.19917334731 32328.99936277403
1059.51 32269.39920309636 32328.99936277403
1059.66 32269.599227885796 32328.99936277403
1075.13 32269.599227885796 32329.399291016947
1101.73 32269.599227885796 32329.599284826447
1110.65 32269.599227885796 32329.799310807797
1117.96 32269.599227885796 32329.99930090605
1131.57 32269.599227885796 32330.199323174555
1136.16 32269.599227885796 32330.799360281704
1144.24 32269.7992477159 32330.799360281704
1146.4 32269.99926258695 32330.799360281704
1147.16 32269.99926258695 32330.999350380567
1163.91 32269.99926258695 32331.199335531237
1174.15 32269.99926258695 32331.399303365244
1190.59 32269.99926258695 32331.599266252215
1200.43 32269.99926258695 32331.799273671044
1232.83 32270.199303495625 32331.799273671044
1237.62 32270.199303495625 32331.999257584623
1238.12 32270.199303495625 32332.199335551788
1274.31 32270.199303495625 32332.39940856659
1318.7 32270.199303495625 32332.599476629304
1321.14 32270.399339444262 32332.599476629304
1381.92 32270.59925890344 32332.599476629304
1382.09 32270.799173408657 32332.599476629304
1404.5 32270.999188278784 32332.599476629304
1456.58 32271.1992167864 32332.599476629304
1493.41 32271.1992167864 32332.799440755418
1500.14 32271.1992167864 32333.199564500275
1637.59 32271.1992167864 32333.39955089022
1643.47 32271.1992167864 32333.599526148297
1717.33 32271.399240334744 32333.599526148297
1729.21 32271.599277521593 32333.599526148297
1771.78 32271.599277521593 32333.799496459313
1821.05 32271.799284954286 32333.799496459313
1843.88 32271.799284954286 32334.199422241247
1930.21 32271.99929982464 32334.199422241247
1940.88 32272.199309736527 32334.199422241247
1943.15 32272.399314690214 32334.199422241247
1944.0 32272.399314690214 32334.599390072723
2001.42 32272.599314685984 32334.599390072723
2061.42 32272.79930972411 32334.599390072723
2064.69 32272.99929980487 32334.599390072723
2064.73 32273.199284928538 32334.599390072723
2065.12 32273.39926509539 32334.599390072723
2065.59 32273.59924030571 32334.599390072723
2079.22 32273.59924030571 32334.799453179185
2093.85 32273.79925393538 32334.799453179185
2121.66 32273.79925393538 32334.999412361256
2172.48 32273.79925393538 32335.199366597273
2201.13 32273.999262606914 32335.199366597273
2216.32 32274.199266320593 32335.199366597273
2221.97 32274.399196934857 32335.199366597273
2252.66 32274.399196934857 32335.39934680266
2269.5 32274.59923411798 32335.39934680266
2394.41 32274.59923411798 32335.599322061007
2447.61 32274.79916101746 32335.599322061007
2458.68 32274.99913870634 32335.599322061007
2549.44 32275.199142419133 32335.599322061007
2568.92 32275.3991411745 32335.599322061007
2599.78 32275.599134972716 32335.599322061007
2742.01 32275.799111422944 32335.599322061007
2866.85 32275.799111422944 32335.799292372598
3293.53 32275.999101503396 32335.799292372598
3304.39 32276.19907423672 32335.799292372598
3311.72 32276.399042014305 32335.799292372598
3530.78 32276.59897387035 32335.799292372598
3539.43 32276.798900772745 32335.799292372598
3706.9 32276.998866072125 32335.799292372598
3904.7 32277.198826416254 32335.799292372598
3935.5 32277.398750842407 32335.799292372598
3964.4 32277.598670315398 32335.799292372598
4050.32 32277.798721129315 32335.799292372598
4050.37 32278.398843815983 32335.799292372598
4051.35 32278.598874794105 32335.799292372598
4051.78 32278.798900813967 32335.799292372598
4349.38 32278.998903285607 32335.799292372598
4355.87 32279.19886982614 32335.799292372598
4362.78 32279.3988314117 32335.799292372598
4750.33 32279.3988314117 32335.99935671392
5232.0 32279.598788042567 32335.99935671392
5310.18 32279.798814061087 32335.99935671392
5368.58 32279.998742208 32335.99935671392
5404.01 32280.198826498436 32335.99935671392
5404.05 32280.398905828217 32335.99935671392
5404.2 32280.59898019762 32335.99935671392
5406.22 32280.799049606925 32335.99935671392
5612.62 32280.9991140564 32335.99935671392
5685.53 32281.199043446082 32335.99935671392
5840.01 32281.39896788294 32335.99935671392
5904.06 32281.59902985094 32335.99935671392
5904.1 32281.799086859603 32335.99935671392
5907.51 32281.999138909214 32335.99935671392
5938.08 32282.19918600004 32335.99935671392
5938.41 32282.39922813237 32335.99935671392
5938.53 32282.599265306468 32335.99935671392
5938.74 32282.79929752262 32335.99935671392
6008.99 32282.999324781096 32335.99935671392
6248.62 32282.999324781096 32336.199416104133
6403.03 32282.999324781096 32336.399470543518
6418.48 32283.19936567368 32336.399470543518
6418.67 32283.399401608225 32336.399470543518
6500.6 32283.599432585 32336.399470543518
6501.13 32283.79945860429 32336.399470543518
6614.89 32283.9993929549 32336.399470543518
6684.22 32284.1994214523 32336.399470543518
7106.22 32284.39935208901 32336.399470543518
8475.07 32284.599333501912 32336.399470543518
8665.04 32284.799365716488 32336.399470543518
8976.59 32284.999343413543 32336.399470543518
9223.95 32285.19937190976 32336.399470543518
9481.33 32285.39939544885 32336.399470543518
9832.74 32285.39939544885 32336.59950146994
9899.43 32285.59942642367 32336.59950146994
10213.51 32285.799458637826 32336.59950146994
10213.54 32285.999485894765 32336.59950146994
10236.48 32286.19950819477 32336.59950146994
11331.6 32286.39953173398 32336.59950146994
11331.69 32286.599550316496 32336.59950146994
11334.43 32286.7995639426 32336.59950146994
11349.66 32286.999572612563 32336.59950146994
12736.26 32287.199557744374 32336.59950146994
12736.26 32287.399537921516 32336.59950146994
12737.01 32287.599513144272 32336.59950146994
12738.62 32287.799483412913 32336.59950146994
12738.84 32287.99944872772 32336.59950146994
12738.94 32288.199409088968 32336.59950146994
12739.32 32288.39936449693 32336.59950146994
12924.22 32288.599376882124 32336.59950146994
13587.68 32288.79940909298 32336.59950146994
13609.61 32288.999436347083 32336.59950146994
13659.43 32289.199390518064 32336.59950146994
13659.89 32289.399339736225 32336.59950146994
13707.1 32289.399339736225 32336.799552196262
14135.82 32289.599389296294 32336.799552196262
14164.92 32289.799433898876 32336.799552196262
14165.25 32289.999473544245 32336.799552196262
15221.06 32290.199508232676 32336.799552196262
15288.81 32290.399537964448 32336.799552196262
17055.61 32290.599562739837 32336.799552196262
17225.68 32290.799582559117 32336.799552196262
17613.4 32290.799582559117 32336.999597972273
20386.2 32290.999597422568 32336.999597972273
20579.29 32291.199551597387 32336.999597972273
21910.27 32291.399562743794 32336.999597972273
21912.93 32291.599568934893 32336.999597972273
22596.18 32291.799570170955 32336.999597972273
28677.83 32291.999609814713 32336.999597972273
31190.36 32292.19964450184 32336.999597972273
31190.47 32292.399674232613 32336.999597972273
31191.11 32292.59969900731 32336.999597972273
31191.2 32292.79971882621 32336.999597972273
31193.2 32292.999733689583 32336.999597972273
31591.6 32293.19969405873 32336.999597972273
33535.26 32293.399674240398 32336.999597972273
36000.0 32293.399674240398 32336.999597972273


==> curves/dragon.csv <==
0.014493 0.0 59519.223681803436
0.015651 0.0 59519.223681803436
0.0428281 0.0 59519.223681803436
0.0440581 0.0 59519.223681803436
0.061919 0.0 59519.223681803436
0.074527 0.0 59741.834318298905
0.098789 0.0 59963.01133593669
0.1 63362.42921932008 59963.01133593669
0.1 63362.42921932008 59963.01133593669
0.1 63362.42921932008 59963.01133593669
0.1 63362.42921932008 59963.01133593669
0.1 63362.42921932008 59963.01133593669
0.104504 63362.42921932008 61293.660346363125
0.120365 63362.42921932008 62636.59934048115
0.13292 63362.42921932008 62644.0342770144
0.153472 63362.42921932008 64027.59731475591
0.16329 63362.42921932008 64038.796300500835
0.2 63613.808089196835 64038.796300500835
0.2 63886.716726579354 64038.796300500835
0.2 64037.631131107984 64038.796300500835
0.2 64210.46990739856 64038.796300500835
0.2 64505.287487304966 64038.796300500835
0.254376 64505.287487304966 64039.99632666702
0.267029 64505.287487304966 64052.599042683425
0.3 64578.92202469328 64052.599042683425
0.3 64654.000029356605 64052.599042683425
0.3 64708.581793909194 64052.599042683425
0.3 64771.27628679837 64052.599042683425
0.3 64845.79849312566 64052.599042683425
0.319597 64845.79849312566 64060.39746004537
0.4 64897.03600866424 64060.39746004537
0.4 64942.284605378365 64060.39746004537
0.4 64978.369544824694 64060.39746004537
0.4 65017.904574885404 64060.39746004537
0.4 65065.257207419476 64060.39746004537
0.409308 65065.257207419476 64066.19816620501
0.413188 65065.257207419476 64074.99563962488
0.5 65100.08059299683 64074.99563962488
0.5 65128.515669606604 64074.99563962488
0.5 65152.05182555115 64074.99563962488
0.5 65183.197176693444 64074.99563962488
0.5 65214.67949011505 64074.99563962488
0.6 65241.69386492922 64074.99563962488
0.6 65265.12615736375 64074.99563962488
0.6 65285.87768139567 64074.99563962488
0.6 65307.4389393385 64074.99563962488
0.6 65330.49346437824 64074.99563962488
0.634394 65330.49346437824 64076.79649390976
0.68851 65330.49346437824 64081.99782493734
0.7 65352.502057631275 64081.99782493734
0.7 65373.33039561602 64081.99782493734
0.7 65395.67862015191 64081.99782493734
0.7 65412.4514554009 64081.99782493734
0.7 65438.10607739454 64081.99782493734
0.8 65457.31450696533 64081.99782493734
0.8 65476.74196830725 64081.99782493734
0.8 65492.90551950392 64081.99782493734
0.8 65511.877396522956 64081.99782493734
0.8 65531.91467734624 64081.99782493734
0.9 65546.92267501426 64081.99782493734
0.9 65563.34550793078 64081.99782493734
0.9 65577.7151639525 64081.99782493734
0.9 65592.49288208934 64081.99782493734
0.9 65608.51988204982 64081.99782493734
1.0 65624.32829785264 64081.99782493734
1.0 65638.34780985456 64081.99782493734
1.0 65651.12207245218 64081.99782493734
1.0 65662.50600274872 64081.99782493734
1.0 65674.72612266011 64081.99782493734
1.1 65684.53121805369 64081.99782493734
1.1 65694.54486761097 64081.99782493734
1.1 65704.32491106074 64081.99782493734
1.1 65713.7117000744 64081.99782493734
1.1 65727.73190836083 64081.99782493734
1.2 65738.73789221782 64081.99782493734
1.2 65748.35171812715 64081.99782493734
1.2 65755.93731418684 64081.99782493734
1.2 65762.52906783436 64081.99782493734
1.2 65772.34129265505 64081.99782493734
1.22637 65772.34129265505 64090.59632214356
1.3 65780.14505892013 64090.59632214356
1.3 65788.15615934914 64090.59632214356
1.3 65794.74403842154 64090.59632214356
1.3 65802.3349869105 64090.59632214356
1.3 65812.9464588924 64090.59632214356
1.4 65821.55060960558 64090.59632214356
1.4 65831.36387158894 64090.59632214356
1.4 65839.74929529241 64090.59632214356
1.4 65847.95681863558 64090.59632214356
1.41 65854.95022947047 64090.59632214356
1.49 65862.15422794202 64090.59632214356
1.5 65872.15956880027 64090.59632214356
1.5 65878.96955144798 64090.59632214356
1.5 65883.96181970005 64090.59632214356
1.51 65890.35601238518 64090.59632214356
1.59121 65890.35601238518 64101.59711172445
1.6 65895.5578247466 64101.59711172445
1.6 65902.56692541839 64101.59711172445
1.6 65909.15626372887 64101.59711172445
1.6 65916.16212676333 64101.59711172445
1.61 65921.357615359 64101.59711172445
1.7 65926.55982170849 64101.59711172445
1.7 65932.96786606242 64101.59711172445
1.7 65939.37225355608 64101.59711172445
1.71 65944.76730952498 64101.59711172445
1.72 65949.76017495795 64101.59711172445
1.8 65954.96256996121 64101.59711172445
1.8 65962.37123775724 64101.59711172445
1.8 65968.17508916037 64101.59711172445
1.81 65972.3690987273 64101.59711172445
1.82 65978.16424722092 64101.59711172445
1.9 65982.36646142411 64101.59711172445
1.9 65987.97250800676 64101.59711172445
1.9 65995.77680994879 64101.59711172445
1.91 66000.77005936738 64101.59711172445
1.91 66005.36633856261 64101.59711172445
2.0 66010.3693224556 64101.59711172445
2.0 66016.17554736437 64101.59711172445
2.0 66020.3776336398 64101.59711172445
2.02 66023.97290557524 64101.59711172445
2.02 66027.57011457151 64101.59711172445
2.1 66034.17345200834 64101.59711172445
2.11 66038.97836898034 64101.59711172445
2.11 66042.3802326535 64101.59711172445
2.12 66046.57692706659 64101.59711172445
2.13 66049.57341444783 64101.59711172445
2.2 66052.3746856798 64101.59711172445
2.21 66056.17835821521 64101.59711172445
2.21 66060.78072565219 64101.59711172445
2.22 66063.37870349013 64101.59711172445
2.24 66067.1742668919 64101.59711172445
2.3 66070.1757740491 64101.59711172445
2.3 66073.37886592308 64101.59711172445
2.32 66076.17665469911 64101.59711172445
2.32 66079.57837300628 64101.59711172445
2.34 66082.1753224585 64101.59711172445
2.4 66084.57657157192 64101.59711172445
2.41 66087.97975292041 64101.59711172445
2.42 66090.77756760285 64101.59711172445
2.42 66094.37923397166 64101.59711172445
2.44 66096.97625478373 64101.59711172445
2.5 66099.77779661318 64101.59711172445
2.51 66103.7813567217 64101.59711172445
2.52 66106.1795783491 64101.59711172445
2.52 66109.18090316035 64101.59711172445
2.54 66111.17870259294 64101.59711172445
2.6 66113.9802526747 64101.59711172445
2.61 66117.18289662547 64101.59711172445
2.62 66119.18148144553 64101.59711172445
2.62 66121.58251208783 64101.59711172445
2.64 66123.78015837121 64101.59711172445
2.7 66126.7817371709 64101.59711172445
2.72 66128.58321323365 64101.59711172445
2.72 66131.78090103884 64101.59711172445
2.73 66134.58209472855 64101.59711172445
2.74 66136.779807851 64101.59711172445
2.8 66138.78086016193 64101.59711172445
2.81 66140.77931252576 64101.59711172445
2.82 66142.98125608123 64101.59711172445
2.83 66145.58226991422 64101.59711172445
2.85 66147.1806359765 64101.59711172445
2.91 66150.18214159898 64101.59711172445
2.93 66151.38320888796 64101.59711172445
2.94 66152.78220609901 64101.59711172445
2.94 66154.38280087785 64101.59711172445
2.96 66156.58054125698 64101.59711172445
3.01 66158.98158580583 64101.59711172445
3.03 66160.78323012251 64101.59711172445
3.03 66162.98400794911 64101.59711172445
3.04 66165.98192292803 64101.59711172445
3.06 66167.3805316745 64101.59711172445
3.09 66169.38138988682 64101.59711172445
3.12 66170.98289487188 64101.59711172445
3.14 66173.3810169592 64101.59711172445
3.14 66174.98165023999 64101.59711172445
3.16 66175.98069884775 64101.59711172445
3.22 66177.18121733965 64101.59711172445
3.22 66178.78174896938 64101.59711172445
3.23 66180.98382470506 64101.59711172445
3.24 66183.18205047197 64101.59711172445
3.26 66185.1801841325 64101.59711172445
3.32 66187.58124999309 64101.59711172445
3.33 66189.9834196618 64101.59711172445
3.33 66191.58211016747 64101.59711172445
3.37 66192.98079545097 64101.59711172445
3.37 66194.18135010145 64101.59711172445
3.42 66196.18217170349 64101.59711172445
3.44 66198.38406045816 64101.59711172445
3.44 66199.7829317004 64101.59711172445
3.47 66200.78202290116 64101.59711172445
3.47 66204.18346065302 64101.59711172445
3.52 66205.78413723555 64101.59711172445
3.54 66207.38550588013 64101.59711172445
3.56 66208.38474198047 64101.59711172445
3.5676 66208.38474198047 64101.99730399373
3.57 66209.78521970713 64101.99730399373
3.58 66210.7843864656 64101.99730399373
3.6 66211.58472715219 64101.99730399373
3.64 66213.58634705751 64101.99730399373
3.66 66214.98528616104 64101.99730399373
3.68 66215.98445600134 64101.99730399373
3.7 66217.78506470365 64101.99730399373
3.72 66219.18569894703 64101.99730399373
3.74 66219.98509035083 64101.99730399373
3.76 66222.38694688496 64101.99730399373
3.8 66223.38726994621 64101.99730399373
3.81 66223.98680992358 64101.99730399373
3.82 66225.18734628653 64101.99730399373
3.83 66225.38719174388 64101.99730399373
3.85 66227.18582800098 64101.99730399373
3.86 66228.58685159528 64101.99730399373
3.9 66229.78725373578 64101.99730399373
3.91 66230.38677928499 64101.99730399373
3.93 66231.98748469472 64101.99730399373
3.98 66233.58859157348 64101.99730399373
3.98 66233.98832474867 64101.99730399373
3.99 66234.98865683886 64101.99730399373
4.01 66236.38921060516 64101.99730399373
4.07 66236.98876878004 64101.99730399373
4.1 66238.78992144142 64101.99730399373
4.12 66239.98915000266 64101.99730399373
4.13 66241.38961913472 64101.99730399373
4.15 66242.99022780018 64101.99730399373
4.16 66243.59060655681 64101.99730399373
4.19 66245.18948158047 64101.99730399373
4.2 66245.78911036739 64101.99730399373
4.24 66247.38963196977 64101.99730399373
4.24 66247.98985113444 64101.99730399373
4.27 66248.78926455679 64101.99730399373
4.31 66250.19017361692 64101.99730399373
4.32 66250.9896980092 64101.99730399373
4.35 66251.58925266855 64101.99730399373
4.35 66252.78969096381 64101.99730399373
4.36 66253.58995899351 64101.99730399373
4.36 66253.98972240652 64101.99730399373
4.39 66254.59011016326 64101.99730399373
4.44 66255.79045783513 64101.99730399373
4.47 66256.99086350057 64101.99730399373
4.5 66257.59044533862 64101.99730399373
4.52 66257.99070987834 64101.99730399373
4.54 66258.39048778378 64101.99730399373
4.56 66259.39078051945 64101.99730399373
4.57 66260.59110643329 64101.99730399373
4.57 66260.99137700986 64101.99730399373
4.6 66261.99068313753 64101.99730399373
4.62 66262.39038871 64101.99730399373
4.64 66263.18996384283 64101.99730399373
4.67 66263.99016418499 64101.99730399373
4.68 66264.19005435206 64101.99730399373
4.68 66265.59046413757 64101.99730399373
4.7 66266.19089354044 64101.99730399373
4.71 66266.99108180637 64101.99730399373
4.82 66267.99176120463 64101.99730399373
4.82 66268.59135216183 64101.99730399373
4.82 66270.39178662947 64101.99730399373
4.86 66270.79151273872 64101.99730399373
4.87 66271.19178448488 64101.99730399373
4.88 66272.39207050223 64101.99730399373
4.88 66272.59198299902 64101.99730399373
4.92 66273.19210426815 64101.99730399373
4.93 66273.39214589879 64101.99730399373
4.99 66273.79196848336 64101.99730399373
5.0 66275.19289840975 64101.99730399373
5.0 66275.99305044625 64101.99730399373
5.01 66276.39279828503 64101.99730399373
5.07 66276.99253760691 64101.99730399373
5.1 66278.1928018759 64101.99730399373
5.13 66279.19343888345 64101.99730399373
5.14 66279.59319396983 64101.99730399373
5.14 66280.19331523712 64101.99730399373
5.18 66280.7930618144 64101.99730399373
5.19 66280.99309921704 64101.99730399373
5.22 66282.19332725591 64101.99730399373
5.22 66282.39320902358 64101.99730399373
5.24 66283.59395163927 64101.99730399373
5.2492 66283.59395163927 64104.79837009384
5.26 66284.19404574031 64104.79837009384
5.28 66284.5938852479 64104.79837009384
5.28 66284.79377124083 64104.79837009384
5.32 66285.59423247253 64104.79837009384
5.39 66285.99432780549 64104.79837009384
5.42 66286.39438933221 64104.79837009384
5.42 66286.99414679589 64104.79837009384
5.43 66287.19406112694 64104.79837009384
5.46 66287.59428690311 64104.79837009384
5.46 66288.19395575066 64104.79837009384
5.46 66288.5940547005 64104.79837009384
5.51 66288.79394070082 64104.79837009384
5.54 66289.59406374457 64104.79837009384
5.57 66289.9938996478 64104.79837009384
5.58 66290.59424192092 64104.79837009384
5.61 66291.39443498748 64104.79837009384
5.65 66291.9947627605 64104.79837009384
5.65 66292.19480680196 64104.79837009384
5.66 66292.79489727708 64104.79837009384
5.7 66292.99479293075 64104.79837009384
5.74 66293.39484238281 64104.79837009384
5.74 66293.79505726979 64104.79837009384
5.79 66294.39473700422 64104.79837009384
5.84 66295.59499037832 64104.79837009384
5.85 66295.79492160401 64104.79837009384
5.86 66296.39524392359 64104.79837009384
5.88 66296.59517454794 64104.79837009384
5.89 66297.19525958867 64104.79837009384
5.89 66297.3951564558 64104.79837009384
5.94 66297.99526684394 64104.79837009384
5.98 66298.39531629512 64104.79837009384
5.98 66298.79553116875 64104.79837009384
6.03 66298.99542984732 64104.79837009384
6.03 66299.595527561 64104.79837009384
6.09 66299.79563378857 64104.79837009384
6.12 66299.99553246898 64104.79837009384
6.13 66300.59560302518 64104.79837009384
6.17 66301.19568806465 64104.79837009384
6.19 66302.19620409403 64104.79837009384
6.2 66302.39622761398 64104.79837009384
6.21 66302.59613112174 64104.79837009384
6.27 66302.79615886547 64104.79837009384
6.28 66302.9962566351 64104.79837009384
6.31 66303.39605883097 64104.79837009384
6.33 66303.79611069665 64104.79837009384
6.37 66304.39617944378 64104.79837009384
6.38 66304.59613118165 64104.79837009384
6.39 66304.7960805076 64104.79837009384
6.41 66305.19588150243 64104.79837009384
6.42 66305.39590200332 64104.79837009384
6.42 66305.7961047798 64104.79837009384
6.42 66305.99613312555 64104.79837009384
6.52 66306.1961590576 64104.79837009384
6.54 66306.59635458683 64104.79837009384
6.54 66306.7963069298 64104.79837009384
6.55 66307.19610793197 64104.79837009384
6.56 66307.79617124508 64104.79837009384
6.58 66307.99606993933 64104.79837009384
6.66 66308.19616830484 64104.79837009384
6.68 66308.79621351695 64104.79837009384
6.7 66308.99616947885 64104.79837009384
6.7 66309.19606877756 64104.79837009384
6.72 66309.39616774512 64104.79837009384
6.73 66310.1962859502 64104.79837009384
6.79 66310.7963221124 64104.79837009384
6.82 66311.39639085418 64104.79837009384
6.85 66311.79619548639 64104.79837009384
6.87 66312.1962135606 64104.79837009384
6.88 66312.39623406035 64104.79837009384
6.9 66312.9965436304 64104.79837009384
6.93 66313.1965092435 64104.79837009384
6.93 66313.39641216521 64104.79837009384
6.98 66313.79642782731 64104.79837009384
6.98 66313.99652860049 64104.79837009384
7.02 66314.39657201403 64104.79837009384
7.06 66314.5964755403 64104.79837009384
7.1 66314.79649423016 64104.79837009384
7.11 66315.19669335872 64104.79837009384
7.12 66315.39670179364 64104.79837009384
7.15 66315.59660532174 64104.79837009384
7.2 66315.79657576024 64104.79837009384
7.21 66316.39686177035 64104.79837009384
7.22 66316.79687743446 64104.79837009384
7.28 66317.19691964169 64104.79837009384
7.34 66317.59695219653 64104.79837009384
7.38 66317.7970463243 64104.79837009384
7.4 66318.19705836999 64104.79837009384
7.4 66318.39703363493 64104.79837009384
7.41 66318.59694319426 64104.79837009384
7.42 66318.79703732059 64104.79837009384
7.46 66318.99704153377 64104.79837009384
7.46 66319.19701619596 64104.79837009384
7.54 66319.59719961771 64104.79837009384
7.57 66319.79721830836 64104.79837009384
7.58 66319.9971923684 64104.79837009384
7.63 66320.19710373819 64104.79837009384
7.65 66320.39712122189 64104.79837009384
7.66 66320.59703078422 64104.79837009384
7.67 66320.79703740992 64104.79837009384
7.68 66321.5973897569 64104.79837009384
7.74 66322.19762866471 64104.79837009384
7.74 66322.39760694774 64104.79837009384
7.74 66322.59762805176 64104.79837009384
7.78 66322.79763769488 64104.79837009384
7.79 66322.99764492534 64104.79837009384
7.82 66323.1976226057 64104.79837009384
7.89 66323.59777583931 64104.79837009384
7.91 66323.99772637755 64104.79837009384
7.91 66324.39776979177 64104.79837009384
7.94 66324.79791819508 64104.79837009384
7.97 66325.19793627616 64104.79837009384
8.01 66325.39795677707 64104.79837009384
8.02 66325.5978784003 64104.79837009384
8.04 66325.99782894064 64104.79837009384
8.1 66326.19784883778 64104.79837009384
8.12 66326.99786811108 64104.79837009384
8.13 66327.19794532776 64104.79837009384
8.15 66327.39792059873 64104.79837009384
8.16 66327.79806899623 64104.79837009384
8.18 66328.19806898461 64104.79837009384
8.23 66328.39809250097 64104.79837009384
8.25 66328.59802015421 64104.79837009384
8.3 66328.79809314491 64104.79837009384
8.34 66328.99801899074 64104.79837009384
8.36 66329.39806240346 64104.79837009384
8.37 66329.59808049077 64104.79837009384
8.38 66329.99807927314 64104.79837009384
8.38 66330.39822525182 64104.79837009384
8.38 66330.59820715686 64104.79837009384
8.39 66330.79813541545 64104.79837009384
8.43 66330.99811551155 64104.79837009384
8.5 66331.19811429981 64104.79837009384
8.5 66331.39809258725 64104.79837009384
8.52 66331.99830249888 64104.79837009384
8.52 66332.19823196446 64104.79837009384
8.58 66332.5982283357 64104.79837009384
8.58 66332.7982530573 64104.79837009384
8.67 66332.99823315437 64104.79837009384
8.69 66333.59843039024 64104.79837009384
8.7 66333.79845511208 64104.79837009384
8.72 66333.99845329841 64104.79837009384
8.75 66334.19847621072 64104.79837009384
8.77 66334.39845751465 64104.79837009384
8.8 66334.59845449502 64104.79837009384
8.81 66334.99857994981 64104.79837009384
8.82 66335.19851544534 64104.79837009384
8.84 66335.39844853048 64104.79837009384
8.9 66335.59847264856 64104.79837009384
8.91 66335.99859206793 64104.79837009384
8.92 66336.19857578426 64104.79837009384
8.93 66336.398575177 64104.79837009384
8.97 66336.5985721578 64104.79837009384
8.97 66336.99868554261 64104.79837009384
9.01 66337.19866925947 64104.79837009384
9.05 66337.5985390502 64104.79837009384
9.1 66337.99853180585 64104.79837009384
9.12 66338.19858789361 64104.79837009384
9.13 66338.39857221334 64104.79837009384
9.14 66338.7984371853 64104.79837009384
9.15 66338.99842029897 64104.79837009384
9.17 66339.19847638556 64104.79837009384
9.23 66339.59833412804 64104.79837009384
9.23 66339.79836789437 64104.79837009384
9.25 66340.19836185509 64104.79837009384
9.25 66340.39834617461 64104.79837009384
9.34 66340.79845834497 64104.79837009384
9.36 66340.99849271422 64104.79837009384
9.37 66341.1985246709 64104.79837009384
9.38 66341.39850899114 64104.79837009384
9.44 66341.99866457707 64104.79837009384
9.51 66342.19871161315 64104.79837009384
9.52 66342.39874417303 64104.79837009384
9.54 66342.59874416924 64104.79837009384
9.58 66342.7987899987 64104.79837009384
9.63 66342.99882135229 64104.79837009384
9.64 66343.39881652185 64104.79837009384
9.68 66343.59881048923 64104.79837009384
9.71 66343.79874780144 64104.79837009384
9.81 66343.99879423328 64104.79837009384
9.9 66344.1987869949 64104.79837009384
10.02 66344.39881955402 64104.79837009384
10.07 66344.59881050716 64104.79837009384
10.08 66344.79880206316 64104.79837009384
10.12 66344.99884849446 64104.79837009384
10.12 66345.19878701317 64104.79837009384
10.15 66345.39877736347 64104.79837009384
10.16 66345.59881052509 64104.79837009384
10.19 66345.79885635267 64104.79837009384
10.22 66345.9988454976 64104.79837009384
10.22 66346.19887745292 64104.79837009384
10.26 66346.39881657535 64104.79837009384
10.34 66346.5988045146 64104.79837009384
10.35 66346.79874182963 64104.79837009384
10.36 66346.99878825934 64104.79837009384
10.38 66347.19882021402 64104.79837009384
10.45 66347.3988165932 64104.79837009384
10.48 66347.59881056094 64104.79837009384
10.49 66347.79884130924 64104.79837009384
10.57 66347.99883346858 64104.79837009384
10.68 66348.19886240757 64104.79837009384
10.7 66348.3988015318 64104.79837009384
10.71 66348.59879248543 64104.79837009384
10.72 66348.79878404188 64104.79837009384
10.73 66348.99883348616 64104.79837009384
10.76 66349.19877200853 64104.79837009384
10.85 66349.39881964297 64104.79837009384
10.98 66349.59884978742 64104.79837009384
11.03 66349.7987871054 64104.79837009384
11.07 66349.99883353317 64104.79837009384
11.1 66350.19882629556 64104.79837009384
11.12 66350.39885583661 64104.79837009384
11.26 66350.59890105789 64104.79837009384
11.35 66350.79894386667 64104.79837009384
11.45 66350.99893602666 64104.79837009384
11.49 66351.1988745512 64104.79837009384
11.64 66351.3989161533 64104.79837009384
11.68 66351.59895534303 64104.79837009384
11.75 66351.79898608991 64104.79837009384
11.8 66351.99902347037 64104.79837009384
11.91 66352.19905240819 64104.79837009384
12.0 66352.39908797944 64104.79837009384
12.0 66352.59902771069 64104.79837009384
12.14 66352.79896503205 64104.79837009384
12.2 66352.99899939662 64104.79837009384
12.26 66353.19903134902 64104.79837009384
12.27 66353.39906088937 64104.79837009384
12.32 66353.5990880177 64104.79837009384
12.38 66353.79911876406 64104.79837009384
12.45 66353.99914408343 64104.79837009384
12.69 66354.19914287521 64104.79837009384
12.77 66354.39917241543 64104.79837009384
12.77 66354.5991965288 64104.79837009384
12.82 66354.79920315763 64104.79837009384
12.87 66354.99920737506 64104.79837009384
12.94 66355.19923631214 64104.79837009384
12.94 66355.39925982244 64104.79837009384
13.02 66355.59925982021 64104.79837009384
13.04 66355.79926343494 64104.79837009384
13.14 66355.99926463835 64104.79837009384
13.1663 66355.99926463835 64117.39063130826
13.2 66356.19920919307 64117.39063130826
13.26 66356.39915133793 64117.39063130826
13.31 66356.5991814802 64117.39063130826
13.32 66356.79918208053 64117.39063130826
13.4 66356.99918328368 64117.39063130826
13.44 66357.19918207564 64117.39063130826
13.45 66357.39912422128 64117.39063130826
13.47 66357.59915436301 64117.39063130826
13.5 66357.79915496326 64117.39063130826
13.51 66357.999183296 64117.39063130826
13.51 66358.1991248399 64117.39063130826
13.61 66358.39915437829 64117.39063130826
13.62 66358.59909411518 64117.39063130826
13.7 66358.79909471524 64117.39063130826
13.72 66358.99912304737 64117.39063130826
13.8123 66358.99912304737 64189.95292164377
13.87 66359.19912485308 64189.95292164377
13.88 66359.39915137629 64189.95292164377
13.89 66359.59915137374 64189.95292164377
13.9459 66359.59915137374 64205.76261600661
13.99 66359.79917608807 64205.76261600661
14.13 66359.99911703113 64205.76261600661
14.17 66360.19914898052 64205.76261600661
14.18 66360.3991785181 64205.76261600661
14.33 66360.59911825688 64205.76261600661
14.37 66360.79914598537 64205.76261600661
14.42 66360.99914718834 64205.76261600661
14.42 66361.19908572276 64205.76261600661
14.43 66361.39909114502 64205.76261600661
14.43 66361.59911827017 64205.76261600661
14.44 66361.79911887027 64205.76261600661
14.44 66361.99914720119 64205.76261600661
14.51 66362.19908573655 64205.76261600661
14.59 66362.39908513104 64205.76261600661
14.59 66362.59902185947 64205.76261600661
14.81 66362.79902848697 64205.76261600661
14.8213 66362.79902848697 64208.36271979192
14.89 66363.19903450871 64208.36271979192
14.97 66363.39903390307 64208.36271979192
14.9892 66363.39903390307 64402.95277684543
15.02 66363.59897063229 64402.95277684543
15.0507 66363.59897063229 64498.45635492953
15.13 66363.7989049521 64498.45635492953
15.3 66363.99893629609 64498.45635492953
15.38 66364.19896824303 64498.45635492953
15.4218 66364.19896824303 64644.24847686126
15.5733 66364.19896824303 64831.51408746317
15.58 66364.39897065089 64831.51408746317
15.6 66364.59900078898 64831.51408746317
15.68 66364.79902851544 64831.51408746317
15.76 66364.99902971798 64831.51408746317
15.76 66365.19906166471 64831.51408746317
15.8013 66365.19906166471 64892.099178175726
15.81 66365.39908818532 64892.099178175726
15.83 66365.5991183233 64892.099178175726
15.9029 66365.5991183233 64942.302962796595
16.04 66365.7991460497 64942.302962796595
16.0769 66365.7991460497 64993.128735939325
16.18 66365.99917136459 64993.128735939325
16.2 66366.19917317026 64993.128735939325
16.2087 66366.19917317026 65163.01397203607
16.43 66366.39917256506 65163.01397203607
16.56 66366.5991996884 65163.01397203607
16.56 66366.79919727518 65163.01397203607
16.57 66366.99922258982 65163.01397203607
16.75 66367.19923042301 65163.01397203607
16.75 66367.39925392905 65163.01397203607
16.87 66367.59925091332 65163.01397203607
16.96 66367.79927863927 65163.01397203607
17.01 66367.99927381561 65163.01397203607
17.1 66368.19929973289 65163.01397203607
17.2481 66368.19929973289 65217.11701181009
17.7678 66368.19929973289 65240.464148635474
18.11 66368.39930816891 65240.464148635474
18.23 66368.59931419398 65240.464148635474
18.43 66368.79933890545 65240.464148635474
18.538 66368.79933890545 65270.434973552285
18.58 66368.9993431224 65270.434973552285
18.7 66369.19934492851 65270.434973552285
18.7693 66369.19934492851 65328.34937969551
18.8061 66369.19934492851 65353.28958295532
18.99 66369.39934131048 65353.28958295532
19.0 66369.5993654189 65353.28958295532
19.06 66369.79936601967 65353.28958295532
19.0703 66369.79936601967 65374.86188987795
19.26 66369.9993943479 65374.86188987795
19.31 66370.19942026478 65374.86188987795
19.42 66370.39941664701 65374.86188987795
19.47 66370.5994407553 65374.86188987795
19.5028 66370.5994407553 65414.06159539868
19.64 66370.79943532967 65414.06159539868
19.67 66370.9993883304 65414.06159539868
19.71 66371.19941123275 65414.06159539868
19.73 66371.39936242654 65414.06159539868
19.85 66371.59936543801 65414.06159539868
19.8742 66371.59936543801 65436.02033137043
19.92 66371.79931482485 65436.02033137043
19.9647 66371.79931482485 65449.190066839095
20.2171 66371.79931482485 65464.14805982353
20.24 66371.99931000159 65464.14805982353
20.29 66372.19933893155 65464.14805982353
20.3341 66372.19933893155 65481.69524402653
20.35 66372.3993323005 65481.69524402653
20.3558 66372.3993323005 65528.22881577419
20.5658 66372.3993323005 65533.81509307247
20.76 66372.59933531184 65533.81509307247
20.8326 66372.59933531184 65576.70230951546
20.97 66372.79932687298 65576.70230951546
21.01 66372.99935519982 65576.70230951546
21.13 66373.1993811154 65576.70230951546
21.15 66373.39938352417 65576.70230951546
21.2 66373.59940763126 65576.70230951546
21.2024 66373.59940763126 65589.90659994264
21.31 66373.79940823214 65589.90659994264
21.3245 66373.79940823214 65609.14135623763
21.4831 66373.79940823214 65617.72643175106
21.51 66373.99943655879 65617.72643175106
21.55 66374.19945946026 65617.72643175106
21.72 66374.39947995062 65617.72643175106
21.78 66374.59943476113 65617.72643175106
21.8549 66374.59943476113 65622.31660521292
21.9 66374.79938716219 65622.31660521292
21.9201 66374.79938716219 65629.90424692367
21.99 66374.99933715386 65629.90424692367
22.0 66375.19933895979 65629.90424692367
22.05 66375.39936849127 65629.90424692367
22.09 66375.59936848936 65629.90424692367
22.2984 66375.59936848936 65635.69245575885
22.3214 66375.59936848936 65647.09556496338
22.39 66375.79939621234 65647.09556496338
22.4051 66375.79939621234 65662.3158988873
22.7556 66375.79939621234 65675.9221405325
22.82 66375.99939440265 65675.9221405325
22.86 66376.19934499759 65675.9221405325
23.0985 66376.19934499759 65690.7161326471
23.41 66376.39936850077 65690.7161326471
23.87 66376.5993654858 65690.7161326471
23.94 66376.79939320835 65690.7161326471
24.13 66376.99941851979 65690.7161326471
24.44 66377.19942032591 65690.7161326471
24.56 66377.39944382897 65690.7161326471
24.62 66377.59939562973 65690.7161326471
24.66 66377.79941732434 65690.7161326471
24.71 66377.99936731836 65690.7161326471
24.9933 66377.99936731836 65699.30208451267
25.02 66378.19938720454 65699.30208451267
25.0334 66378.19938720454 65717.10525815315
25.13 66378.3993866001 65717.10525815315
25.31 66378.59938358527 65717.10525815315
25.5049 66378.59938358527 65724.89986231166
26.29 66378.79937816013 65724.89986231166
26.49 66378.99937032475 65724.89986231166
27.1 66379.19936007918 65724.89986231166
27.25 66379.39938960892 65724.89986231166
27.27 66379.59934141098 65724.89986231166
27.3043 66379.59934141098 65743.5525668661
27.3404 66379.59934141098 65750.7478775963
27.35 66379.79929080384 65750.7478775963
27.43 66379.99923778759 65750.7478775963
27.6906 66379.99923778759 65763.17262335755
28.04 66380.19926068638 65763.17262335755
28.0599 66380.19926068638 65770.98338097843
28.4186 66380.19926068638 65782.19234310553
28.62 66380.3992811743 65782.19234310553
28.9576 66380.3992811743 65785.98949117074
29.1511 66380.3992811743 65799.79314116343
29.7531 66380.3992811743 65803.79556170042
29.89 66380.59931130605 65803.79556170042
29.9521 66380.59931130605 65808.7944826887
29.97 66380.79930286814 65808.7944826887
30.0615 66380.79930286814 65816.795308977
30.17 66380.99933119149 65816.795308977
30.33 66381.1993209461 65816.795308977
30.9944 66381.1993209461 65821.39514096189
31.091 66381.1993209461 65829.19191866872
31.28 66381.39934746112 65829.19191866872
31.29 66381.5992962531 65829.19191866872
31.378 66381.5992962531 65832.39142253927
31.4 66381.79924263604 65832.39142253927
31.4395 66381.79924263604 65835.98886468392
31.45 66381.99926794511 65835.98886468392
31.64 66382.1992908433 65835.98886468392
32.11 66382.39928120049 65835.98886468392
32.21 66382.59930229047 65835.98886468392
32.2523 66382.59930229047 65842.38693951853
32.5074 66382.59930229047 65845.78413204967
32.6334 66382.59930229047 65847.18449325736
32.78 66382.79931795636 65847.18449325736
33.5216 66382.79931795636 65852.5847709
33.7987 66382.79931795636 65856.78076847087
33.8778 66382.79931795636 65861.77862697637
33.9 66382.99934326527 65861.77862697637
34.1399 66382.99934326527 65865.3746182598
34.2517 66382.99934326527 65869.9751194305
34.2674 66382.99934326527 65871.77420104959
34.37 66383.19935712323 65871.77420104959
34.6391 66383.19935712323 65876.17112887587
34.8158 66383.19935712323 65878.97157827324
35.0173 66383.19935712323 65880.57023806815
35.6887 66383.19935712323 65881.16963185817
35.7402 66383.19935712323 65886.76928937259
35.76 66383.39938062399 65886.76928937259
36.0065 66383.39938062399 65896.18300157254
36.0252 66383.39938062399 65898.98094580254
36.29 66383.59940171395 65898.98094580254
36.399 66383.59940171395 65902.77739594484
36.4015 66383.59940171395 65907.97900436724
36.639 66383.59940171395 65911.97603149033
36.65 66383.79935111005 65911.97603149033
36.7835 66383.79935111005 65914.5734611814
36.81 66383.99937039177 65914.5734611814
37.3007 66383.99937039177 65917.77376093181
37.54 66384.19936315948 65917.77376093181
37.83 66384.39935351718 65917.77376093181
37.9619 66384.39935351718 65919.37205332563
38.1813 66384.39935351718 65920.17143210433
38.49 66384.5993715934 65920.17143210433
38.6 66384.79936014373 65920.17143210433
38.68 66384.99937641191 65920.17143210433
39.0 66385.1993270135 65920.17143210433
39.0403 66385.1993270135 65923.37122686282
39.207 66385.1993270135 65927.37228119551
39.5685 66385.1993270135 65930.97239983948
39.61 66385.39931435885 65930.97239983948
39.9832 66385.39931435885 65933.77692464308
40.3372 66385.39931435885 65938.38332261906
40.46 66385.59926315382 65938.38332261906
40.57 66385.79928183209 65938.38332261906
40.7073 66385.79928183209 65944.18955556519
40.948 66385.79928183209 65945.98968085222
41.2924 66385.79928183209 65947.9899231951
41.3268 66385.79928183209 65951.18975775127
41.6421 66385.79928183209 65954.38838956994
41.653 66385.79928183209 65955.7885506669
41.94 66385.99931015326 65955.7885506669
42.14 66386.19932702363 65955.7885506669
42.5979 66386.19932702363 65958.58673439514
43.08 66386.39934148348 65958.58673439514
43.2333 66386.39934148348 65960.58653995433
43.42 66386.59936859917 65960.58653995433
43.53 66386.79938125123 65960.58653995433
43.6605 66386.79938125123 65963.78485192638
43.81 66386.99940053216 65963.78485192638
43.87 66387.19941137645 65963.78485192638
43.9313 66387.19941137645 65965.98326503375
44.07 66387.39943788933 65965.98326503375
44.31 66387.5994619915 65965.98326503375
44.3498 66387.5994619915 65968.78281447716
44.41 66387.79948066983 65968.78281447716
44.7822 66387.79948066983 65970.78323242684
45.06 66387.9994728358 65970.78323242684
45.0836 66387.9994728358 65971.98256674287
45.1063 66387.9994728358 65972.5821376184
45.19 66388.19948368013 65972.5821376184
45.33 66388.39950717949 65972.5821376184
45.36 66388.59951621616 65972.5821376184
45.47 66388.79953790751 65972.5821376184
45.5044 66388.79953790751 65975.38137312543
45.6501 66388.79953790751 65978.78176388972
45.74 66388.99955718835 65978.78176388972
45.8401 66388.99955718835 65985.5900378978
45.9914 66388.99955718835 65985.9900790628
46.1944 66388.99955718835 65989.79350232391
46.2185 66388.99955718835 65990.99307320279
46.2582 66388.99955718835 65992.99204308372
46.29 66389.19956501995 65992.99204308372
46.3393 66389.19956501995 65996.19236277885
46.5529 66389.19956501995 66000.1954072606
46.6322 66389.19956501995 66001.99446944785
46.75 66389.39952224975 66001.99446944785
46.8828 66389.39952224975 66003.99568210334
47.1 66389.59951622343 66003.99568210334
47.24 66389.79950778728 66003.99568210334
47.47 66389.99949694135 66003.99568210334
48.05 66390.19951983748 66003.99568210334
48.2022 66390.19951983748 66005.79656600497
48.26 66390.39954032308 66005.79656600497
48.52 66390.5995614113 66005.79656600497
48.68 66390.79958008908 66005.79656600497
49.6601 66390.79958008908 66008.5958533861
50.01 66390.99953912667 66008.5958533861
50.1976 66390.99953912667 66010.39661713655
50.67 66391.19955599647 66010.39661713655
51.4217 66391.19955599647 66011.79612095653
51.7635 66391.19955599647 66015.79659344944
51.7773 66391.19955599647 66017.19606340308
51.93 66391.39951322753 66017.19606340308
51.95 66391.59953431536 66017.19606340308
52.1326 66391.59953431536 66019.39695674002
52.3 66391.79954997983 66019.39695674002
52.6552 66391.79954997983 66022.79765714581
52.7014 66391.79954997983 66024.79774190129
53.3903 66391.79954997983 66027.39863209375
53.42 66391.999563234 66027.39863209375
53.6145 66391.999563234 66028.99824928274
53.9723 66391.999563234 66030.19786045772
54.24 66392.19955600316 66030.19786045772
54.4 66392.39956744961 66030.19786045772
54.5 66392.5995764859 66030.19786045772
55.1049 66392.5995764859 66030.3977871783
55.23 66392.5995764859 66033.79817846233
55.7473 66392.5995764859 66034.39823842116
55.8 66392.79956805031 66034.39823842116
55.85 66392.9995270891 66034.39823842116
55.9 66393.19953492013 66034.39823842116
55.9776 66393.19953492013 66035.59822021787
56.0838 66393.19953492013 66035.79823899199
56.6876 66393.19953492013 66036.79859950629
56.78 66393.39952527966 66036.79859950629
56.91 66393.59951322956 66036.79859950629
56.9305 66393.59951322956 66037.1985449902
56.9888 66393.59951322956 66039.39863823133
57.11 66393.79951985547 66039.39863823133
57.1236 66393.79951985547 66041.7984782943
58.25 66393.99950599828 66041.7984782943
58.7168 66393.99950599828 66043.9981584975
59.1703 66393.99950599828 66046.39758441158
59.73 66394.19946563985 66046.39758441158
61.44 66394.39948612405 66046.39758441158
62.5025 66394.39948612405 66047.39724230886
62.617 66394.39948612405 66049.79824555031
62.706 66394.39948612405 66051.39813893056
62.9665 66394.39948612405 66053.79885125328
63.0712 66394.39948612405 66054.39879311415
63.74 66394.59944395917 66054.39879311415
63.9283 66394.59944395917 66056.39907773567
64.0368 66394.59944395917 66057.39902322626
64.2761 66394.59944395917 66058.59909587778
64.42 66394.79946263546 66058.59909587778
64.9414 66394.79946263546 66059.39931391475
64.96 66394.99941866417 66059.39931391475
65.2889 66394.99941866417 66060.39953193798
65.4206 66394.99941866417 66061.39932610153
65.44 66395.19942649464 66061.39932610153
65.6 66395.39938071695 66061.39932610153
65.7 66395.59939879026 66061.39932610153
65.7132 66395.59939879026 66062.399286736
66.5751 66395.59939879026 66063.39947446223
67.22 66395.79935120627 66063.39947446223
67.42 66395.99930121365 66063.39947446223
67.42 66396.19931808146 66063.39947446223
67.5871 66396.19931808146 66063.99952168863
67.59 66396.39932651399 66063.99952168863
67.9 66396.59927531747 66063.99952168863
67.97 66396.79922171246 66063.99952168863
68.44 66396.99921387872 66063.99952168863
68.4922 66396.99921387872 66064.99965793194
68.58 66397.19922170835 66064.99965793194
68.6982 66397.19922170835 66065.19967185757
68.7 66397.39922712806 66065.19967185757
69.37 66397.59923013794 66065.19967185757
69.46 66397.79923073806 66065.19967185757
69.7703 66397.79923073806 66066.1997051546
70.06 66397.99926809336 66066.1997051546
70.32 66398.19926688632 66066.1997051546
70.4648 66398.19926688632 66068.1995598511
70.8018 66398.19926688632 66070.59975601842
70.8209 66398.19926688632 66071.79979597336
71.0 66398.39926326962 66071.79979597336
71.6093 66398.39926326962 66073.99994248849
71.6874 66398.39926326962 66074.39991948499
72.9653 66398.39926326962 66074.79994127933
73.16 66398.5992994194 66074.79994127933
73.19 66398.79933315862 66074.79994127933
73.4027 66398.79933315862 66075.39993764667
73.5817 66398.79933315862 66076.59986500644
73.7412 66398.79933315862 66077.79981415687
73.86 66398.99928316822 66077.79981415687
74.309 66398.99928316822 66078.99967615103
74.7102 66398.99928316822 66080.19975968813
75.0331 66398.99928316822 66080.99963379766
75.08 66399.19930606059 66080.99963379766
75.68 66399.39932654277 66080.99963379766
75.89 66399.59932352872 66080.99963379766
75.8946 66399.59932352872 66081.79972339052
75.94 66399.79935726752 66081.79972339052
76.1849 66399.79935726752 66081.99973065367
76.2504 66399.79935726752 66082.79978392133
76.5701 66399.79935726752 66083.39979844706
76.5982 66399.79935726752 66083.99981842075
76.9473 66399.79935726752 66084.59981660334
78.797 66399.79935726752 66084.99980328644
79.06 66399.99935545836 66084.99980328644
79.1602 66399.99935545836 66085.59976515446
80.53 66400.19935123966 66085.59976515446
81.6785 66400.19935123966 66085.99977604832
82.46 66400.39934461143 66085.99977604832
82.8144 66400.39934461143 66087.7994873765
83.1672 66400.39934461143 66089.99966713985
83.95 66400.59937774729 66089.99966713985
84.36 66400.79939943431 66089.99966713985
84.4656 66400.79939943431 66090.99962174469
84.684 66400.79939943431 66091.59966532081
84.7513 66400.79939943431 66092.59967439459
86.3893 66400.79939943431 66095.79982933548
86.7098 66400.79939943431 66096.19987170171
87.1589 66400.79939943431 66096.39985294254
87.44 66400.99943076234 66096.39985294254
87.5456 66400.99943076234 66096.59983176316
88.038 66400.99943076234 66097.19984447068
88.33 66401.19942353209 66097.19984447068
88.8499 66401.19942353209 66097.79977185784
88.9 66401.39941389243 66097.79977185784
88.9123 66401.39941389243 66098.3997682249
90.17 66401.59943497679 66098.3997682249
90.2591 66401.59943497679 66099.39972888811
90.8443 66401.59943497679 66101.19961451745
91.7023 66401.59943497679 66101.7997052977
92.44 66401.79946570196 66101.7997052977
92.74 66401.99949401685 66101.7997052977
93.1862 66401.99949401685 66102.19966899161
93.4438 66401.99949401685 66103.39973797444
93.5579 66401.99949401685 66103.59971982193
93.8129 66401.99949401685 66103.9997246612
93.94 66401.99949401685 66104.99960365072
95.25 66402.19951992152 66104.99960365072
95.85 66402.39947715956 66104.99960365072
95.98 66402.59950125641 66104.99960365072
96.54 66402.79952294315 66104.99960365072
97.42 66402.99951511103 66104.99960365072
97.7 66403.19953800272 66104.99960365072
97.87 66403.39955848438 66104.99960365072
97.99 66403.59957655605 66104.99960365072
98.0929 66403.59957655605 66106.19977793784
98.4234 66403.59957655605 66106.39976825625
98.52 66403.79956812186 66106.39976825625
99.6851 66403.79956812186 66106.79977793647
100.006 66403.79956812186 66107.79986567808
100.77 66403.99957534933 66107.79986567808
100.931 66403.99957534933 66109.1996539332
101.409 66403.99957534933 66110.39970475486
101.913 66403.99957534933 66110.99958860545
102.31 66404.19953499717 66110.99958860545
102.486 66404.19953499717 66111.79962974576
104.358 66404.19953499717 66112.399689647
105.57 66404.39955246607 66112.399689647
105.637 66404.39955246607 66112.59969569655
105.96 66404.39955246607 66115.19959344686
106.52 66404.59957656242 66115.19959344686
106.521 66404.59957656242 66115.59962006641
106.6 66404.79959222395 66115.59962006641
106.71 66404.99960547565 66115.59962006641
107.32 66405.1995651242 66115.59962006641
108.483 66405.1995651242 66117.59960795862
109.52 66405.39957656844 66117.59960795862
110.0 66405.59953441081 66117.59960795862
111.093 66405.59953441081 66118.39966845696
111.468 66405.59953441081 66118.99968841889
111.572 66405.59953441081 66119.59978643729
111.83 66405.7994898448 66119.59978643729
112.23 66405.99951514545 66119.59978643729
112.791 66405.99951514545 66120.79977191523
112.82 66405.99951514545 66121.1997416685
113.17 66406.19952598697 66121.1997416685
113.196 66406.19952598697 66121.79967815326
114.19 66406.39954948009 66121.79967815326
114.31 66406.59957056327 66121.79967815326
115.119 66406.59957056327 66122.99963096442
115.255 66406.59957056327 66124.59955352965
116.25 66406.79958321212 66124.59955352965
116.55 66406.99959345131 66124.59955352965
116.93 66407.1996012809 66124.59955352965
116.989 66407.1996012809 66125.19949364474
117.286 66407.1996012809 66126.19942105323
118.038 66407.1996012809 66127.19963583196
119.003 66407.1996012809 66127.99965518489
119.63 66407.1996012809 66128.39972899274
120.54 66407.3996127249 66128.39972899274
120.8 66407.3996127249 66128.99967637009
121.19 66407.59957056865 66128.99967637009
121.33 66407.79957719332 66128.99967637009
121.687 66407.79957719332 66129.19971145822
121.78 66407.99959948107 66129.19971145822
122.049 66407.99959948107 66130.19985059527
122.18 66408.19961935897 66130.19985059527
122.696 66408.19961935897 66130.79978708967
122.77 66408.3996217672 66130.79978708967
122.82 66408.59962176607 66130.79978708967
122.918 66408.59962176607 66131.39984697512
122.97 66408.7996283908 66131.39984697512
123.48 66408.99964164181 66131.39984697512
123.72 66409.1996404361 66131.39984697512
123.8 66409.39965187987 66131.39984697512
123.811 66409.39965187987 66131.79979617275
124.175 66409.39965187987 66132.9997671376
124.65 66409.59964886724 66132.9997671376
124.76 66409.79964344543 66132.9997671376
125.78 66409.99960550535 66132.9997671376
126.14 66410.19961333463 66132.9997671376
126.26 66410.39961875447 66132.9997671376
126.632 66410.39961875447 66133.39971391724
126.864 66410.39961875447 66134.59967762364
127.27 66410.59962176494 66134.59967762364
127.693 66410.59962176494 66135.19972661581
127.95 66410.59962176494 66135.39971391455
129.157 66410.59962176494 66135.79976593412
129.43 66410.79963441318 66135.79976593412
129.521 66410.79963441318 66136.39982581486
129.74 66410.9996446519 66136.39982581486
131.41 66411.1996464578 66136.39982581486
131.893 66411.1996464578 66137.39974114636
132.72 66411.39960972269 66137.39974114636
132.85 66411.59957057927 66137.39974114636
133.04 66411.79959828782 66137.39974114636
133.16 66411.99959647973 66137.39974114636
134.65 66411.99959647973 66138.59959600765
138.684 66411.99959647973 66138.79961778126
138.892 66411.99959647973 66139.799705478
138.9 66412.1995922625 66139.799705478
139.061 66412.1995922625 66140.59978047437
139.21 66412.3996037056 66140.59978047437
140.553 66412.3996037056 66141.19981131745
141.1 66412.59960671596 66141.19981131745
142.52 66412.79960731707 66141.19981131745
142.6 66412.79960731707 66142.19984457832
142.91 66412.99960550903 66142.19984457832
142.963 66412.99960550903 66143.19977201078
143.176 66412.99960550903 66144.19985063128
143.33 66412.99960550903 66145.9998125321
143.74 66413.19961634968 66145.9998125321
145.701 66413.19961634968 66146.19979620536
146.108 66413.19961634968 66147.19970852586
147.685 66413.19961634968 66147.39968373488
148.435 66413.19961634968 66148.39975025308
151.876 66413.19961634968 66148.79969946318
153.065 66413.19961634968 66149.19967527495
165.81 66413.39961273485 66149.19967527495
167.38 66413.59957660294 66149.19967527495
168.26 66413.79957118124 66149.19967527495
168.28 66413.99956335056 66149.19967527495
168.414 66413.99956335056 66149.79975691687
169.386 66413.99956335056 66149.99975812552
172.984 66413.99956335056 66150.59981980776
173.231 66413.99956335056 66150.99981859734
175.45 66414.19955311096 66150.99981859734
175.763 66414.19955311096 66152.19988390354
175.849 66414.19955311096 66152.39986516029
176.86 66414.39955250734 66152.39986516029
180.459 66414.39955250734 66152.79986274085
180.764 66414.39955250734 66153.59982887987
180.933 66414.39955250734 66155.19974181225
181.14 66414.59951637579 66155.19974181225
182.12 66414.79947783602 66155.19974181225
183.469 66414.79947783602 66155.39972004684
184.456 66414.79947783602 66156.19975390479
185.486 66414.79947783602 66157.19968135124
185.828 66414.79947783602 66157.39965958631
185.93 66414.9994368881 66157.39965958631
186.05 66415.19939353212 66157.39965958631
187.793 66415.19939353212 66159.7994636998
187.801 66415.19939353212 66160.9996704986
188.98 66415.39942907065 66160.9996704986
189.151 66415.39942907065 66161.79960278697
189.254 66415.39942907065 66161.99959794925
190.803 66415.39942907065 66162.99971887359
192.621 66415.39942907065 66164.39951153295
193.32 66415.59946219926 66164.39951153295
194.517 66415.59946219926 66165.79960886395
194.6 66415.79949291804 66165.79960886395
200.98 66415.99949412106 66165.79960886395
201.79 66416.19948689263 66165.79960886395
202.05 66416.19948689263 66165.99964030388
202.343 66416.19948689263 66166.39956897873
202.4 66416.19948689263 66166.79962702007
202.691 66416.19948689263 66167.99954359437
204.417 66416.19948689263 66170.99877301867
204.589 66416.19948689263 66171.19875971696
205.0 66416.39948628882 66171.19875971696
205.401 66416.39948628882 66173.39885277639
205.79 66416.59948327602 66173.39885277639
207.014 66416.59948327602 66174.59897970903
208.052 66416.59948327602 66174.79891988216
208.089 66416.59948327602 66174.99891504334
208.85 66416.79944172723 66174.99891504334
208.956 66416.79944172723 66175.59888602102
209.19 66416.79944172723 66176.59912179667
209.796 66416.79944172723 66177.59911573945
210.467 66416.79944172723 66177.79915866081
210.935 66416.79944172723 66177.99915080096
210.99 66416.99939777043 66177.99915080096
212.302 66416.99939777043 66178.99933215062
212.627 66416.99939777043 66179.19932791774
212.66 66417.1993514057 66179.19932791774
214.61 66417.39937188246 66179.19932791774
214.71 66417.59938994977 66179.19932791774
214.95 66417.7993423815 66179.19932791774
215.181 66417.7993423815 66179.99911762714
215.21 66417.7993423815 66180.5990976743
215.6 66417.9993405728 66180.5990976743
215.98 66418.19933635517 66180.5990976743
216.563 66418.19933635517 66180.99916295546
216.926 66418.19933635517 66181.79926449819
217.53 66418.39928758326 66181.79926449819
218.25 66418.59928456997 66181.79926449819
219.928 66418.59928456997 66182.59903730126
220.344 66418.59928456997 66182.99902399936
222.68 66418.79932131125 66182.99902399936
223.601 66418.79932131125 66184.3990070574
224.471 66418.79932131125 66185.19894419587
224.741 66418.79932131125 66185.99910860434
226.308 66418.79932131125 66186.59920651824
226.443 66418.79932131125 66186.99916904717
226.789 66418.79932131125 66187.79906510295
227.636 66418.79932131125 66188.19907114083
228.43 66418.99935564274 66188.19907114083
228.838 66418.99935564274 66188.5991339962
229.196 66418.99935564274 66188.79916179681
230.67 66419.19938756447 66188.79916179681
231.865 66419.19938756447 66188.9992022927
232.453 66419.19938756447 66189.39925184911
233.082 66419.19938756447 66189.59922465587
233.49 66419.39940804074 66189.59922465587
234.496 66419.39940804074 66189.99913885554
234.56 66419.5994261076 66189.99913885554
235.73 66419.79942369698 66189.99913885554
235.786 66419.79942369698 66190.59925489988
237.15 66419.99943995678 66190.59925489988
237.264 66419.99943995678 66191.3990615569
238.037 66419.99943995678 66192.59907967021
240.15 66420.1994538073 66192.59907967021
240.75 66420.39946524861 66192.59907967021
241.06 66420.5994742808 66192.59907967021
242.583 66420.5994742808 66192.7990742289
244.282 66420.5994742808 66193.59897995899
246.476 66420.5994742808 66194.39877454171
247.54 66420.79950800938 66194.39877454171
247.8 66420.99953932829 66194.39877454171
249.401 66420.99953932829 66194.99887606705
249.42 66421.19954715607 66194.99887606705
250.4 66421.3995465525 66194.99887606705
250.447 66421.3995465525 66196.19883254122
250.45 66421.59957666644 66196.19883254122
251.508 66421.59957666644 66196.59889538755
252.54 66421.79957425634 66196.59889538755
253.087 66421.79957425634 66196.79887484146
254.735 66421.79957425634 66197.79873586472
257.89 66421.99956943748 66197.79873586472
258.23 66422.19956220993 66197.79873586472
260.134 66422.19956220993 66197.998724985
260.537 66422.19956220993 66198.19871168857
260.97 66422.39952247076 66198.19871168857
261.898 66422.39952247076 66198.798566693
262.026 66422.39952247076 66199.79871473265
263.11 66422.59952849158 66199.79871473265
265.93 66422.79948694668 66199.79871473265
266.8 66422.99944299398 66199.79871473265
267.421 66422.99944299398 66199.9987038532
269.42 66423.19944781004 66199.9987038532
270.7 66423.3994502172 66199.9987038532
271.42 66423.3994502172 66200.79893834758
271.72 66423.59946226023 66200.79893834758
271.832 66423.59946226023 66200.99896372494
273.827 66423.59946226023 66201.99870698196
274.167 66423.59946226023 66202.19864838672
275.21 66423.59946226023 66203.59878371541
275.45 66423.7994628608 66203.59878371541
275.62 66423.99946105263 66203.59878371541
276.79 66424.19941770258 66203.59878371541
276.88 66424.39937194485 66203.59878371541
276.913 66424.39937194485 66203.79876619157
277.177 66424.39937194485 66203.99882783473
277.617 66424.39937194485 66204.7985910472
278.343 66424.39937194485 66205.79848228476
279.344 66424.39937194485 66206.19860919297
280.3 66424.5993237795 66206.19860919297
280.34 66424.79933642418 66206.19860919297
280.41 66424.99934665985 66206.19860919297
281.03 66425.19938460262 66206.19860919297
281.538 66425.19938460262 66206.7986182432
281.58 66425.39939303165 66206.7986182432
281.938 66425.39939303165 66207.5985964773
283.629 66425.39939303165 66207.7986182252
285.255 66425.39939303165 66208.19865446967
285.284 66425.39939303165 66208.99855296852
289.105 66425.39939303165 66209.59859645728
290.38 66425.39939303165 66209.7985910159
290.512 66425.39939303165 66210.39861456564
290.57 66425.5993990518 66210.39861456564
292.97 66425.79939965217 66210.39861456564
293.68 66425.99940085474 66210.39861456564
294.73 66426.19939964858 66210.39861456564
294.85 66426.39939904462 66210.39861456564
295.362 66426.39939904462 66210.59856624235
295.45 66426.599396032 66210.59856624235
295.633 66426.599396032 66210.99857106684
296.33 66426.79939061082 66210.99857106684
297.91 66426.99938278113 66210.99857106684
297.939 66426.99938278113 66211.39856018421
298.62 66427.19938157494 66211.39856018421
298.907 66427.19938157494 66212.79817120625
299.85 66427.19938157494 66212.99816636794
299.94 66427.39937796019 66212.99816636794
300.717 66427.39937796019 66213.39812528156
305.83 66427.59933581592 66213.39812528156
305.998 66427.59933581592 66213.79828602739
306.169 66427.59933581592 66213.9982238189
307.057 66427.59933581592 66214.5982038682
307.142 66427.59933581592 66214.99816036716
308.694 66427.59933581592 66215.79804437619
309.046 66427.59933581592 66215.99800933947
311.87 66427.79933039463 66215.99800933947
311.95 66427.99932256488 66215.99800933947
312.333 66427.99932256488 66216.39817370573
313.156 66427.99932256488 66217.19821959661
313.8 66428.19927921702 66217.19821959661
313.88 66428.39926958086 66217.19821959661
314.04 66428.59922442745 66217.19821959661
315.049 66428.59922442745 66217.99798526379
315.66 66428.79927019902 66217.99798526379
318.371 66428.79927019902 66218.19798404959
319.266 66428.79927019902 66218.39806804359
319.971 66428.79927019902 66218.99805171698
322.596 66428.79927019902 66219.397926101
324.509 66428.79927019902 66219.99771956743
325.847 66428.79927019902 66220.19769419378
328.835 66428.79927019902 66220.59786580234
330.325 66428.79927019902 66220.79794797931
332.216 66428.79927019902 66220.99787672181
332.34 66428.79927019902 66221.39790812146
334.1 66428.99928344497 66221.39790812146
337.98 66428.99928344497 66221.5978839567
338.748 66428.99928344497 66221.79796613248
339.345 66428.99928344497 66221.99789487611
341.515 66428.99928344497 66222.59788398482
341.616 66428.99928344497 66222.99773785181
343.233 66428.99928344497 66223.99760193213
347.347 66428.99928344497 66224.79793303822
349.27 66428.99928344497 66224.99786178497
350.523 66428.99928344497 66225.59808653843
352.524 66428.99928344497 66226.3977846315
353.252 66428.99928344497 66227.19766141025
353.743 66428.99928344497 66227.39773632494
356.02 66429.19927320685 66227.39773632494
356.637 66429.19927320685 66227.79757692422
357.698 66429.19927320685 66228.19763731633
358.51 66429.3993177733 66228.19763731633
363.76 66429.59932981484 66228.19763731633
364.188 66429.59932981484 66228.5976880422
365.514 66429.59932981484 66228.79770978045
369.59 66429.59932981484 66229.99719175989
372.686 66429.59932981484 66230.19721470437
372.793 66429.59932981484 66230.59724126331
373.32 66429.7993183728 66230.59724126331
373.75 66429.99931656435 66230.59724126331
373.782 66429.99931656435 66230.99728231953
376.31 66430.19930331614 66230.99728231953
377.33 66430.39934788203 66230.99728231953
378.246 66430.39934788203 66232.19709386927
384.105 66430.39934788203 66232.39711439643
390.636 66430.39934788203 66232.79693690121
390.988 66430.39934788203 66233.59655294906
391.52 66430.59933282786 66233.59655294906
391.98 66430.79931536554 66233.59655294906
396.22 66430.999274427 66233.59655294906
396.3 66431.19923108096 66233.59655294906
396.644 66431.19923108096 66233.79645092772
398.06 66431.39927564595 66233.79645092772
401.92 66431.5993178014 66233.79645092772
402.05 66431.79935754738 66233.79645092772
402.77 66431.99937380404 66233.79645092772
402.89 66432.19938765187 66233.79645092772
403.96 66432.39939005852 66233.79645092772
404.85 66432.59937500494 66233.79645092772
407.94 66432.79937560517 66233.79645092772
409.123 66432.79937560517 66234.59651369783
409.98 66432.99938885064 66234.59651369783
410.17 66433.19937259314 66234.59651369783
416.276 66433.19937259314 66235.19640860372
424.488 66433.19937259314 66235.9965003652
424.53 66433.39937198914 66235.9965003652
424.63 66433.59933285798 66235.9965003652
425.822 66433.59933285798 66236.39630236255
426.34 66433.79929131936 66236.39630236255
427.316 66433.79929131936 66237.19587740008
432.27 66433.99933467805 66237.19587740008
435.0 66434.19937562733 66237.19587740008
436.122 66434.19937562733 66237.39589792202
437.18 66434.39941416724 66237.39589792202
441.39 66434.5994141655 66237.39589792202
442.09 66434.79941175538 66237.39589792202
443.277 66434.79941175538 66237.59600062338
445.9 66434.9993708196 66237.59600062338
446.33 66435.19940875671 66237.59600062338
447.02 66435.39944428459 66237.59600062338
447.71 66435.59940214558 66237.59600062338
449.74 66435.79943586634 66237.59600062338
450.38 66435.99939192209 66237.59600062338
450.496 66435.99939192209 66237.79588955788
451.909 66435.99939192209 66238.39594025136
452.64 66436.19942383577 66238.39594025136
454.189 66436.19942383577 66238.59596137711
455.88 66436.3994443069 66238.59596137711
457.12 66436.59943527445 66238.59596137711
457.155 66436.59943527445 66239.19562094696
457.23 66436.79943587483 66239.19562094696
463.414 66436.79943587483 66239.39563542772
465.543 66436.79943587483 66240.1956691934
467.907 66436.79943587483 66240.39577733024
469.44 66436.79943587483 66240.99584251616
469.579 66436.79943587483 66241.79537656117
473.462 66436.79943587483 66241.99539587223
474.74 66436.79943587483 66242.19550642332
474.85 66436.99942503635 66242.19550642332
482.341 66436.99942503635 66242.59552088901
483.51 66437.19944490504 66242.59552088901
483.61 66437.399462365 66242.59552088901
488.755 66437.399462365 66242.99552569278
490.71 66437.5994503227 66242.99552569278
491.06 66437.79940878693 66242.99552569278
491.38 66437.99939493858 66242.99552569278
493.31 66438.19937868233 66242.99552569278
493.592 66438.19937868233 66243.59585008834
494.774 66438.19937868233 66244.19590802433
496.12 66438.3993359431 66244.19590802433
496.656 66438.3993359431 66244.39601313298
497.819 66438.3993359431 66244.79578137463
498.96 66438.59933895146 66244.79578137463
499.24 66438.79933955154 66244.79578137463
502.42 66438.99935881725 66244.79578137463
502.93 66439.19937567432 66244.79578137463
504.27 66439.3993901228 66244.79578137463
508.604 66439.3993901228 66245.19581154251
508.81 66439.59939012096 66245.19581154251
511.38 66439.79937567095 66245.19581154251
514.75 66439.99937386294 66245.19581154251
517.94 66439.99937386294 66245.59557254845
520.64 66440.19936964683 66245.59557254845
521.289 66440.19936964683 66245.79567886279
521.322 66440.19936964683 66246.19570299066
523.282 66440.19936964683 66246.79572106664
532.19 66440.39936302266 66246.79572106664
534.373 66440.39936302266 66248.19567871254
539.47 66440.59940517266 66248.19567871254
540.33 66440.7994449135 66248.19567871254
540.678 66440.7994449135 66248.79600489735
550.594 66440.7994449135 66248.9958914382
551.598 66440.7994449135 66249.39592281258
556.522 66440.7994449135 66250.59652077864
570.44 66440.99948224527 66250.59652077864
572.832 66440.99948224527 66250.99650143801
575.62 66441.19947501952 66250.99650143801
575.88 66441.39943830049 66250.99650143801
577.831 66441.39943830049 66251.39653281514
580.875 66441.39943830049 66251.79654849262
581.29 66441.59945636145 66251.79654849262
581.64 66441.7994720139 66251.79654849262
581.78 66441.99948525785 66251.79654849262
585.33 66442.19952319132 66251.79654849262
585.367 66442.19952319132 66251.99664331703
586.78 66442.3995165678 66251.99664331703
587.841 66442.3995165678 66252.59631562662
588.66 66442.5995526944 66252.59631562662
594.098 66442.5995526944 66252.99629628535
596.396 66442.5995526944 66253.19618343732
603.488 66442.5995526944 66253.596155644
606.93 66442.5995526944 66253.7961652927
614.64 66442.79954426509 66253.7961652927
615.36 66442.99957858483 66253.7961652927
615.96 66443.1996104957 66253.7961652927
622.523 66443.1996104957 66253.99618460266
622.88 66443.1996104957 66254.19620149721
624.35 66443.39963999778 66254.19620149721
624.92 66443.59963397672 66254.19620149721
625.86 66443.79962554776 66254.19620149721
626.83 66443.9996177208 66254.19620149721
626.914 66443.9996177208 66254.59621596447
627.5 66444.19960748598 66254.59621596447
627.721 66444.19960748598 66254.79623165131
627.8 66444.39959484342 66254.79623165131
628.721 66444.39959484342 66255.59623402097
631.144 66444.39959484342 66255.79622857625
634.5 66444.5995858125 66255.79622857625
637.32 66444.5995858125 66255.99633245877
637.92 66444.5995858125 66256.7963855455
638.152 66444.5995858125 66257.59678656756
644.49 66444.79957136417 66257.59678656756
650.9 66444.99955450822 66257.59678656756
651.657 66444.99955450822 66257.99677930387
652.605 66444.99955450822 66258.19677506834
654.463 66444.99955450822 66258.39676841814
656.612 66444.99955450822 66258.79656686545
657.19 66445.1995743749 66258.79656686545
657.22 66445.1995743749 66259.19654873476
658.71 66445.39959183315 66259.19654873476
660.07 66445.599606883 66259.19654873476
660.12 66445.79959845424 66259.19654873476
662.348 66445.79959845424 66259.99648350016
666.23 66445.99958761771 66259.99648350016
668.998 66445.99958761771 66260.79687483552
669.08 66446.19956233598 66260.79687483552
669.68 66446.39959785843 66260.79687483552
673.671 66446.39959785843 66262.39681681122
675.59 66446.59961290809 66262.39681681122
677.934 66446.59961290809 66262.99709942871
679.668 66446.59961290809 66263.19700770646
680.13 66446.79960146981 66263.19700770646
680.333 66446.79960146981 66263.39703426171
682.72 66446.99958762393 66263.39703426171
685.403 66446.99958762393 66263.5971248415
685.609 66446.99958762393 66263.79714958552
686.09 66447.19962254382 66263.79714958552
688.217 66447.19962254382 66264.19712542389
695.14 66447.3996369913 66264.19712542389
697.45 66447.3996369913 66264.79738809814
699.926 66447.3996369913 66265.59747500026
700.008 66447.3996369913 66265.79738810749
702.509 66447.3996369913 66266.19736998368
703.927 66447.3996369913 66266.79733374459
703.96 66447.59964903053 66266.79733374459
705.523 66447.59964903053 66267.19729751458
708.16 66447.79963759254 66267.19729751458
713.379 66447.79963759254 66267.59725162867
714.114 66447.79963759254 66267.79716775332
714.157 66447.79963759254 66267.9971900809
715.54 66447.99962374696 66267.9971900809
718.702 66447.99962374696 66268.19710439658
719.447 66447.99962374696 66268.79737611697
723.67 66448.19963458196 66268.79737611697
730.01 66448.39964300884 66268.79737611697
733.901 66448.39964300884 66268.9973531748
735.392 66448.39964300884 66270.19716483387
736.74 66448.59964902766 66270.19716483387
737.639 66448.59964902766 66270.59721552473
738.837 66448.59964902766 66270.99721430078
747.258 66448.59964902766 66271.19713465124
747.992 66448.59964902766 66273.19795577483
752.336 66448.59964902766 66273.99763719644
755.118 66448.59964902766 66274.39777725599
761.89 66448.79962856176 66274.39777725599
761.99 66448.9996056885 66274.39777725599
764.69 66449.19958040796 66274.39777725599
766.321 66449.19958040796 66274.59781045011
767.943 66449.19958040796 66274.79778389086
768.441 66449.19958040796 66275.19784424138
773.32 66449.39956776628 66275.19784424138
775.344 66449.39956776628 66275.79759084054
780.08 66449.59954068036 66275.79759084054
780.2 66449.79951118729 66275.79759084054
780.25 66449.99947928713 66275.79759084054
782.789 66449.99947928713 66276.59785887258
782.94 66449.99947928713 66276.99788179519
784.648 66449.99947928713 66277.19788963498
795.592 66449.99947928713 66277.39780456766
805.33 66450.19952022698 66277.39780456766
806.34 66450.19952022698 66277.59783776038
812.389 66450.19952022698 66277.7978172362
813.722 66450.19952022698 66278.1979440025
815.085 66450.19952022698 66278.3979765915
817.461 66450.19952022698 66278.59795546462
819.477 66450.19952022698 66278.9980749836
821.34 66450.39950758529 66278.9980749836
822.835 66450.39950758529 66279.59816369526
824.466 66450.39950758529 66280.59842928028
825.184 66450.39950758529 66280.79841177572
826.655 66450.39950758529 66280.99839185765
827.39 66450.59947448189 66280.99839185765
831.027 66450.59947448189 66281.19842082457
833.08 66450.79943897152 66281.19842082457
833.4 66450.99940105423 66281.19842082457
837.023 66450.99940105423 66281.39844737687
839.2 66451.19938781047 66281.39844737687
840.558 66451.19938781047 66281.99821390411
842.74 66451.39934808812 66281.99821390411
843.491 66451.39934808812 66282.59814871904
848.04 66451.59934507648 66282.59814871904
849.31 66451.7993577161 66282.59814871904
857.57 66451.99935289875 66282.59814871904
860.527 66451.99935289875 66282.79817647724
862.19 66452.19934567381 66282.79817647724
866.108 66452.19934567381 66282.9981505257
867.74 66452.39933303198 66282.9981505257
868.784 66452.39933303198 66283.19820363984
868.878 66452.39933303198 66283.99828328453
870.35 66452.59931798275 66283.99828328453
871.98 66452.59931798275 66284.39823017642
873.148 66452.59931798275 66284.79816741575
878.816 66452.59931798275 66284.99822294364
878.89 66452.79936373806 66284.99822294364
879.12 66452.99935591135 66284.99822294364
879.43 66453.19934567715 66284.99822294364
885.61 66453.39939022773 66284.99822294364
887.935 66453.39939022773 66285.59799490844
888.196 66453.39939022773 66285.79801361109
896.385 66453.39939022773 66286.19785073465
897.05 66453.59935411687 66286.19785073465
897.132 66453.59935411687 66286.59778676688
901.32 66453.79939686066 66286.59778676688
908.533 66453.79939686066 66286.79780546861
912.358 66453.79939686066 66287.39769323029
914.483 66453.79939686066 66287.59775358484
918.515 66453.79939686066 66287.79777228618
924.14 66453.99941311206 66287.79777228618
924.27 66454.19942695541 66287.79777228618
926.343 66454.19942695541 66288.1978869572
928.13 66454.19942695541 66288.39784713267
928.148 66454.19942695541 66288.99800283703
930.16 66454.3994143142 66288.99800283703
930.29 66454.59939926567 66288.99800283703
930.818 66454.59939926567 66289.79816456197
932.93 66454.59939926567 66290.19801375503
937.03 66454.79944200894 66290.19801375503
937.776 66454.79944200894 66290.59805840021
947.19 66454.99945525023 66290.59805840021
947.23 66455.19946608358 66290.59805840021
949.859 66455.19946608358 66290.79809520875
951.81 66455.19946608358 66291.19802280216
959.562 66455.19946608358 66291.39798297983
960.092 66455.19946608358 66291.59790757763
961.43 66455.39943238074 66291.59790757763
965.25 66455.5993962711 66291.59790757763
966.945 66455.5993962711 66291.79792929589
968.0 66455.79935775475 66291.79792929589
971.25 66455.79935775475 66292.39779897268
973.62 66455.79935775475 66292.59782008684
979.77 66455.99934390999 66292.59782008684
988.751 66455.99934390999 66292.99789732198
991.15 66456.1993396948 66292.99789732198
991.71 66456.39932404463 66292.99789732198
995.55 66456.59930598729 66292.99789732198
998.12 66456.79930056828 66292.99789732198
998.751 66456.79930056828 66293.39774772657
1001.4 66456.79930056828 66293.59766931135
1002.73 66456.79930056828 66293.79762466442
1003.08 66456.79930056828 66294.19752813347
1008.3 66456.9993469228 66294.19752813347
1009.46 66456.9993469228 66294.39755166027
1012.78 66456.9993469228 66294.59750037965
1016.61 66456.9993469228 66294.99762590439
1020.6 66456.9993469228 66295.39770554997
1022.66 66457.19936076534 66295.39770554997
1024.68 66457.19936076534 66295.99780691093
1026.44 66457.39937220002 66295.99780691093
1031.96 66457.39937220002 66296.19786906916
1033.3 66457.39937220002 66296.39779608368
1039.47 66457.39937220002 66296.59785643035
1042.49 66457.59941735001 66296.59785643035
1042.63 66457.79946009141 66296.59785643035
1046.26 66457.79946009141 66296.79778163656
1047.76 66457.79946009141 66297.19783593185
1057.36 66457.79946009141 66297.39786851118
1061.95 66457.99944323841 66297.39786851118
1063.78 66458.19948417322 66297.39786851118
1063.84 66458.19948417322 66297.79792642756
1064.07 66458.39952269955 66297.79792642756
1065.58 66458.39952269955 66297.99785223823
1066.41 66458.59955881746 66297.99785223823
1071.31 66458.79954136317 66297.99785223823
1071.83 66458.99952150184 66297.99785223823
1072.24 66459.19949923351 66297.99785223823
1093.49 66459.19949923351 66298.19791439472
1094.0 66459.19949923351 66298.39794093868
1095.41 66459.39951367801 66298.39794093868
1099.44 66459.5995257147 66298.39794093868
1101.28 66459.79953534364 66298.39794093868
1102.4 66459.79953534364 66298.5978987081
1107.88 66459.79953534364 66298.7978239167
1108.71 66459.79953534364 66298.99788546865
1112.46 66459.79953534364 66299.19791140872
1116.08 66459.79953534364 66299.59782333001
1117.54 66459.79953534364 66299.99787038156
1124.58 66459.79953534364 66300.19782393042
1126.93 66459.79953534364 66300.39785650825
1132.05 66459.79953534364 66300.59791986989
1136.45 66459.79953534364 66300.79798081677
1136.81 66459.99951247389 66300.79798081677
1141.39 66459.99951247389 66300.99803934898
1144.31 66459.99951247389 66301.19806227145
1146.04 66459.99951247389 66301.5981250136
1152.69 66459.99951247389 66301.79818294187
1157.45 66460.199520297 66301.79818294187
1157.93 66460.39952571248 66301.79818294187
1163.23 66460.59949863092 66301.79818294187
1164.46 66460.59949863092 66301.99813890505
1165.03 66460.59949863092 66302.19816786204
1165.87 66460.59949863092 66302.39810091283
1170.84 66460.79950224064 66302.39810091283
1172.06 66460.99954257181 66302.39810091283
1179.67 66460.99954257181 66302.59815823668
1180.48 66460.99954257181 66302.79818296927
1181.16 66460.99954257181 66302.99823848213
1186.47 66460.99954257181 66303.19826140451
1188.63 66461.1995473854 66303.19826140451
1188.94 66461.1995473854 66303.39819445659
1191.46 66461.1995473854 66303.79830065249
1197.11 66461.1995473854 66303.99832297134
1198.82 66461.1995473854 66304.19834287658
1202.53 66461.1995473854 66304.39837545401
1211.89 66461.39951970255 66304.39837545401
1212.12 66461.59955882921 66304.39837545401
1215.29 66461.59955882921 66305.19856611599
1217.6 66461.59955882921 66305.59849010967
1218.18 66461.79952934153 66305.59849010967
1227.65 66461.79952934153 66305.79853294628
1229.95 66461.99956666175 66305.79853294628
1237.76 66462.19953536926 66305.79853294628
1239.56 66462.39950167018 66305.79853294628
1241.33 66462.39950167018 66305.9985673339
1244.77 66462.59953778585 66305.9985673339
1251.93 66462.59953778585 66306.19859025623
1252.28 66462.59953778585 66306.39861076498
1254.53 66462.59953778585 66306.79867471242
1257.73 66462.59953778585 66306.99869401449
1258.59 66462.59953778585 66307.39872537834
1276.66 66462.59953778585 66307.59866808208
1277.45 66462.59953778585 66307.99875737487
1283.2 66462.79954440494 66307.99875737487
1287.65 66462.79954440494 66308.59864699011
1290.7 66462.99955162592 66308.59864699011
1299.04 66462.99955162592 66308.79868982524
1317.74 66462.99955162592 66308.99864880952
1321.69 66463.1995564394 66308.99864880952
1321.73 66463.39955884544 66308.99864880952
1323.54 66463.39955884544 66309.19866569749
1323.55 66463.59956486266 66309.19866569749
1328.37 66463.59956486266 66309.39861081418
1335.27 66463.59956486266 66309.5986530452
1337.05 66463.59956486266 66309.79861142689
1341.8 66463.79956546318 66309.79861142689
1343.29 66463.9995636564 66309.79861142689
1344.41 66463.9995636564 66309.99855533813
1346.5 66463.9995636564 66310.19857222556
1352.47 66464.19956846985 66310.19857222556
1352.67 66464.19956846985 66310.39851432838
1352.75 66464.39955583097 66310.39851432838
1357.75 66464.5995588388 66310.39851432838
1358.81 66464.79952935244 66310.39851432838
1359.94 66464.99949745953 66310.39851432838
1362.76 66464.99949745953 66310.59855655847
1364.1 66464.99949745953 66310.79859637469
1367.32 66464.99949745953 66310.99855535991
1368.87 66464.99949745953 66311.39862895738
1375.1 66464.99949745953 66312.1987833938
1388.04 66464.99949745953 66312.5986712214
1392.8 66464.99949745953 66312.79870801959
1400.68 66464.99949745953 66312.9986700212
1403.13 66465.1995383902 66312.9986700212
1418.17 66465.1995383902 66313.39871344833
1422.71 66465.39950469264 66313.39871344833
1425.2 66465.39950469264 66313.59874964278
1432.08 66465.39950469264 66313.79878644065
1433.35 66465.59946858867 66313.79878644065
1435.27 66465.79947219802 66313.79878644065
1435.8 66465.99947340008 66313.79878644065
1435.91 66466.19947219487 66313.79878644065
1436.07 66466.19947219487 66313.99882082488
1457.13 66466.19947219487 66314.59891854716
1463.88 66466.19947219487 66314.79894026092
1472.93 66466.19947219487 66314.99890527921
1477.12 66466.19947219487 66315.5989577508
1477.6 66466.3994685825 66315.5989577508
1488.93 66466.59951071633 66315.5989577508
1489.09 66466.79955044194 66315.5989577508
1491.46 66466.79955044194 66315.7989945482
1494.66 66466.79955044194 66315.99902893203
1502.07 66466.99951554205 66315.99902893203
1504.75 66466.99951554205 66316.59906330614
1511.83 66466.99951554205 66316.79909708639
1513.45 66466.99951554205 66317.19903074378
1515.82 66466.99951554205 66317.59895475402
1516.4 66466.99951554205 66317.79898853344
1517.6 66467.19955346132 66317.79898853344
1517.72 66467.39958897253 66317.79898853344
1524.08 66467.39958897253 66317.99899878458
1525.27 66467.39958897253 66318.19900662288
1530.86 66467.59962207571 66318.19900662288
1542.56 66467.59962207571 66318.39896681973
1554.09 66467.59962207571 66318.59899999542
1555.55 66467.7996196674 66318.59899999542
1561.75 66467.7996196674 66318.79895838378
1575.67 66467.7996196674 66318.99896561867
1580.34 66467.7996196674 66319.19900663785
1585.95 66467.7996196674 66319.39903920992
1597.41 66467.7996196674 66319.598996996
1601.81 66467.7996196674 66319.79895237059
1605.68 66467.99965096451 66319.79895237059
1616.39 66468.19965878708 66319.79895237059
1624.83 66468.19965878708 66319.99895960535
1632.11 66468.39966420234 66319.99895960535
1637.33 66468.59966119242 66319.99895960535
1637.43 66468.59966119242 66320.19899157356
1645.5 66468.59966119242 66320.39895478608
1648.56 66468.59966119242 66320.59898494411
1650.48 66468.79965577547 66320.59898494411
1653.96 66468.79965577547 66320.99889328313
1655.79 66468.99965998702 66320.99889328313
1660.0 66468.99965998702 66321.3989789389
1660.42 66469.19962869812 66321.3989789389
1665.2 66469.39962809523 66321.3989789389
1668.74 66469.39962809523 66321.59900909655
1670.28 66469.39962809523 66321.79901874397
1672.12 66469.39962809523 66321.99898376619
1693.47 66469.39962809523 66322.19899160396
1701.34 66469.39962809523 66322.3989548176
1701.82 66469.39962809523 66322.59891561969
1705.98 66469.39962809523 66322.99882998952
1718.92 66469.59962207648 66322.99882998952
1719.69 66469.59962207648 66323.39884325133
1728.86 66469.7996136508 66323.39884325133
1729.0 66469.99960281824 66323.39884325133
1731.56 66470.19958957887 66323.39884325133
1735.09 66470.19958957887 66323.59880103938
1740.62 66470.19958957887 66323.79875641606
1748.51 66470.19958957887 66323.99871239558
1752.75 66470.39958897587 66323.99871239558
1758.68 66470.59962508745 66323.99871239558
1768.67 66470.79965879112 66323.99871239558
1775.76 66470.79965879112 66324.19871721661
1775.91 66470.79965879112 66324.3986713878
1779.36 66470.99964495038 66324.3986713878
1782.07 66470.99964495038 66324.79867499843
1785.84 66470.99964495038 66324.99871239316
1790.18 66470.99964495038 66325.19876245836
1798.28 66471.19961667032 66325.19876245836
1807.96 66471.19961667032 66325.39871663037
1808.97 66471.39960102452 66325.39871663037
1812.38 66471.39960102452 66326.1987021413
1813.9 66471.39960102452 66326.39874074195
1814.11 66471.39960102452 66326.7988408704
1814.27 66471.59957093971 66326.7988408704
1818.29 66471.59957093971 66326.99888731443
1820.81 66471.79953844863 66326.99888731443
1827.47 66471.99950355131 66326.99888731443
1843.74 66472.19948730369 66326.99888731443
1854.98 66472.19948730369 66327.3989729624
1864.72 66472.19948730369 66327.59901216648
1882.11 66472.19948730369 66327.79897658886
1894.37 66472.19948730369 66327.99901398283
1903.18 66472.19948730369 66328.1990549966
1905.54 66472.39946864948 66328.1990549966
1942.6 66472.59950475962 66328.1990549966
1944.47 66472.7995384619 66328.1990549966
1946.41 66472.7995384619 66328.39909058071
1953.8 66472.7995384619 66328.79916657525
1960.61 66472.7995384619 66328.9991316016
1966.72 66472.9995697564 66328.9991316016
1967.34 66473.19953546136 66328.9991316016
1976.22 66473.19953546136 66329.19909421659
1977.3 66473.39949876018 66329.19909421659
1994.64 66473.59952885042 66329.19909421659
1996.78 66473.799556533 66329.19909421659
1999.89 66473.799556533 66329.39905743442
2007.01 66473.799556533 66329.59909362117
2012.78 66473.799556533 66329.79905503076
2041.66 66473.99951862918 66329.79905503076
2042.03 66473.99951862918 66330.19912137128
2043.68 66474.19954450587 66330.19912137128
2046.28 66474.19954450587 66330.39908458975
2064.12 66474.19954450587 66330.79900379298
2096.56 66474.39955292917 66330.79900379298
2096.9 66474.39955292917 66330.99896580579
2097.02 66474.39955292917 66331.19900681755
2097.03 66474.39955292917 66331.39901224202
2103.5 66474.39955292917 66331.59897304961
2106.37 66474.39955292917 66331.79900682195
2108.85 66474.39955292917 66331.99901104024
2121.14 66474.39955292917 66332.19905205152
2130.55 66474.39955292917 66332.5989700512
2136.86 66474.39955292917 66332.79900382302
2145.2 66474.39955292917 66332.99896583697
2148.19 66474.39955292917 66333.399045445
2155.06 66474.39955292917 66333.79911540118
2159.94 66474.39955292917 66333.99914676
2173.41 66474.59957098152 66333.99914676
2176.94 66474.79958662654 66333.99914676
2181.66 66474.79958662654 66334.19910937786
2191.55 66474.79958662654 66334.39914495894
2204.5 66474.79958662654 66334.59910576869
2208.35 66474.79958662654 66334.79906416741
2216.95 66474.79958662654 66334.99907441615
2230.89 66474.79958662654 66335.19910637746
2236.99 66474.79958662654 66335.39913592604
2240.45 66474.79958662654 66335.59917210977
2254.42 66474.79958662654 66335.79919984886
2264.06 66474.79958662654 66335.99923422294
2273.45 66474.99957278642 66335.99923422294
2281.16 66474.99957278642 66336.19919985607
2284.56 66475.19955653975 66336.19919985607
2288.12 66475.19955653975 66336.3991600643
2292.41 66475.39953788658 66336.3991600643
2330.09 66475.39953788658 66336.79907324795
2331.75 66475.39953788658 66336.99910762113
2334.64 66475.39953788658 66337.19913656576
2339.86 66475.5995469115 66337.19913656576
2374.0 66475.79955352933 66337.19913656576
2380.24 66475.99955774014 66337.19913656576
2383.98 66475.99955774014 66337.39910280198
2400.89 66475.99955774014 66337.59911787487
2417.53 66476.1995234466 66337.59911787487
2423.59 66476.1995234466 66337.79914561297
2431.16 66476.39952585207 66337.79914561297
2434.12 66476.39952585207 66337.99917093854
2436.14 66476.59952585066 66337.99917093854
2437.33 66476.59952585066 66338.19919385163
2453.48 66476.59952585066 66338.39915104743
2479.92 66476.79954450415 66338.39915104743
2480.77 66476.79954450415 66338.59911788708
2485.86 66476.79954450415 66338.79915467219
2499.06 66476.79954450415 66338.99917095104
2519.02 66476.99950960948 66338.99917095104
2532.68 66476.99950960948 66339.19920592655
2545.78 66476.99950960948 66339.39922944242
2575.29 66476.99950960948 66339.59919628281
2578.03 66476.99950960948 66339.79915468492
2599.84 66476.99950960948 66339.9991890568
2606.96 66476.99950960948 66340.19920593851
2616.92 66477.19954150383 66340.19920593851
2625.92 66477.39950480487 66340.19920593851
2630.32 66477.5994657 66340.19920593851
2633.62 66477.5994657 66340.39922945404
2635.3 66477.7994663001 66340.39922945404
2635.85 66477.99946449339 66340.39922945404
2640.19 66477.99946449339 66340.59918725406
2652.0 66477.99946449339 66340.79915469767
2658.48 66478.19946027995 66340.79915469767
2662.93 66478.39945365985 66340.79915469767
2723.34 66478.59944463313 66340.79915469767
2723.73 66478.79943319986 66340.79915469767
2729.94 66478.79943319986 66340.99917700666
2733.43 66478.79943319986 66341.19921198113
2747.84 66478.79943319986 66341.39924454302
2754.05 66478.79943319986 66341.59927469237
2757.02 66478.79943319986 66341.79923309598
2796.18 66478.79943319986 66342.19928736318
2799.91 66478.79943319986 66342.39924456185
2808.18 66478.79943319986 66342.59926566445
2834.27 66478.79943319986 66342.79923612298
2837.68 66478.79943319986 66342.99920417056
2846.14 66478.79943319986 66343.1992300974
2852.81 66478.99946750069 66343.1992300974
2855.62 66478.99946750069 66343.39919633695
2862.15 66478.99946750069 66343.59922346978
2866.26 66478.99946750069 66343.79924517497
2867.83 66478.99946750069 66343.99920418255
2873.66 66479.19949036607 66343.99920418255
2876.36 66479.39952286119 66343.99920418255
2900.87 66479.39952286119 66344.19922407843
2911.7 66479.59954392113 66344.19922407843
2918.95 66479.79957461057 66344.19922407843
2940.14 66479.79957461057 66344.59915414773
2956.91 66479.99960289257 66344.59915414773
2987.61 66479.99960289257 66344.799181883
2993.72 66479.99960289257 66344.99914089101
2997.11 66479.99960289257 66345.1990974884
2997.84 66479.99960289257 66345.39911798661
3018.71 66479.99960289257 66345.59907277628
3036.13 66479.99960289257 66345.79902515544
3041.07 66479.99960289257 66345.99897512418
3043.91 66480.19962876716 66345.99897512418
3048.51 66480.39964922535 66345.99897512418
3049.95 66480.59966727637 66345.99897512418
3050.98 66480.59966727637 66346.19900406449
3064.15 66480.59966727637 66346.39902456212
3068.19 66480.79965885222 66346.39902456212
3083.2 66480.79965885222 66346.59905772399
3086.44 66480.99965403789 66346.59905772399
3118.64 66480.99965403789 66346.79900709083
3154.28 66480.99965403789 66346.99903844317
3163.31 66480.99965403789 66347.19898600252
3167.68 66480.99965403789 66347.3990155454
3191.45 66481.1996708852 66347.3990155454
3209.77 66481.1996708852 66347.59904569134
3213.73 66481.39968532542 66347.59904569134
3214.27 66481.59969735864 66347.59904569134
3229.13 66481.79972503839 66347.59904569134
3229.37 66481.99975031083 66347.59904569134
3242.44 66482.19977317603 66347.59904569134
3246.84 66482.39979363405 66347.59904569134
3251.7 66482.59981168495 66347.59904569134
3262.58 66482.59981168495 66347.79907342503
3272.26 66482.59981168495 66347.99909573143
3297.76 66482.7997852148 66347.99909573143
3350.45 66482.99980146029 66347.99909573143
3371.53 66483.19977318578 66347.99909573143
3381.48 66483.39978762588 66347.99909573143
3381.91 66483.59979965904 66347.99909573143
3383.3 66483.79980928535 66347.99909573143
3383.93 66483.99981650485 66347.99909573143
3391.29 66484.19981830925 66347.99909573143
3393.45 66484.19981830925 66348.19911562579
3435.45 66484.39981770708 66348.19911562579
3435.63 66484.59982372315 66348.19911562579
3435.85 66484.79982733255 66348.19911562579
3437.17 66484.99982552713 66348.19911562579
3438.91 66485.19982733154 66348.19911562579
3450.93 66485.39982372127 66348.19911562579
3506.39 66485.39982372127 66348.3991451686
3522.06 66485.39982372127 66348.5991180402
3547.01 66485.39982372127 66348.79913672846
3554.04 66485.39982372127 66348.99910779207
3556.28 66485.39982372127 66349.19905836604
3580.1 66485.39982372127 66349.39908790824
3592.34 66485.39982372127 66349.5991059932
3677.87 66485.39982372127 66349.79913372625
3692.27 66485.39982372127 66349.99916507755
3764.65 66485.39982372127 66350.19918195665
3800.58 66485.59982372074 66350.19918195665
3814.56 66485.79981830565 66350.19918195665
3815.21 66485.79981830565 66350.39915422638
3838.58 66485.79981830565 66350.59916929647
3850.44 66485.79981830565 66350.99922235006
3866.45 66485.79981830565 66351.19917593869
3900.49 66485.79981830565 66351.39919040572
3910.76 66485.99979544569 66351.39919040572
3916.78 66486.1997701798 66351.39919040572
3930.84 66486.39976957749 66351.39919040572
3934.54 66486.39976957749 66351.59916327868
3959.02 66486.5997635607 66351.59916327868
4019.02 66486.799737092 66351.59916327868
4033.55 66486.799737092 66351.7991337409
4042.51 66486.799737092 66351.9991681065
4077.22 66486.799737092 66352.19919402972
4107.46 66486.99972927042 66352.19919402972
4123.52 66487.1997009974 66352.19919402972
4136.76 66487.1997009974 66352.39914822167
4159.41 66487.1997009974 66352.59916329128
4163.04 66487.1997009974 66352.79918800826
4174.54 66487.1997009974 66352.99921031331
4203.11 66487.1997009974 66353.19923020652
4219.57 66487.39972747127 66353.19923020652
4221.23 66487.39972747127 66353.39920247765
4234.19 66487.5997184466 66353.39920247765
4234.72 66487.5997184466 66353.59922056187
4287.69 66487.5997184466 66353.79917595998
4305.59 66487.5997184466 66353.99919223522
4355.01 66487.79971904737 66353.99919223522
4360.44 66487.9997292745 66353.99919223522
4380.34 66488.19973709495 66353.99919223522
4398.51 66488.39973649256 66353.99919223522
4443.42 66488.59976356782 66353.99919223522
4465.66 66488.79978823604 66353.99919223522
4477.28 66488.99981049728 66353.99919223522
4639.21 66488.99981049728 66354.19920609877
4649.36 66489.19980929351 66354.19920609877
4665.33 66489.19980929351 66354.39916029215
4665.69 66489.19980929351 66354.59917837595
4702.19 66489.19980929351 66354.79921816764
4745.56 66489.19980929351 66354.99923444274
4814.31 66489.19980929351 66355.19918803422
4822.18 66489.19980929351 66355.39913921557
4874.45 66489.19980929351 66355.59915428447
4875.51 66489.19980929351 66355.799130775
4877.11 66489.19980929351 66355.99917116888
4881.62 66489.19980929351 66356.19918804645
4889.04 66489.39982974948 66356.19918804645
4992.27 66489.59982373315 66356.19918804645
5009.53 66489.59982373315 66356.39913922854
5020.77 66489.59982373315 66356.59908800061
5041.66 66489.7998423839 66356.59908800061
5046.32 66489.99985862784 66356.59908800061
5118.22 66490.19985742423 66356.59908800061
5129.25 66490.39987186308 66356.59908800061
5177.46 66490.59986885478 66356.59908800061
5275.16 66490.79986344025 66356.59908800061
5289.74 66490.99987667562 66356.59908800061
5294.44 66490.99987667562 66356.79912779081
5336.13 66491.1998694565 66356.79912779081
5337.92 66491.1998694565 66356.99910488435
5391.94 66491.39988389515 66356.99910488435
5466.62 66491.39988389515 66357.19912176149
5538.77 66491.39988389515 66357.39916034536
5546.02 66491.59989592715 66357.39916034536
5567.0 66491.79987848256 66357.39916034536
5594.57 66491.79987848256 66357.59917541388
5668.72 66491.79987848256 66357.79918807089
5670.64 66491.79987848256 66357.99922544858
5694.71 66491.79987848256 66358.19917602961
5706.04 66491.79987848256 66358.3991242007
5911.04 66491.79987848256 66358.59914529785
5921.35 66491.79987848256 66358.99916819988
6052.39 66491.99988870954 66358.99916819988
6111.77 66491.99988870954 66359.19917603384
6128.5 66491.99988870954 66359.39921461673
6210.24 66491.99988870954 66359.59919653265
6278.11 66492.19990254642 66359.59919653265
6303.1 66492.3999139767 66359.59919653265
6422.33 66492.3999139767 66359.79923330636
6443.7 66492.3999139767 66359.99924053761
6489.24 66492.3999139767 66360.19927550225
6641.45 66492.3999139767 66360.39922668754
6701.28 66492.3999139767 66360.59925079888
6753.89 66492.3999139767 66360.79923331791
6826.93 66492.59989593089 66360.79923331791
6880.34 66492.59989593089 66360.99926767914
7086.81 66492.59989593089 66361.19924839036
7321.65 66492.59989593089 66361.39928094254
7325.53 66492.59989593089 66361.59928998217
7465.39 66492.59989593089 66361.79932072543
7555.93 66492.59989593089 66361.99932795673
7731.38 66492.79990555618 66361.99932795673
7778.29 66492.79990555618 66362.19930866842
7828.28 66492.79990555618 66362.39933519099
7905.41 66492.99991277499 66362.39933519099
7944.79 66492.99991277499 66362.59931409493
8088.8 66493.19991457944 66362.59931409493
8101.52 66493.39989593241 66362.59931409493
8170.59 66493.5998959321 66362.59931409493
8170.71 66493.79989352557 66362.59931409493
8205.46 66493.79989352557 66362.79933880863
8288.83 66493.99987367574 66362.79933880863
8369.57 66494.1998514202 66362.79933880863
8468.39 66494.1998514202 66362.99937015442
8492.34 66494.1998514202 66363.19932676425
8610.31 66494.1998514202 66363.39930506582
8715.53 66494.1998514202 66363.59933520536
8873.4 66494.39986585815 66363.59933520536
8966.3 66494.59987788956 66363.59933520536
9195.55 66494.59987788956 66363.79931169926
9240.57 66494.7998544314 66363.79931169926
9256.13 66494.7998544314 66363.9993370154
9301.75 66494.99986465785 66363.9993370154
9366.06 66495.19986345436 66363.9993370154
9623.19 66495.399874884 66363.9993370154
9624.33 66495.59988390721 66363.9993370154
9695.81 66495.79989052407 66363.9993370154
9736.01 66495.99990075047 66363.9993370154
9959.48 66495.99990075047 66364.19936594894
9996.88 66496.19990556261 66364.19936594894
10086.91 66496.39991398422 66364.19936594894
10087.11 66496.59991999951 66364.19936594894
10162.48 66496.79992360855 66364.19936594894
10191.1 66496.79992360855 66364.39934123796
10211.32 66496.99992481139 66364.39934123796
10324.58 66497.19990556403 66364.39934123796
10711.2 66497.19990556403 66364.59935329137
10721.0 66497.19990556403 66364.7993810189
11034.0 66497.39990496222 66364.7993810189
11034.82 66497.59990195435 66364.7993810189
11054.23 66497.79990857106 66364.7993810189
11350.76 66497.99991278154 66364.7993810189
11647.5 66497.99991278154 66364.99940633486
11834.1 66497.99991278154 66365.19942923934
11981.7 66497.99991278154 66365.39938946565
12211.18 66498.19992360927 66365.39938946565
12415.3 66498.19992360927 66365.59934728204
12515.3 66498.19992360927 66365.7993237767
12546.38 66498.39992601515 66365.7993237767
12659.1 66498.59992601493 66365.7993237767
12683.2 66498.59992601493 66365.99929786105
12694.6 66498.59992601493 66366.19931172242
13214.27 66498.7999326316 66366.19931172242
13704.3 66498.7999326316 66366.39932317262
13944.39 66498.99993082689 66366.39932317262
14171.83 66499.1999356389 66366.39932317262
14188.81 66499.3999320297 66366.39932317262
14433.1 66499.3999320297 66366.5992960521
14456.75 66499.5999440604 66366.5992960521
14687.35 66499.79994766935 66366.5992960521
14921.56 66499.99995789531 66366.5992960521
14953.76 66500.19996571506 66366.5992960521
15043.1 66500.19996571506 66366.79932679306
15508.8 66500.399962106 66366.79932679306
16350.9 66500.399962106 66366.99933703765
16616.39 66500.59995609107 66366.99933703765
16924.41 66500.7999597 66366.99933703765
17168.3 66500.7999597 66367.19934487117
17257.96 66500.99995188073 66367.19934487117
17571.2 66500.99995188073 66367.39931714852
17950.0 66500.99995188073 66367.59934427189
18667.16 66501.19994165571 66367.59934427189
19090.7 66501.19994165571 66367.79930570432
20688.74 66501.3999500768 66367.79930570432
21503.0 66501.3999500768 66367.99933704764
22192.28 66501.59995308415 66367.99933704764
22193.7 66501.59995308415 66368.19934488105
22920.8 66501.59995308415 66368.39937140132
23824.0 66501.59995308415 66368.59934428177
24886.1 66501.59995308415 66368.79931475212
25001.88 66501.79995970061 66368.79931475212
25511.4 66501.79995970061 66368.99932198263
25562.5 66501.79995970061 66369.19934789966
25591.0 66501.79995970061 66369.39935332205
26145.6 66501.79995970061 66369.5993864734
26357.0 66501.79995970061 66369.79941118472
26526.76 66501.99996090347 66369.79941118472
26621.25 66502.19995970039 66369.79941118472
26856.1 66502.19995970039 66369.99944252742
27523.4 66502.19995970039 66370.19947145866
27720.0 66502.19995970039 66370.39944373762
28039.16 66502.39996511377 66370.39944373762
29359.2 66502.39996511377 66370.59941360659
30143.8 66502.39996511377 66370.79943831761
30703.5 66502.39996511377 66370.99946664563
31043.7 66502.39996511377 66371.19948954822
31553.88 66502.59997413632 66371.19948954822
31653.5 66502.59997413632 66371.3994588152
32430.3 66502.59997413632 66371.59948593736
32631.0 66502.59997413632 66371.79951064823
32643.26 66502.79997774519 66371.79951064823
32831.4 66502.79997774519 66371.99948172299
33447.5 66502.79997774519 66372.19950462529
34301.8 66502.79997774519 66372.39952813037
34521.6 66502.79997774519 66372.59949800049
35754.53 66502.9999789481 66372.59949800049
36000.0 66502.9999789481 66372.59949800049


==> curves/feline.csv <==
0.00397205 0.0 16699.863102657604
0.00754118 0.0 16700.942323495277
0.0113931 0.0 16700.942323495277
0.011806 0.0 16700.942323495277
0.0148032 0.0 16700.942323495277
0.01618 0.0 16700.942323495277
0.0183032 0.0 17253.98653565636
0.0251541 0.0 17744.868753589788
0.0254762 0.0 17750.509889025485
0.025646 0.0 17756.152817791382
0.0279679 0.0 18252.590308105264
0.043865 0.0 18256.596803647553
0.0617051 0.0 18257.397680866943
0.0653901 0.0 18257.997490244936
0.0663002 0.0 18258.597319328437
0.075237 0.0 18258.997227279833
0.0796101 0.0 18259.99678918582
0.0812891 0.0 18260.996405811355
0.1 18556.779741174676 18260.996405811355
0.1 18556.779741174676 18260.996405811355
0.1 18556.779741174676 18260.996405811355
0.1 18556.779741174676 18260.996405811355
0.1 18556.779741174676 18260.996405811355
0.163242 18556.779741174676 18261.3968706503
0.179757 18556.779741174676 18267.392077743683
0.2 18574.92051467123 18267.392077743683
0.2 18595.466057479178 18267.392077743683
0.2 18613.85785079729 18267.392077743683
0.2 18640.530550046882 18267.392077743683
0.2 18661.59335018566 18267.392077743683
0.27648 18661.59335018566 18279.79316997485
0.3 18667.785783672778 18279.79316997485
0.3 18674.773726833217 18279.79316997485
0.3 18681.574520242742 18279.79316997485
0.3 18692.984162924055 18279.79316997485
0.3 18701.19672423306 18279.79316997485
0.39 18705.390400172513 18279.79316997485
0.39 18708.991399650135 18279.79316997485
0.4 18713.39073970619 18279.79316997485
0.4 18718.991396367066 18279.79316997485
0.4 18724.997169935166 18279.79316997485
0.406912 18724.997169935166 18280.193366861415
0.42523 18724.997169935166 18280.59357250943
0.48 18730.193451382802 18280.59357250943
0.49 18731.792170519373 18280.59357250943
0.5 18734.392391633944 18280.59357250943
0.5 18736.594624255238 18280.59357250943
0.5 18740.596673987435 18280.59357250943
0.578378 18740.596673987435 18282.391899561466
0.6 18742.39657765817 18282.391899561466
0.6 18743.995655946717 18282.391899561466
0.6 18746.397859796383 18282.391899561466
0.6 18748.796273145657 18282.391899561466
0.6 18751.396910792813 18282.391899561466
0.647455 18751.396910792813 18284.19355436932
0.649107 18751.396910792813 18290.39348579181
0.66 18752.396026149658 18290.39348579181
0.677633 18752.396026149658 18296.59551953014
0.69 18752.9958085305 18296.59551953014
0.69 18754.195718693158 18296.59551953014
0.7 18755.39602563881 18296.59551953014
0.73 18756.997579450403 18296.59551953014
0.743391 18756.997579450403 18301.399720191064
0.76 18757.797681724947 18301.399720191064
0.8 18758.397636873997 18301.399720191064
0.81 18759.7986524615 18301.399720191064
0.82 18759.99867803708 18301.399720191064
0.82 18761.39764886032 18301.399720191064
0.83 18761.5976488353 18301.399720191064
0.91 18762.19708643713 18301.399720191064
0.92 18763.197043650423 18301.399720191064
0.93 18763.397052146647 18301.399720191064
0.94 18763.597052115274 18301.399720191064
0.94 18764.1974808176 18301.399720191064
0.97 18764.797640659785 18301.399720191064
0.98 18764.99746386407 18301.399720191064
0.98 18765.597393448734 18301.399720191064
1.05 18766.19779009886 18301.399720191064
1.05 18766.597436537242 18301.399720191064
1.07 18767.397606982908 18301.399720191064
1.09 18767.79755578628 18301.399720191064
1.1 18768.197619684066 18301.399720191064
1.13 18769.39831046893 18301.399720191064
1.19 18769.79825929275 18301.399720191064
1.2 18769.99830616906 18301.399720191064
1.2 18770.39848095662 18301.399720191064
1.22 18770.798557655857 18301.399720191064
1.24 18770.99841283954 18301.399720191064
1.26 18771.19846184646 18301.399720191064
1.3 18771.798525733044 18301.399720191064
1.33 18771.9983809241 18301.399720191064
1.44 18772.39806577512 18301.399720191064
1.45 18772.59816168599 18301.399720191064
1.48 18772.9978167609 18301.399720191064
1.49 18773.19787641563 18301.399720191064
1.51 18773.397874262377 18301.399720191064
1.52 18773.998136383092 18301.399720191064
1.56 18774.19796180608 18301.399720191064
1.61 18774.397959653852 18301.399720191064
1.62 18774.598034229595 18301.399720191064
1.66 18774.79802568691 18301.399720191064
1.68 18774.99806189124 18301.399720191064
1.75 18775.198132201614 18301.399720191064
1.76 18775.598183299997 18301.399720191064
1.76 18775.997838430434 18301.399720191064
1.78 18776.197919394635 18301.399720191064
1.8 18776.598055739967 18301.399720191064
1.8 18776.798132439915 18301.399720191064
1.81 18777.398119600006 18301.399720191064
1.86 18777.59815153843 18301.399720191064
1.86 18777.99780670489 18301.399720191064
1.86 18778.197791771625 18301.399720191064
1.88 18778.397608724666 18301.399720191064
2.0 18778.597693939824 18301.399720191064
2.02 18778.797770627745 18301.399720191064
2.03 18778.997806821648 18301.399720191064
2.14 18779.397853641633 18301.399720191064
2.15 18779.597938854862 18301.399720191064
2.17 18779.797951613597 18301.399720191064
2.38 18779.998030430965 18301.399720191064
2.43 18780.398162488353 18301.399720191064
2.48 18780.59824770033 18301.399720191064
2.54 18780.798260461677 18301.399720191064
2.59 18780.99831796527 18301.399720191064
2.68 18781.398407401914 18301.399720191064
2.68 18781.598247779984 18301.399720191064
2.78 18781.79807965303 18301.399720191064
3.06 18781.998169120936 18301.399720191064
3.12 18782.197994618567 18301.399720191064
3.14 18782.39801376618 18301.399720191064
3.19 18782.597832888256 18301.399720191064
3.22 18782.797856293902 18301.399720191064
3.33 18783.19747328623 18301.399720191064
3.4 18783.39752438193 18301.399720191064
3.4 18783.597322253783 18301.399720191064
3.44 18783.797420231098 18301.399720191064
3.46 18783.99750968245 18301.399720191064
3.48 18784.19753734294 18301.399720191064
3.9 18784.397556483644 18301.399720191064
3.92 18784.59756710537 18301.399720191064
4.11 18784.79765442319 18301.399720191064
4.19 18784.99771190808 18301.399720191064
4.42007 18784.99771190808 18369.288207446945
4.42924 18784.99771190808 18439.40583518636
4.46 18785.19775021956 18439.40583518636
4.52591 18785.19775021956 18499.460537606774
4.56429 18785.19775021956 18563.328788385526
4.62 18785.397780010793 18563.328788385526
4.62 18785.59758853249 18563.328788385526
4.62859 18785.59758853249 18623.78709145034
4.64 18785.797611931797 18623.78709145034
4.66 18785.997414080404 18623.78709145034
4.67227 18785.997414080404 18638.779694268367
4.75 18786.197473689554 18638.779694268367
4.77115 18786.197473689554 18653.784366497315
4.85082 18786.197473689554 18654.384288809633
4.988 18786.197473689554 18659.380642721375
5.00939 18786.197473689554 18665.792182859666
5.06876 18786.197473689554 18666.79319065128
5.13006 18786.197473689554 18669.78962611908
5.17 18786.397269466062 18669.78962611908
5.23762 18786.397269466062 18674.98444863392
5.3653 18786.397269466062 18680.1807165952
5.51 18786.5973226812 18680.1807165952
5.58 18786.797367375453 18680.1807165952
5.58073 18786.797367375453 18683.97433619896
5.61 18786.997403549645 18683.97433619896
5.62654 18786.997403549645 18693.5819384775
5.72352 18786.997403549645 18695.179151555338
5.84 18787.197431204593 18695.179151555338
5.93368 18787.197431204593 18698.176775304044
5.99948 18787.197431204593 18705.371304741067
6.08 18787.39722699151 18705.371304741067
6.18529 18787.39722699151 18707.571654322364
6.32224 18787.39722699151 18712.163645868797
6.33 18787.597258903428 18712.163645868797
6.33064 18787.597258903428 18712.3636754117
6.35 18787.797048318906 18712.3636754117
6.3601 18787.797048318906 18718.381481343647
6.49841 18787.797048318906 18726.393203921627
6.6 18787.997084487775 18726.393203921627
6.64 18788.197197358448 18726.393203921627
6.85994 18788.197197358448 18727.593523984728
6.9 18788.397227139038 18727.593523984728
7.3 18788.597248401562 18727.593523984728
7.42 18788.797282441323 18727.593523984728
7.46 18788.997297316044 18727.593523984728
7.65 18789.19730367424 18727.593523984728
7.8278 18789.19730367424 18727.793654289486
7.87566 18789.19730367424 18731.39280773303
7.89195 18789.19730367424 18732.794198771484
8.03996 18789.19730367424 18734.795458813827
8.16 18789.397418671342 18734.795458813827
8.24881 18789.397418671342 18735.39602285644
8.25 18789.99771251668 18735.39602285644
8.65 18790.19775081797 18735.39602285644
8.74 18790.597801867436 18735.39602285644
8.92 18790.797814617243 18735.39602285644
9.0163 18790.797814617243 18739.597816549678
9.04 18790.99781885152 18739.597816549678
9.1 18791.197910403433 18739.597816549678
9.15643 18791.197910403433 18740.39773108781
9.2 18791.397908252602 18740.39773108781
9.22 18791.597972109776 18740.39773108781
9.31 18791.79802744743 18740.39773108781
9.39 18791.99802104092 18740.39773108781
9.7036 18791.99802104092 18745.598563818618
9.72 18792.198006121056 18745.598563818618
9.82 18792.398057197952 18745.598563818618
9.8403 18792.398057197952 18746.19828863553
9.89098 18792.398057197952 18746.79835260178
10.04 18792.598089110215 18746.79835260178
10.14 18792.798069935285 18746.79835260178
10.1792 18792.798069935285 18748.19835249437
10.422 18792.798069935285 18750.39715609756
10.563 18792.798069935285 18750.99709841455
10.7018 18792.798069935285 18752.19675275666
10.7058 18792.798069935285 18753.597903206417
10.8398 18792.798069935285 18754.997216600837
10.8508 18792.798069935285 18757.198343011212
11.0312 18792.798069935285 18759.799174828215
11.23 18792.99809545975 18759.799174828215
11.5 18793.198112468588 18759.799174828215
11.61 18793.39821679599 18759.799174828215
11.91 18793.598312601247 18759.799174828215
11.9536 18793.598312601247 18763.198631273037
12.4 18793.798155206856 18763.198631273037
12.47 18794.19781491982 18763.198631273037
13.32 18794.397802127532 18763.198631273037
13.429 18794.397802127532 18764.799313656964
13.44 18794.597621362744 18764.799313656964
13.632 18794.597621362744 18766.199089833794
14.12 18794.797432100615 18766.199089833794
14.128 18794.797432100615 18767.198674322783
14.29 18794.99750020047 18767.198674322783
14.3269 18794.99750020047 18768.19825881177
14.41 18795.19755978198 18768.19825881177
14.43 18795.397664092394 18768.19825881177
14.49 18795.597759881563 18768.19825881177
14.5892 18795.597759881563 18769.99879591685
14.72 18795.79784715031 18769.99879591685
15.2056 18795.79784715031 18771.198195191533
15.26 18795.9979046036 18771.198195191533
15.52 18796.197900325213 18771.198195191533
15.5273 18796.197900325213 18771.398065270427
15.5457 18796.197900325213 18773.198141833716
15.58 18796.397983332863 18773.198141833716
15.64 18796.598025881845 18773.198141833716
15.7 18796.798059915393 18773.198141833716
15.73 18796.99805351093 18773.198141833716
15.7709 18796.99805351093 18776.399301222147
15.87 18797.19808115808 18776.399301222147
16.18 18797.398142868067 18776.399301222147
16.35 18797.598164130155 18776.399301222147
16.8365 18797.598164130155 18777.599173380877
16.9224 18797.598164130155 18778.398832662093
17.12 18797.798251393917 18778.398832662093
17.42 18797.998330138973 18778.398832662093
17.4613 18797.998330138973 18780.799548520754
17.6053 18797.998330138973 18781.599429251462
18.3253 18797.998330138973 18782.599088583782
18.38 18798.198400366146 18782.599088583782
18.4635 18798.198400366146 18783.598535143403
18.5295 18798.198400366146 18784.398705481573
18.78 18798.398462076246 18784.398705481573
19.2743 18798.398462076246 18785.198739501615
19.32 18798.59846205993 18785.198739501615
19.43 18798.798517382183 18785.198739501615
19.9014 18798.798517382183 18785.99863725578
19.9572 18798.798517382183 18786.398833213647
20.6583 18798.798517382183 18787.599216527313
20.6694 18798.798517382183 18788.798909980178
20.7951 18798.798517382183 18789.799058974986
21.57 18798.99856418891 18789.799058974986
22.003 18798.99856418891 18790.599408215825
22.2246 18798.99856418891 18791.798910273108
22.573 18798.99856418891 18791.998797509998
22.5905 18798.99856418891 18792.3989508002
22.93 18799.198411091314 18792.3989508002
23.18 18799.398249496106 18792.3989508002
23.2696 18799.398249496106 18792.998797553624
23.8518 18799.398249496106 18793.198729453597
23.98 18799.59829204113 18793.198729453597
23.9889 18799.59829204113 18793.598567731682
24.07 18799.798326072072 18793.598567731682
24.24 18799.99816023271 18793.598567731682
24.44 18800.19824109694 18793.598567731682
25.29 18800.39828151154 18793.598567731682
25.32 18800.59831341261 18793.598567731682
25.45 18800.79833680096 18793.598567731682
25.6293 18800.79833680096 18794.39809970304
25.64 18800.998415534355 18794.39809970304
26.4073 18800.998415534355 18794.998233756047
26.76 18801.198432539364 18794.998233756047
27.1669 18801.198432539364 18796.79855929733
27.8583 18801.198432539364 18796.998499715188
27.9961 18801.198432539364 18797.19843162648
28.08 18801.39845167228 18797.19843162648
28.2263 18801.39845167228 18797.99794667809
28.42 18801.59846229393 18797.99794667809
28.7308 18801.59846229393 18799.597759294462
28.86 18801.798464405118 18799.597759294462
29.33 18801.998309205064 18799.597759294462
29.58 18802.198390062273 18799.597759294462
29.79 18802.3982284926 18799.597759294462
30.25 18802.598228473802 18799.597759294462
30.8 18802.798305069486 18799.597759294462
31.082 18802.798305069486 18799.79783589738
32.2144 18802.798305069486 18800.39763164158
32.2226 18802.798305069486 18800.997255215745
33.1405 18802.798305069486 18802.398164078983
33.2009 18802.798305069486 18802.798027933797
33.73 18802.99829866968 18802.798027933797
33.86 18803.198326310612 18802.798027933797
33.9469 18803.198326310612 18802.998127947973
34.2585 18803.198326310612 18803.19821944472
34.39 18803.39839864713 18803.19821944472
34.43 18803.598419905153 18803.19821944472
34.5155 18803.598419905153 18803.398142872436
34.89 18803.798485854953 18803.398142872436
35.15 18803.99850073061 18803.398142872436
36.4391 18803.99850073061 18803.998372648068
37.66 18804.19857093718 18803.998372648068
37.76 18804.398632629403 18803.998372648068
38.0602 18804.398632629403 18804.798772696624
38.09 18804.598632614903 18804.798772696624
38.1043 18804.598632614903 18805.198772670883
38.17 18804.79862409221 18805.198772670883
38.19 18804.99869216852 18805.198772670883
38.4265 18804.99869216852 18805.999053493528
38.65 18805.198709172855 18805.999053493528
38.9359 18805.198709172855 18806.799198116998
39.3133 18805.198709172855 18806.999212997856
39.395 18805.198709172855 18808.199123635623
40.56 18805.398717667817 18808.199123635623
40.9082 18805.398717667817 18808.79915551156
43.7181 18805.398717667817 18809.399461881847
46.59 18805.598781486045 18809.399461881847
46.7779 18805.598781486045 18809.799623557406
46.9138 18805.598781486045 18809.999691626243
46.95 18805.798847432678 18809.999691626243
47.23 18805.99890486605 18809.999691626243
47.4497 18805.99890486605 18811.799442860247
47.77 18806.19895378697 18811.799442860247
47.99 18806.3990154767 18811.799442860247
48.1007 18806.3990154767 18813.59888804012
50.93 18806.599015466276 18813.59888804012
51.5006 18806.599015466276 18815.198836943408
52.02 18806.799006948564 18815.198836943408
52.14 18806.998883654458 18815.198836943408
52.22 18807.19886875567 18815.198836943408
52.27 18807.39888788712 18815.198836943408
52.28 18807.598941060034 18815.198836943408
52.32 18807.79895381043 18815.198836943408
52.36 18807.998936786582 18815.198836943408
54.2686 18807.998936786582 18815.798550042775
54.9502 18807.998936786582 18816.19878399511
56.08 18808.198815623753 18816.19878399511
56.8357 18808.198815623753 18817.1992199208
56.8462 18808.198815623753 18817.399270942722
57.6461 18808.198815623753 18817.799347467146
57.8374 18808.198815623753 18818.19947503313
58.48 18808.398866665797 18818.19947503313
58.81 18808.598909197022 18818.19947503313
59.54 18808.79878378963 18818.19947503313
60.16 18808.998862494278 18818.19947503313
60.3 18809.198847596846 18818.19947503313
60.42 18809.398824194566 18818.19947503313
60.43 18809.598792288256 18818.19947503313
61.2845 18809.598792288256 18818.39950479045
61.59 18809.798666886283 18818.39950479045
62.1497 18809.798666886283 18818.599526043283
62.3556 18809.798666886283 18819.99973435907
62.89 18809.99869239402 18819.99973435907
62.9226 18809.99869239402 18820.599727975692
63.12 18810.198560622266 18820.599727975692
63.12 18810.398420356054 18820.599727975692
63.6 18810.598473515514 18820.599727975692
63.98 18810.798443733314 18820.599727975692
64.39 18810.998490509388 18820.599727975692
64.44 18811.198528776185 18820.599727975692
66.5045 18811.198528776185 18821.19970884087
66.97 18811.398622365654 18821.19970884087
67.96 18811.59865425169 18821.19970884087
67.98 18811.798624472995 18821.19970884087
68.1723 18811.798624472995 18821.59978110704
68.34 18811.99858619189 18821.59978110704
69.0 18812.198613822657 18821.59978110704
71.19 18812.398654215438 18821.59978110704
72.36 18812.59868610012 18821.59978110704
72.44 18812.79870947751 18821.59978110704
74.5793 18812.79870947751 18822.799857615562
76.6633 18812.79870947751 18823.99962815123
82.98 18812.998809445744 18823.99962815123
85.84 18813.198837077412 18823.99962815123
88.27 18813.398718070606 18823.99962815123
89.38 18813.598739320725 18823.99962815123
89.59 18813.798613944833 18823.99962815123
89.6095 18813.798613944833 18824.199634522367
89.7878 18813.798613944833 18824.999660009627
90.8649 18813.798613944833 18825.19964513333
91.89 18813.99858629468 18825.19964513333
92.14 18814.198550142934 18825.19964513333
93.3425 18814.198550142934 18825.79964512324
93.74 18814.398579896744 18825.79964512324
95.63 18814.598537370115 18825.79964512324
95.83 18814.798486343425 18825.79964512324
97.53 18814.998511842463 18825.79964512324
97.5564 18814.998511842463 18826.199772641325
98.67 18815.19853946803 18826.199772641325
100.97 18815.398654319277 18826.199772641325
102.044 18815.398654319277 18826.599866145443
102.33 18815.598675566456 18826.599866145443
103.16 18815.79869894001 18826.599866145443
105.34 18815.99871380844 18826.599866145443
107.13 18816.198826528384 18826.599866145443
108.269 18816.198826528384 18827.599791786637
108.546 18816.198826528384 18827.999787533536
111.23 18816.398930735788 18827.999787533536
111.33 18816.59902643147 18827.999787533536
111.46 18816.79911361625 18827.999787533536
111.799 18816.79911361625 18828.599717427827
112.341 18816.79911361625 18829.1996345788
112.922 18816.79911361625 18829.399696200388
115.28 18816.999075350515 18829.399696200388
115.33 18817.199028585444 18829.399696200388
117.586 18817.199028585444 18829.99954327861
117.84 18817.39897332185 18829.99954327861
122.154 18817.39897332185 18830.19952840502
122.766 18817.39897332185 18830.799432815315
122.816 18817.39897332185 18831.799687757368
124.97 18817.59905837483 18831.799687757368
126.238 18817.59905837483 18831.999713246147
126.5 18817.799134918263 18831.999713246147
126.58 18817.999202952957 18831.999713246147
126.597 18817.999202952957 18832.399696248784
126.882 18817.999202952957 18832.799730229566
127.659 18817.999202952957 18833.199687749628
129.699 18817.999202952957 18833.399696242355
129.85 18818.199262479728 18833.399696242355
130.277 18818.199262479728 18833.99960704393
130.455 18818.199262479728 18834.39973875606
132.663 18818.199262479728 18834.59979186177
134.44 18818.39931349939 18834.59979186177
134.89 18818.59934538091 18834.59979186177
135.06 18818.79939002065 18834.59979186177
136.47 18818.99942615482 18834.59979186177
139.14 18819.199453784233 18834.59979186177
141.173 18819.199453784233 18834.79980460292
141.675 18819.199453784233 18834.999766381086
142.42 18819.199453784233 18835.399728153432
142.43 18819.199453784233 18835.79963472877
143.778 18819.199453784233 18835.999628354293
145.35 18819.399472909703 18835.999628354293
150.44 18819.59948353204 18835.999628354293
150.786 18819.59948353204 18836.19964534058
151.78 18819.59948353204 18836.399590139263
153.54 18819.799411287615 18836.399590139263
154.02 18819.999468684244 18836.399590139263
154.41 18820.19939006981 18836.399590139263
154.55 18820.399302960916 18836.399590139263
157.099 18820.399302960916 18836.59957951778
160.17 18820.599356101502 18836.59957951778
160.694 18820.599356101502 18836.799592255324
161.238 18820.599356101502 18836.999596498135
165.63 18820.799368847504 18836.999596498135
166.33 18820.99937309155 18836.999596498135
167.71 18821.199421978446 18836.999596498135
169.885 18821.199421978446 18837.19958163064
173.28 18821.399472991674 18837.19958163064
173.772 18821.399472991674 18837.59952641983
177.98 18821.599388012623 18837.59952641983
180.133 18821.599388012623 18837.799602886935
180.677 18821.599388012623 18838.399558287627
182.08 18821.799432645697 18838.399558287627
182.125 18821.799432645697 18838.599526438215
183.97 18821.9994156396 18838.599526438215
185.331 18821.9994156396 18839.19973033042
185.58 18822.199453893856 18839.19973033042
185.741 18822.199453893856 18839.399696361656
185.88 18822.39950490471 18839.399696361656
189.121 18822.39950490471 18839.79973032981
192.18 18822.59953678149 18839.79973032981
193.729 18822.59953678149 18840.599908706852
196.439 18822.59953678149 18841.199825916676
203.267 18822.59953678149 18841.599855637647
207.03 18822.799549528056 18841.599855637647
207.26 18822.999468802776 18841.599855637647
210.69 18822.999468802776 18841.999851389068
214.03 18823.199496426772 18841.999851389068
216.54 18823.39951554863 18841.999851389068
220.559 18823.39951554863 18842.19985775649
225.91 18823.599526169164 18842.19985775649
228.62 18823.79952828919 18842.19985775649
232.016 18823.79952828919 18842.399845018466
237.08 18823.79952828919 18842.599845016866
237.28 18823.99958567486 18842.599845016866
237.95 18824.199602671524 18842.599845016866
239.385 18824.199602671524 18842.999777094294
239.413 18824.199602671524 18843.199825928394
241.86 18824.399600542445 18843.199825928394
242.0 18824.5996536749 18843.199825928394
243.849 18824.5996536749 18843.399823803833
244.46 18824.5996536749 18843.599823802007
248.15 18824.5996536749 18843.99990447889
265.485 18824.5996536749 18844.199932076717
265.985 18824.5996536749 18844.399951181887
267.71 18824.799645172112 18844.399951181887
267.91 18825.199666414628 18844.399951181887
268.93 18825.39971741961 18844.399951181887
269.42 18825.59975992146 18844.399951181887
271.08 18825.799772668364 18844.399951181887
271.16 18825.999776915574 18844.399951181887
271.36 18826.199719562228 18844.399951181887
280.998 18826.199719562228 18844.599951181415
282.93 18826.399728058448 18844.599951181415
283.03 18826.599728055608 18844.599951181415
293.729 18826.599728055608 18844.79992146862
294.211 18826.599728055608 18844.999925713128
294.88 18826.79971955451 18844.999925713128
295.07 18826.99970255597 18844.999925713128
295.089 18826.99970255597 18845.199921467316
296.47 18827.19967706081 18845.199921467316
297.77 18827.39964306983 18845.199921467316
302.32 18827.599653689464 18845.199921467316
302.581 18827.599653689464 18845.399919343992
304.932 18827.599653689464 18845.599908731077
305.63 18827.799613327705 18845.599908731077
308.202 18827.799613327705 18845.99992571031
308.824 18827.799613327705 18846.199900243213
315.578 18827.799613327705 18846.39992996083
320.077 18827.799613327705 18846.59989812888
322.72 18827.99961757277 18846.59989812888
323.3 18828.19961331985 18846.59989812888
325.98 18828.399600569763 18846.59989812888
335.06 18828.59966431939 18846.59989812888
336.062 18828.59966431939 18846.999936333905
339.32 18828.79971956625 18846.999936333905
345.629 18828.79971956625 18847.199942700536
346.518 18828.79971956625 18847.399951189658
351.837 18828.79971956625 18847.599951189186
366.61 18828.99970256952 18847.599951189186
366.69 18829.199677077064 18847.599951189186
368.709 18829.199677077064 18847.79995331102
371.17 18829.39964308969 18847.79995331102
380.049 18829.39964308969 18847.99995755519
380.99 18829.59961122596 18847.99995755519
381.22 18829.79966646932 18847.99995755519
383.4 18829.99971321118 18847.99995755519
386.42 18830.199751452343 18847.99995755519
388.64 18830.39978119363 18847.99995755519
389.037 18830.39978119363 18848.199974534153
401.526 18830.39978119363 18848.399983023162
404.718 18830.39978119363 18848.59998302303
413.373 18830.39978119363 18848.79997453456
419.26 18830.59982368487 18848.79997453456
436.122 18830.59982368487 18848.999978778724
447.763 18830.59982368487 18849.199963924748
448.733 18830.59982368487 18849.399972413194
451.68 18830.799847052 18849.399972413194
468.23 18830.99986192078 18849.399972413194
471.61 18831.199836432723 18849.399972413194
477.299 18831.199836432723 18849.599972412947
478.48 18831.39984492793 18849.599972412947
489.9 18831.599813069726 18849.599972412947
498.24 18831.79985768361 18849.599972412947
502.98 18831.999840691056 18849.599972412947
511.889 18831.999840691056 18849.799974534784
530.368 18831.999840691056 18849.999968168646
542.161 18831.999840691056 18850.19996392441
554.19 18832.19983644141 18850.19996392441
569.96 18832.3998236964 18850.19996392441
575.586 18832.3998236964 18850.3999618021
599.35 18832.599791839664 18850.3999618021
600.37 18832.799751490085 18850.3999618021
608.03 18832.9997344973 18850.3999618021
615.66 18833.199687778953 18850.3999618021
618.171 18833.199687778953 18850.59995119245
628.96 18833.399738762488 18850.59995119245
631.59 18833.59978124651 18850.59995119245
681.102 18833.59978124651 18850.799932096266
708.728 18833.59978124651 18850.999925730015
733.465 18833.59978124651 18851.19995331782
741.63 18833.79973028449 18851.19995331782
748.89 18833.999713292385 18851.19995331782
777.37 18834.19975152543 18851.19995331782
785.644 18834.19975152543 18851.399929979405
817.39 18834.3997812604 18851.399929979405
834.64 18834.599760022644 18851.399929979405
839.66 18834.799709063103 18851.399929979405
859.14 18834.99974516996 18851.399929979405
876.24 18835.199772779288 18851.399929979405
883.21 18835.399791891894 18851.399929979405
885.31 18835.59977065538 18851.399929979405
902.94 18835.79974092647 18851.399929979405
936.347 18835.79974092647 18851.599951199543
975.259 18835.79974092647 18851.799942712085
1001.08 18835.79974092647 18851.99995756532
1024.74 18835.99977703175 18851.99995756532
1169.01 18836.19980463995 18851.99995756532
1177.11 18836.399823751883 18851.99995756532
1228.42 18836.59984498779 18851.99995756532
1310.0 18836.59984498779 18852.19996393049
1317.02 18836.799815261253 18852.19996393049
1397.3 18836.99983012496 18852.19996393049
1507.61 18837.199836493844 18852.19996393049
1593.32 18837.3998556051 18852.19996393049
1593.7 18837.599887460216 18852.19996393049
1597.03 18837.799910819336 18852.19996393049
1723.87 18837.999915065302 18852.19996393049
1743.37 18838.199910817802 18852.19996393049
1746.7 18838.39989807764 18852.19996393049
1826.13 18838.599919312084 18852.19996393049
1926.19 18838.799900203398 18852.19996393049
1928.94 18838.999872603585 18852.19996393049
2018.84 18839.199836513457 18852.19996393049
2122.43 18839.399866241438 18852.19996393049
2156.13 18839.59982378488 18852.19996393049
2177.57 18839.799815290666 18852.19996393049
2199.46 18839.999840769975 18852.19996393049
2201.5 18840.199794070108 18852.19996393049
2497.81 18840.39982379606 18852.19996393049
2596.28 18840.59984502746 18852.19996393049
2613.79 18840.799847148955 18852.19996393049
2685.74 18840.9997983291 18852.19996393049
2748.67 18841.199825930198 18852.19996393049
2876.76 18841.399823805412 18852.19996393049
2882.16 18841.599845035682 18852.19996393049
3378.02 18841.799857772665 18852.19996393049
3499.24 18841.999862017172 18852.19996393049
4028.44 18842.199857770007 18852.19996393049
4040.35 18842.39984503199 18852.19996393049
4116.23 18842.599802581964 18852.19996393049
5379.25 18842.599802581964 18852.399961808405
5438.28 18842.79981531782 18852.399961808405
6414.16 18842.999851410474 18852.399961808405
6577.32 18843.199879009204 18852.399961808405
6581.01 18843.399898114825 18852.399961808405
8323.2 18843.59990872815 18852.399961808405
8343.97 18843.799921464455 18852.399961808405
8371.7 18843.999925709184 18852.399961808405
8381.38 18844.199921463147 18852.399961808405
9010.06 18844.399940568204 18852.399961808405
9277.15 18844.59992995495 18852.399961808405
9585.22 18844.79991085246 18852.399961808405
9933.99 18844.999925710876 18852.399961808405
9934.12 18845.19993207807 18852.399961808405
9968.82 18845.399908732 18852.399961808405
10086.97 18845.599908731077 18852.399961808405
12577.13 18845.79992146603 18852.399961808405
14710.42 18845.99992571031 18852.399961808405
15067.35 18846.199921464726 18852.399961808405
18681.76 18846.399951182564 18852.399961808405
23067.31 18846.599951182092 18852.399961808405
23242.97 18846.79994269238 18852.399961808405
25856.26 18846.999936324893 18852.399961808405
27005.5 18846.999936324893 18852.599972417338
32033.42 18847.19996391867 18852.599972417338
32161.76 18847.399983021136 18852.599972417338
36000.0 18847.399983021136 18852.599972417338


==> curves/gameguy.csv <==
0.009799 0.0 18373.973797720657
0.0119958 0.0 18373.973797720657
0.015686 0.0 18373.973797720657
0.0199649 0.0 18373.973797720657
0.020457 0.0 18373.973797720657
0.026108 0.0 19011.743633854796
0.027648 0.0 19017.71225825206
0.0342989 0.0 19670.2974283612
0.050683 0.0 19689.593781920565
0.0537951 0.0 19694.4246362687
0.075371 0.0 19697.714006282597
0.0889049 0.0 19699.647619160372
0.0998869 0.0 19701.968433010807
0.1 20412.996484000356 19701.968433010807
0.1 20412.996484000356 19701.968433010807
0.1 20412.996484000356 19701.968433010807
0.1 20412.996484000356 19701.968433010807
0.1 20412.996484000356 19701.968433010807
0.109556 20412.996484000356 19706.992868489066
0.111771 20412.996484000356 19711.121621023747
0.122932 20412.996484000356 19714.213501197224
0.143835 20412.996484000356 19718.269645872508
0.2 20448.49027937168 19718.269645872508
0.2 20479.465412796755 19718.269645872508
0.2 20501.86510040329 19718.269645872508
0.2 20533.911939337366 19718.269645872508
0.2 20560.396006678842 19718.269645872508
0.215114 20560.396006678842 20401.793232017866
0.233613 20560.396006678842 20402.393073052423
0.258917 20560.396006678842 20409.99277458824
0.270992 20560.396006678842 20417.387773862592
0.278622 20560.396006678842 20417.787902966586
0.282644 20560.396006678842 20420.19190478792
0.29 20563.597096056306 20420.19190478792
0.29 20566.59557928326 20420.19190478792
0.3 20569.39285856942 20420.19190478792
0.3 20574.39319775879 20420.19190478792
0.3 20578.79696382958 20420.19190478792
0.33 20579.39680633982 20420.19190478792
0.341397 20579.39680633982 20424.39618595651
0.345717 20579.39680633982 20425.39669522877
0.37 20579.796720773928 20425.39669522877
0.38 20581.395291287397 20425.39669522877
0.38 20583.396010221997 20425.39669522877
0.39648 20583.396010221997 20427.39624462541
0.4 20584.597060305172 20427.39624462541
0.416913 20584.597060305172 20435.394053074906
0.424413 20584.597060305172 20436.39510108858
0.43 20584.997017502516 20436.39510108858
0.44 20585.1970621763 20436.39510108858
0.49 20585.597361587625 20436.39510108858
0.502449 20585.597361587625 20438.395727176958
0.514424 20585.597361587625 20446.39784218385
0.57 20585.797402375574 20446.39784218385
0.59 20585.997231504807 20446.39784218385
0.59 20586.59763390999 20446.39784218385
0.62 20588.59710924238 20446.39784218385
0.68 20588.797247249935 20446.39784218385
0.71 20590.197519121062 20446.39784218385
0.72 20590.39738126238 20446.39784218385
0.73 20590.59752704215 20446.39784218385
0.81 20591.79748028478 20446.39784218385
0.85 20591.997445301087 20446.39784218385
0.87 20592.19750939942 20446.39784218385
0.88 20592.397662949246 20446.39784218385
0.89 20592.59760466964 20446.39784218385
0.96 20592.79748040715 20446.39784218385
1.02 20592.997630061473 20446.39784218385
1.03 20593.797063190694 20446.39784218385
1.1 20593.997037915084 20446.39784218385
1.18 20594.197111721496 20446.39784218385
1.21 20594.396954491316 20446.39784218385
1.23 20594.597022464528 20446.39784218385
1.26 20596.395275896837 20446.39784218385
1.38 20596.59526614104 20446.39784218385
1.48 20596.79523890986 20446.39784218385
1.48 20596.995223328482 20446.39784218385
1.54 20597.59510086741 20446.39784218385
1.66 20597.795083343644 20446.39784218385
1.71 20599.79448107918 20446.39784218385
2.05 20599.994591767576 20446.39784218385
2.15 20601.795238156657 20446.39784218385
2.17 20601.995057706637 20446.39784218385
2.22 20603.795092251043 20446.39784218385
2.34 20604.19501451558 20446.39784218385
2.46 20604.594905732964 20446.39784218385
2.54 20605.394595047957 20446.39784218385
2.57 20605.594857406537 20446.39784218385
2.71 20605.79511198015 20446.39784218385
2.72 20605.995358769484 20446.39784218385
2.77 20606.19538396302 20446.39784218385
3.09 20606.39534316214 20446.39784218385
3.15 20606.79523827773 20446.39784218385
3.36 20606.995485056297 20446.39784218385
3.44 20608.79735590001 20446.39784218385
3.46 20608.99731124323 20446.39784218385
3.52 20610.396781408424 20446.39784218385
3.79118 20610.396781408424 20478.281664146503
3.85925 20610.396781408424 20506.448597114962
3.88581 20610.396781408424 20511.021890932
3.97399 20610.396781408424 20516.200084656783
4.44458 20610.396781408424 20516.99522457409
4.4653 20610.396781408424 20537.414368643033
4.6012 20610.396781408424 20541.608245727228
4.62045 20610.396781408424 20543.00111299036
4.75988 20610.396781408424 20543.796867565557
4.80646 20610.396781408424 20552.573884228554
4.91225 20610.396781408424 20555.1880504139
5.00164 20610.396781408424 20561.16455502486
5.02 20610.59683961721 20561.16455502486
5.06 20611.597014166473 20561.16455502486
5.33772 20611.597014166473 20594.459888271744
5.41649 20611.597014166473 20611.953913744386
5.4179 20611.597014166473 20612.15349306909
5.42599 20611.597014166473 20617.340346388643
5.66498 20611.597014166473 20617.74041508751
5.83468 20611.597014166473 20619.940238067127
5.92947 20611.597014166473 20623.542114383854
6.01 20611.797210335924 20623.542114383854
6.02 20611.997398727894 20623.542114383854
6.08366 20611.997398727894 20625.536268560998
6.10057 20611.997398727894 20628.930137112708
6.24343 20611.997398727894 20638.52257578792
6.32338 20611.997398727894 20650.96945849905
6.46138 20611.997398727894 20653.366344436417
6.64667 20611.997398727894 20658.778022630795
7.14 20612.197307535276 20658.778022630795
7.21594 20612.197307535276 20660.375361139646
7.33386 20612.197307535276 20666.38215830594
7.48967 20612.197307535276 20672.376469135037
7.9806 20612.197307535276 20672.976939013446
8.04 20612.39727646444 20672.976939013446
8.08 20612.997136697006 20672.976939013446
8.96685 20612.997136697006 20673.975344163424
9.10156 20612.997136697006 20674.376375653177
9.45952 20612.997136697006 20675.774588630004
9.81 20613.197055200508 20675.774588630004
9.8684 20613.197055200508 20679.583094309608
10.0 20613.396965948614 20679.583094309608
10.128 20613.396965948614 20681.182427907825
10.4482 20613.396965948614 20684.78817859149
11.4 20613.596878635497 20684.78817859149
12.65 20613.79678356759 20684.78817859149
12.66 20613.996680745568 20684.78817859149
12.91 20614.19688077747 20684.78817859149
13.01 20614.396830309313 20684.78817859149
13.08 20614.796706101635 20684.78817859149
13.61 20614.99662266932 20684.78817859149
14.3 20615.196667274246 20684.78817859149
14.34 20615.39670411474 20684.78817859149
14.46 20615.59673319149 20684.78817859149
15.15 20615.796939041014 20684.78817859149
15.65 20615.996845922265 20684.78817859149
15.6522 20615.996845922265 20694.191359259818
16.11 20616.196871118012 20694.191359259818
16.12 20616.396888551215 20694.191359259818
16.13 20616.59709245007 20694.191359259818
16.14 20617.39783028961 20694.191359259818
16.2345 20617.39783028961 20694.391366908276
16.28 20617.597781777644 20694.391366908276
16.43 20617.79769642863 20694.391366908276
16.59 20617.997603326257 20694.391366908276
16.849 20617.997603326257 20698.38989708158
17.4503 20617.997603326257 20698.989670770578
18.081 20617.997603326257 20699.389365475545
18.4344 20617.997603326257 20705.798218414664
18.4775 20617.997603326257 20706.598148808538
18.73 20618.197774173495 20706.598148808538
19.51 20618.397675259162 20706.598148808538
19.57 20618.597568592748 20706.598148808538
19.59 20618.79752202014 20706.598148808538
19.89 20618.997467691537 20706.598148808538
19.95 20619.99707973229 20706.598148808538
20.26 20620.19712433083 20706.598148808538
20.28 20620.397161166828 20706.598148808538
20.31 20620.597122350326 20706.598148808538
21.6 20620.79702731704 20706.598148808538
21.63 20620.996924532265 20706.598148808538
23.5 20621.196881836644 20706.598148808538
23.5 20621.396831385624 20706.598148808538
23.8554 20621.396831385624 20707.797870601626
24.0641 20621.396831385624 20708.99876356773
24.09 20621.596773179892 20708.99876356773
24.8103 20621.596773179892 20709.999294964982
25.5084 20621.596773179892 20710.199242823084
25.83 20621.796707220117 20710.199242823084
25.85 20622.196552041158 20710.199242823084
26.64 20622.39659857036 20710.199242823084
27.2 20622.596802407017 20710.199242823084
27.4 20622.796717069195 20710.199242823084
27.49 20623.596298209824 20710.199242823084
27.69 20623.996158541246 20710.199242823084
28.26 20624.196038328053 20710.199242823084
28.56 20624.396094550088 20710.199242823084
28.66 20624.596016964333 20710.199242823084
28.7968 20624.596016964333 20710.599115375953
30.22 20624.79623243458 20710.599115375953
30.27 20625.5970165816 20710.599115375953
30.4381 20625.5970165816 20711.3988450426
30.47 20625.79719318826 20711.3988450426
31.9558 20625.79719318826 20711.798702155185
33.6941 20625.79719318826 20712.198760076793
34.99 20625.997129184045 20712.198760076793
35.99 20626.197057427893 20712.198760076793
35.99 20626.39697792048 20712.198760076793
36.14 20626.596890662484 20712.198760076793
36.264 20626.596890662484 20712.99878320671
36.37 20626.79679565458 20712.99878320671
36.37 20626.996692897446 20712.99878320671
36.3975 20626.996692897446 20713.398748425752
38.2339 20626.996692897446 20713.798605550262
38.63 20627.196630830087 20713.798605550262
40.33 20627.396813247302 20713.798605550262
41.5583 20627.396813247302 20714.198547599633
44.83 20627.59698789399 20714.198547599633
44.99 20627.797154770826 20714.198547599633
46.54 20627.99731387849 20714.198547599633
46.55 20628.997992902987 20714.198547599633
49.5696 20628.997992902987 20714.59878716456
49.6377 20628.997992902987 20714.798711872038
49.996 20628.997992902987 20714.99865780663
50.4 20629.19791147797 20714.99865780663
50.5 20629.597725380467 20714.99865780663
50.52 20629.797620709327 20714.99865780663
51.2353 20629.797620709327 20715.198624972643
53.1305 20629.797620709327 20715.398584417693
54.02 20629.997576100563 20715.398584417693
56.7414 20629.997576100563 20715.59850719666
58.46 20630.197678892884 20715.59850719666
59.0018 20630.197678892884 20716.999169724804
64.31 20630.397599406904 20716.999169724804
64.33 20630.597492801764 20716.999169724804
64.4445 20630.597492801764 20717.199233452917
64.5145 20630.597492801764 20717.399192907757
68.58 20630.997256351446 20717.399192907757
70.13 20631.19738825227 20717.399192907757
70.7252 20631.19738825227 20717.599144643045
75.99 20631.397347520244 20717.599144643045
77.12 20631.59729903651 20717.599144643045
77.394 20631.59729903651 20718.599414981072
78.82 20631.797427051322 20718.599414981072
78.84 20631.997547301486 20718.599414981072
80.87 20632.197475570243 20718.599414981072
82.58 20632.397357353966 20718.599414981072
82.65 20632.59727981052 20718.599414981072
83.23 20632.797398113595 20718.599414981072
85.65 20632.99731476074 20718.599414981072
85.68 20633.597018218043 20718.599414981072
85.91 20633.796903878017 20718.599414981072
86.4814 20633.796903878017 20718.999469035087
89.17 20633.996868959934 20718.999469035087
89.26 20634.196826290667 20718.999469035087
90.0141 20634.196826290667 20719.199416917516
96.06 20634.396717761214 20719.199416917516
96.79 20634.59660148643 20719.199416917516
97.65 20634.796554940556 20719.199416917516
97.7768 20634.796554940556 20719.59944393645
99.27 20634.996442538963 20719.59944393645
99.56 20635.196322392567 20719.59944393645
99.61 20635.39627197035 20719.59944393645
99.62 20635.59621379867 20719.59944393645
100.13 20635.796089781485 20719.59944393645
100.72 20635.995958020696 20719.59944393645
101.45 20636.195847556053 20719.59944393645
103.107 20636.195847556053 20719.799523114565
103.67 20636.396000762117 20719.799523114565
104.47 20636.596146203305 20719.799523114565
106.61 20636.796089970987 20719.799523114565
106.63 20636.99602599019 20719.799523114565
108.56 20637.19589617217 20719.799523114565
111.65 20637.39575861152 20719.799523114565
112.71 20637.595613308917 20719.799523114565
114.828 20637.595613308917 20719.999517318603
115.771 20637.595613308917 20720.199523105657
116.826 20637.595613308917 20720.399521170624
121.39 20637.795760678935 20720.399521170624
122.549 20637.795760678935 20721.199436223098
122.94 20637.995657966516 20721.199436223098
122.96 20638.395429309065 20721.199436223098
123.36 20638.595574730607 20721.199436223098
128.96 20638.795431369985 20721.199436223098
129.264 20638.795431369985 20721.399434287323
130.97 20638.795431369985 20722.19973551921
136.641 20638.795431369985 20722.399704636715
141.736 20638.795431369985 20722.59976255902
141.89 20638.995377073763 20722.59976255902
146.37 20639.195315029734 20722.59976255902
147.44 20639.3951968326 20722.59976255902
147.67 20639.59512897768 20722.59976255902
154.81 20639.795004974007 20722.59976255902
154.84 20640.594431545014 20722.59976255902
155.01 20640.794365623256 20722.59976255902
155.11 20641.9938074455 20722.59976255902
156.29 20642.19365828647 20722.59976255902
156.34 20642.793164376533 20722.59976255902
164.67 20642.993051985646 20722.59976255902
168.66 20643.19323228719 20722.59976255902
177.125 20643.19323228719 20722.799754836025
185.56 20643.393443652432 20722.799754836025
189.95 20643.593647250924 20722.799754836025
189.95 20643.79384308334 20722.799754836025
197.49 20643.994021444458 20722.799754836025
210.846 20643.994021444458 20722.99980696379
211.17 20644.194211452654 20722.99980696379
211.18 20644.59456817534 20722.99980696379
229.72 20644.79440550071 20722.99980696379
239.95 20644.99457415415 20722.99980696379
240.871 20644.99457415415 20723.19979345132
243.99 20645.194735044744 20723.19979345132
287.63 20645.39488817318 20723.19979345132
287.73 20645.795171146285 20723.19979345132
287.74 20645.995300992305 20723.19979345132
322.03 20646.195490994483 20723.19979345132
335.7 20646.395334144312 20723.19979345132
340.73 20646.595518320097 20723.19979345132
350.573 20646.595518320097 20723.399762570873
358.24 20646.795646224582 20723.399762570873
365.324 20646.795646224582 20723.599743268627
366.19 20646.995562911263 20723.599743268627
366.23 20647.595266518656 20723.599743268627
366.32 20647.995030219794 20723.599743268627
413.088 20647.995030219794 20723.7997258962
417.95 20648.194881115913 20723.7997258962
425.207 20648.194881115913 20723.99973940554
436.36 20648.3947532919 20723.99973940554
439.56 20648.594617729304 20723.99973940554
439.61 20648.7944744288 20723.99973940554
460.882 20648.7944744288 20724.39983979272
482.842 20648.7944744288 20724.79990928531
488.578 20648.7944744288 20724.99992279577
587.13 20648.7944744288 20725.199928585338
590.058 20648.7944744288 20725.399926654685
650.21 20648.994323391056 20725.399926654685
702.482 20648.994323391056 20725.59991700449
727.884 20648.994323391056 20725.799947888176
776.61 20649.194174287546 20725.799947888176
780.97 20649.3940174474 20725.799947888176
781.02 20650.992484288105 20725.799947888176
880.87 20651.19225784853 20725.799947888176
1157.29 20651.392023679047 20725.799947888176
1173.29 20651.59178178034 20725.799947888176
1173.33 20652.191009715552 20725.799947888176
1184.09 20652.390736906647 20725.799947888176
1184.12 20653.189568419075 20725.799947888176
1637.76 20653.3895566983 20725.799947888176
1836.21 20653.589798981375 20725.799947888176
2155.3 20653.789781453783 20725.799947888176
2155.7 20653.989756181083 20725.799947888176
2719.33 20654.189994576383 20725.799947888176
2719.4 20654.79066317626 20725.799947888176
2777.76 20654.990870516463 20725.799947888176
2777.86 20655.391261911314 20725.799947888176
2777.93 20655.791622263256 20725.799947888176
3228.67 20655.99182960271 20725.799947888176
3228.68 20656.19202918046 20725.799947888176
3240.94 20656.392220997182 20725.799947888176
3243.69 20656.591940531005 20725.799947888176
3899.82 20656.992304755022 20725.799947888176
3899.91 20658.59345134234 20725.799947888176
3899.98 20658.793559767182 20725.799947888176
3940.38 20658.993757394554 20725.799947888176
3941.73 20659.193947262098 20725.799947888176
3967.24 20659.3941293705 20725.799947888176
3967.27 20659.59430372043 20725.799947888176
3967.46 20659.794470312565 20725.799947888176
3969.63 20659.994629147586 20725.799947888176
3969.71 20660.595059116702 20725.799947888176
3969.74 20660.795186930016 20725.799947888176
3970.31 20660.995306989593 20725.799947888176
3970.38 20661.595620652664 20725.799947888176
4624.28 20661.795380839303 20725.799947888176
4762.72 20661.995510586738 20725.799947888176
4765.88 20662.195632580737 20725.799947888176
4765.89 20662.395746821978 20725.799947888176
4886.06 20662.595505087884 20725.799947888176
4886.09 20662.994998447008 20725.799947888176
5778.06 20663.19497517141 20725.799947888176
5778.1 20663.994804664417 20725.799947888176
5778.86 20664.194742689888 20725.799947888176
6407.86 20664.394856911447 20725.799947888176
6675.89 20664.59496338167 20725.799947888176
6675.95 20665.595379486447 20725.799947888176
7242.12 20665.79551696268 20725.799947888176
9139.78 20665.995646686304 20725.799947888176
9139.88 20666.796088068222 20725.799947888176
9140.0 20666.996179038935 20725.799947888176
9140.3 20667.196262261088 20725.799947888176
17126.28 20667.396337735365 20725.799947888176
19838.94 20667.59640546243 20725.799947888176
19891.75 20667.79636866192 20725.799947888176
19891.76 20667.99632412304 20725.799947888176
21647.58 20668.196426714152 20725.799947888176
21647.75 20668.396521556257 20725.799947888176
22292.92 20668.596589281824 20725.799947888176
22701.31 20668.79664926124 20725.799947888176
22701.39 20669.596811730822 20725.799947888176
22701.42 20669.796832989574 20725.799947888176
29497.08 20669.996933639515 20725.799947888176
36000.0 20669.996933639515 20725.799947888176

